Sparse topic modeling via spectral decomposition and thresholding

The probabilistic Latent Semantic Indexing model assumes that the expectation of the corpus matrix is low-rank and can be written as the product of a topic-word matrix and a word-document matrix. In this paper, we study the estimation of the topic-word matrix under the additional assumption that the ordered entries of its columns rapidly decay to zero. This sparsity assumption is motivated by the empirical observation that the word frequencies in a text often adhere to Zipf's law. We introduce a new spectral procedure for estimating the topic-word matrix that thresholds words based on their corpus frequencies, and show that its $\ell_1$-error rate under our sparsity assumption depends on the vocabulary size $p$ only via a logarithmic term. Our error bound is valid for all parameter regimes and in particular for the setting where $p$ is extremely large; this high-dimensional setting is commonly encountered but has not been adequately addressed in prior literature. Furthermore, our procedure also accommodates datasets that violate the separability assumption, which is necessary for most prior approaches in topic modeling. Experiments with synthetic data confirm that our procedure is computationally fast and allows for consistent estimation of the topic-word matrix in a wide variety of parameter regimes. Our procedure also performs well relative to well-established methods when applied to a large corpus of research paper abstracts, as well as the analysis of single-cell and microbiome data where the same statistical model is relevant but the parameter regimes are vastly different.

==> IMG/REAL-DATA/spleen_results5.csv <==
min,max,mean,median,q25,q75,k,method,res1,res15,res2,res2.5,res3,res3.5,res45,res4,res5,res6,res7,res8,res9,exp,m,off_diag
0.24957094059032164,0.6709737880130692,0.42158778146550685,0.3442186157931297,0.29689477819172566,0.5075962019030994,3,huyNC0.005,3,3,3,2,2,1,1,1,1,1,0,0,0,1,5000,0.042664571176003495
0.24015635548974912,0.6745403358349435,0.5069768889183768,0.6062339754304377,0.4231951654600934,0.6403871556326906,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,1,5000,0.028491887323072878
0.24431840445043534,0.6772548614588482,0.4229613605562964,0.3473108157596057,0.2958146101050205,0.512282838609227,3,score,3,3,3,2,2,1,1,1,1,1,0,0,0,1,5000,0.04177026410956001
0.20852127731794606,0.49380482415407495,0.39570139472352656,0.4847780826985586,0.34664968000825236,0.48929145342631675,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,1,5000,0.0033053852395345715
0.21429350547518156,0.9724684907624643,0.6183963092478357,0.6434116203768486,0.41284498369956424,0.8489629459251202,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,2,1,1,5000,0.012169930264995318
0.1800700498199462,0.941359508359984,0.5606973313344267,0.5606798835788882,0.3666813402566793,0.7546958746566356,4,huy0.005,4,4,3,3,3,3,3,2,2,2,1,1,1,1,5000,0.018503315481794774
0.2142805765775346,0.9724682355102329,0.6183921990313814,0.6434099920188792,0.4128393086047906,0.8489628824454699,4,score,4,4,4,3,3,3,3,3,2,2,2,2,1,1,5000,0.012169545879805566
0.17334139025441905,0.5204051332121579,0.3766407876239447,0.40640831351460094,0.2821679678999926,0.500881133238553,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,1,5000,0.014642506377353851
0.2345580555228156,0.9759845104979099,0.6744812397776381,0.6844589631082983,0.6704794232285444,0.8069252465306219,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,2,2,1,1,5000,0.012959693909867908
0.19990400360132585,0.9473669571100701,0.5806375481120046,0.532320037798782,0.5160930872857135,0.7075036547641317,5,huy0.005,5,5,4,4,4,4,4,4,4,2,2,1,1,1,5000,0.026349723294810133
0.18669006941512503,0.9583618033638599,0.5192221873909875,0.5537737435695061,0.305001924330745,0.5922833962757011,5,score,5,5,4,4,4,3,3,3,3,1,1,1,1,1,5000,0.04554767376975839
0.1596193687166644,0.8415099312271511,0.4851740025036026,0.5105857336721041,0.27725232741414596,0.6369026514879473,5,lda,5,5,4,4,3,3,3,3,3,2,1,1,0,1,5000,0.028425467641869817
0.2158357064320599,0.9917819465789198,0.6611892868816048,0.7611229340445469,0.4726520944182822,0.8358635227461578,6,huyNC0.005,6,6,6,5,5,5,4,4,4,4,4,3,1,1,5000,0.01430881386419441
0.2399894292632895,0.9491090246920068,0.5992983894622587,0.552528915546044,0.5243821487897262,0.7281078477779216,6,huy0.005,6,6,6,5,5,5,5,5,5,2,2,1,1,1,5000,0.020519702654120307
0.20100811775677213,0.9793728243410333,0.5809744807572943,0.5447729906403983,0.36165612217294074,0.8226703440211312,6,score,6,6,6,5,5,5,3,3,3,3,3,2,1,1,5000,0.024981471362321213
0.27913356593789806,0.8982138450026758,0.5371845323224308,0.46457078642304117,0.3995182012476103,0.6702308495748568,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,1,5000,0.014819205956153469
0.37898917121827796,0.9915776265622025,0.690310300203729,0.6929639380596997,0.5640458399561021,0.8202748428368591,7,huyNC0.005,7,7,7,7,7,7,6,6,6,4,3,3,1,1,5000,0.01103713805856503
0.041240107019992846,0.9602946703240542,0.5592583308606616,0.6413276430675297,0.37849103021849156,0.7574819175880356,7,huy0.005,6,6,6,6,5,5,5,5,4,4,3,2,1,1,5000,0.021172801788816347
0.3789572927357051,0.9915775234351175,0.6902971537548226,0.692963936881602,0.5640207013039038,0.8202699603117629,7,score,7,7,7,7,7,7,6,6,6,4,3,3,1,1,5000,0.011036818869251024
0.21040878254189857,0.9999999999991189,0.6814613372452789,0.7963981793465206,0.49178318237009777,0.8899280170446093,7,lda,7,7,7,6,6,6,6,5,5,4,4,3,2,1,5000,0.00709437346328569
0.46575989033516524,0.9909689717539774,0.7285885354817121,0.7128308171688995,0.6327585710273398,0.8721641747727878,8,huyNC0.005,8,8,8,8,8,8,8,8,7,6,4,3,2,1,5000,0.008728229815247155
0.0041744143447898265,0.9642636185280958,0.5106129716326754,0.549802708336239,0.280741647011396,0.7881085617544424,8,huy0.005,6,6,6,6,6,6,5,4,4,4,3,2,1,1,5000,0.02623360429769785
0.328658015227163,0.9808713483648137,0.6546467270509042,0.5735156213198815,0.5266205563965191,0.8760161177783683,8,score,8,8,8,8,8,7,7,7,6,3,3,3,1,1,5000,0.02010481117953419
0.20669918494387135,0.9999999999999254,0.635257580427467,0.6739907122144404,0.41359920501321173,0.9078637721350331,8,lda,8,8,8,6,6,6,6,6,5,4,4,4,3,1,5000,0.022591124922227052
0.4868850012681114,0.9979246272048897,0.7392403052301028,0.7554209978109093,0.6070536772950097,0.8937122859537726,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,3,2,1,5000,0.008121643393858076
0.028969890590006608,0.9617840557757045,0.5352944640774271,0.565749985389607,0.3907768330166588,0.7040017448800898,9,huy0.005,8,7,7,7,7,7,6,6,6,4,3,2,1,1,5000,0.030035514573797398
0.379308789904538,0.9894980658421061,0.6560421146697578,0.5944459823763807,0.5525364980597992,0.8991588826195267,9,score,9,9,9,9,9,9,8,7,7,3,3,3,2,1,5000,0.01965389628653882
0.31852002400533197,1,0.715373487507785,0.6808593116845612,0.47646125987624816,0.9846099040424277,9,lda,9,9,9,9,9,8,8,8,6,5,4,4,4,1,5000,0.016211906015280133
0.05640595919653716,0.9979170884172341,0.702687936744861,0.7599314421955631,0.6139713179098307,0.8853972377202579,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,6,4,3,1,5000,0.011057720567243518
0.06125302161845304,0.967174839634931,0.57544943410968,0.5747131029290184,0.4673425025737344,0.8287946444038493,10,huy0.005,9,8,8,8,8,8,8,8,7,5,3,3,2,1,5000,0.030812232920805805
0.06398923715352753,0.9908969876747438,0.6195475209156492,0.6147518370916863,0.47450119560040793,0.8472412138257724,10,score,9,9,9,9,9,9,9,7,7,6,3,3,3,1,5000,0.020601570327454657
0.10818284034076081,1,0.7238819278169868,0.8112950267821819,0.5901519339625151,0.9412105211873564,10,lda,10,9,9,9,9,9,8,8,8,7,7,6,4,1,5000,0.025695665801754645
0.040367464484372916,0.9977004241154657,0.7294116267269032,0.8046498132643214,0.6817791367569743,0.865091279023497,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,8,6,3,1,5000,0.012010831969398646
0.009878986957851154,0.9933090116258109,0.6158167009104956,0.7666679573262025,0.34372437528333233,0.867049656774413,11,huy0.005,10,10,10,9,8,8,8,7,7,7,6,5,3,1,5000,0.01883670866552843
0.02914156767436655,0.9866279017656984,0.626519168967734,0.6178267661077508,0.542742356815151,0.8053198638982274,11,score,10,10,10,10,10,10,9,9,8,7,3,3,3,1,5000,0.02376490590430943
2.5639570623853707e-8,1,0.6059546389464627,0.6408733788589378,0.39338658870742144,0.9227393813057467,11,lda,10,10,9,9,9,9,8,7,7,6,4,4,3,1,5000,0.03339412952687003
0.7389361247220761,0.9992469046745204,0.8804840272487781,0.9016842535558005,0.8343250520002045,0.919528061055927,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,1,5000,5.809041648168537e-4
5.127752001104563e-5,0.9938068997325511,0.650420959187022,0.7972052674969254,0.44896217260321936,0.8736505382578241,12,huy0.005,11,11,11,11,10,9,9,9,8,7,7,6,2,1,5000,0.018198726571768048
0.22700573725772724,0.9847576609959685,0.6747863965154435,0.6671119511395943,0.609881693646614,0.7751433939493229,12,score,12,12,12,11,11,11,11,10,10,10,5,3,3,1,5000,0.02203941615198743
0.23250425024086988,1,0.7190420382810504,0.8416905038431124,0.37761495476612766,0.9933308470279536,12,lda,12,12,12,11,10,9,8,8,8,8,8,7,5,1,5000,0.05675855722052964
0.3679058709833507,0.995688791304888,0.8156021364442103,0.86144530257261,0.7704199245029656,0.9553857384740567,13,huyNC0.005,13,13,13,13,13,13,12,12,12,11,11,9,4,1,5000,0.009465904914462189
0.1160155460281591,0.9998916850644682,0.6983544773080586,0.7145520987961879,0.5292009584687865,0.9215707749476546,13,huy0.005,13,12,12,12,12,11,11,11,10,8,7,6,6,1,5000,0.009861421973101624
0.23407170700538069,0.9860453656510112,0.6911914530324479,0.7232310509690328,0.6265187767548893,0.7480546935686648,13,score,13,13,13,12,12,12,12,11,11,10,7,3,3,1,5000,0.020948314315488662
0.32235497854031153,1,0.8040258955636926,0.9047910087643192,0.6455527113745361,0.964722362753333,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,7,1,5000,0.07653027817479395
0.24670914057984045,0.9992608803512336,0.8810233717877651,0.9309076291833144,0.8890835203072451,0.9632799047340227,14,huyNC0.005,14,14,14,13,13,13,13,13,13,13,13,13,9,1,5000,0.001161707613774471
0.004647061547976669,0.9997742544511172,0.7131941846892055,0.8468595765713107,0.4735845550658885,0.9499681619210999,14,huy0.005,13,13,13,13,13,13,12,11,10,9,9,7,7,1,5000,0.012381923461714872
0.06274009130212461,0.9881300194695268,0.5707068632217328,0.6018753926427561,0.3600549421652082,0.7653526213623048,14,score,13,13,13,12,12,10,10,8,7,7,7,3,1,1,5000,0.02765050017294525
0.3691425935880743,1,0.7843798711551164,0.8973605802861018,0.5990012865373561,0.977194182180559,14,lda,14,14,14,14,14,14,13,13,12,10,9,8,7,1,5000,0.07026253852788708
0.8730392952360732,0.9995725547028993,0.9430326991053976,0.9494267558159284,0.9224452360170484,0.9667723579406363,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,1,5000,1.1154683449551125e-4
2.379147267480143e-6,0.999952044214362,0.6403542623975456,0.8403587594190017,0.34952803284645384,0.9266834762745727,15,huy0.005,14,14,14,12,12,11,9,9,9,9,8,8,5,1,5000,0.019456720166883854
0.41221746412228366,0.9929560380086209,0.7839211818611553,0.8307609631864891,0.7294890839315336,0.9271942212475035,15,score,15,15,15,15,15,15,15,14,13,12,12,8,6,1,5000,0.012948309023186748
0.3049469177659272,1,0.7731491838112988,0.8669153322420022,0.5569364314504663,0.9994444142455182,15,lda,15,15,15,15,15,14,14,13,13,10,9,9,6,1,5000,0.0955088112214909
0.0033679833002996326,0.9997408911759604,0.8950280385857986,0.9544231944983868,0.9329600870306012,0.97577160555421,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,1,5000,7.56115069051296e-4
8.706951811372437e-33,0.9999999999999998,0.6480047050125232,0.7630407137830328,0.36253974216105783,0.9381969466088271,16,huy0.005,15,14,14,13,13,12,11,11,10,10,8,8,6,1,5000,0.019729643751015543
0.002776556134899212,0.9929802901916259,0.7430374938036677,0.7995068412353894,0.6748089546140255,0.9336931273379893,16,score,15,15,15,15,15,15,15,14,14,12,12,8,6,1,5000,0.012774737576451792
0.14572753461081855,0.7768297662294297,0.40256933059056266,0.379129559290601,0.2276803991561579,0.5270203065549888,16,lda,16,15,12,11,9,9,7,7,6,3,1,0,0,1,5000,0.11811488486145241
2.436708790130945e-4,0.999756530764228,0.9114468448633247,0.9747700966445145,0.9543339866724251,0.9878411460630395,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,1,5000,4.3583842809297494e-4
2.5506518452467226e-16,0.9839377139812401,0.6338290857089498,0.7494048997267488,0.34881002350935286,0.9519854474117175,17,huy0.005,16,16,16,15,14,12,12,11,10,9,9,8,6,1,5000,0.03531810352690694
1.378139485890991e-4,0.9951368510106683,0.7561196739882295,0.8058851895666514,0.7446118070219476,0.9402394818173649,17,score,16,16,16,16,16,16,16,15,15,13,13,9,6,1,5000,0.012689160288990142
1.948765128943826e-14,1,0.7222979476243302,0.8654273643593157,0.48520873273483167,0.998954017811912,17,lda,16,16,16,15,15,14,13,13,12,11,11,9,8,1,5000,0.09626378336464247
0.12154059820077898,0.9999509789048997,0.9228564822361389,0.9797347823238296,0.946413162485363,0.9886297445947783,18,huyNC0.005,18,17,17,17,17,17,17,17,17,17,17,17,17,1,5000,4.027602613531753e-4
0.029551387878899184,0.9979304616227281,0.6722451790410487,0.8012432763603906,0.4341331375340989,0.9551464018944885,18,huy0.005,16,16,16,16,16,15,15,12,12,11,10,9,6,1,5000,0.0148885188204861
0.07251798893133923,0.9951827119347042,0.7454280681376703,0.7835851570278778,0.5904520142849621,0.9582398831438448,18,score,17,17,17,17,17,17,17,16,15,13,13,8,6,1,5000,0.013071078945388379
0.23050979386088216,0.9999992640731626,0.5012836239378443,0.45945604489004166,0.31658757446830466,0.6017553937580067,18,lda,18,18,18,17,14,12,11,9,7,5,3,2,2,1,5000,0.11724863733373045
0.2898726178324084,0.7642303847050474,0.5373421292478595,0.5579233852061228,0.4238980015192656,0.6610768849555851,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,1,10000,0.020935876781463914
0.24071298047218062,0.6141532533717871,0.4891725902633096,0.6126515369459611,0.42668225870907084,0.6134023951588741,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,1,10000,0.034395602957344305
0.2741642332129958,0.6588847415200431,0.5066878312586064,0.5870145190427802,0.43058937612788806,0.6229496302814117,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,1,10000,0.03348950814387819
0.20614092399896547,0.4988635036915163,0.39737943236075585,0.48713386939178577,0.34663739669537563,0.492998686541651,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,1,10000,0.003321457918603351
0.2452319714356256,0.9477269737482406,0.6167052187045701,0.636930964817207,0.4448688283820199,0.8087673551397572,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,1,10000,0.00584348228829364
0.2206284223509682,0.9673848497818214,0.5877694094845762,0.5815321829027575,0.37641606886446466,0.7928855235228691,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,1,10000,0.008142890280568952
0.24965135623399648,0.9690791505593911,0.5883145069784557,0.5672637605602174,0.39848759320190974,0.7570906743367632,4,score,4,4,4,3,3,3,3,2,2,2,1,1,1,1,10000,0.009938114625392847
0.1686350156996188,0.5268053825920006,0.37828080922223273,0.40884141929865575,0.2843862476566705,0.502735980864218,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,1,10000,0.01305675187491854
0.27157156676237443,0.9727436391370097,0.6908498405721071,0.7345308874504518,0.7266900628995573,0.7487130466111424,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,1,10000,0.004086662876188374
0.20386970658391365,0.9222065735470306,0.59401098418740506,0.5283124877605969,0.5214346052786548,0.7942315477668292,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,1,1,1,10000,0.0241906512930389
0.2577513817213024,0.9728197167319786,0.6705947246108399,0.6973363312015524,0.5927826253625782,0.8322835680367878,5,score,5,5,5,5,4,4,4,4,4,3,2,2,1,1,10000,0.007007543970592001
0.20190566632526952,0.798967578012761,0.505110659598483,0.5075861746722412,0.3494570219400122,0.6676368570421309,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,1,10000,0.017296300343322434
0.25658576114751175,0.9914610862927008,0.6848961800218035,0.7999481258635917,0.5145432373931803,0.8315063112611846,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,1,10000,0.005084024767737046
0.2590491849572272,0.9262722189540725,0.5806108375406216,0.5765620479044675,0.41520199539436137,0.7319936727004938,6,huy0.005,6,6,6,6,5,5,4,4,4,3,2,1,1,1,10000,0.022637562827942107
0.26909048262469226,0.9915995613749562,0.6576374164994039,0.7432335548638915,0.46666080809673693,0.8039564782869525,6,score,6,6,6,6,5,5,4,4,4,4,4,2,1,1,10000,0.008640899062190203
0.27072392585904387,0.8998901851310195,0.5342760379910118,0.46692974865217945,0.39563272132164096,0.6637191177431849,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,1,10000,0.015065611946674136
0.49947203208964724,0.9913249622752108,0.7212907411610998,0.7640318954999574,0.5730079256012259,0.8240952235302157,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,1,10000,0.0029552460368952793
0.2616653967235309,0.9278571268377189,0.561365086182438,0.5578361130714129,0.3376588537499092,0.7534396295722924,7,huy0.005,7,7,7,7,5,5,4,4,4,3,2,2,1,1,10000,0.020544607582711625
0.34639602952198145,0.9915373122752065,0.6923907754581468,0.7263119777221883,0.5922738796473714,0.7989711746964541,7,score,7,7,7,7,7,6,6,6,6,5,4,2,1,1,10000,0.008778472897193737
0.23004007030705975,0.9999999999997762,0.6640932481214704,0.8044674887508081,0.4340300758023954,0.8730425130939291,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,1,10000,0.006834744028779102
0.4885815125539629,0.9911696226951116,0.7599573545952645,0.7796179194264117,0.6494121126228758,0.8734575228538335,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,1,10000,0.0019236993432171065
0.22560179335884153,0.9392636654671904,0.5831223440744046,0.534487844927533,0.41845431256641646,0.7972669312409711,8,huy0.005,8,8,8,7,6,6,6,6,5,3,3,2,2,1,10000,0.023244184911098666
0.3513526004660545,0.9912951114027546,0.7139989081202243,0.7557000512059375,0.6069887993707941,0.862767756870767,8,score,8,8,8,8,8,8,7,7,6,6,5,3,1,1,10000,0.009703754727404479
0.22481131489383732,0.9999999999999876,0.65229295026344,0.6526358466664518,0.4379087363969494,0.9045867471287399,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,2,1,10000,0.022308376887777124
0.1965732439195463,0.995485621579686,0.7281533709014887,0.742356185696761,0.6558922560533264,0.9132655829597197,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,1,10000,0.0037803802982078073
0.22614404649618888,0.9591670424178009,0.6060483630951596,0.5661493371328719,0.3392128936508521,0.8345092600672475,9,huy0.005,9,9,9,7,7,6,6,6,6,4,4,4,2,1,10000,0.024826033441206916
0.2678721382891014,0.9912783430938057,0.6728148444349147,0.7372620420909136,0.4747256742151698,0.87913143426492,9,score,9,9,9,9,8,8,7,7,6,6,5,4,1,1,10000,0.011316759256944432
0.29623748346314216,1,0.7233457056230247,0.7379518319198783,0.458741449829959,0.986262007230461,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,1,10000,0.01610650997828178
0.4844737262694921,0.9984819223155149,0.8033682719045013,0.8323315340311279,0.7107092063022601,0.9324003962066173,10,huyNC0.005,10,10,10,10,10,10,10,10,9,9,7,5,4,1,10000,0.0016410387353178357
0.18570748021804864,0.9564739934604458,0.6319818957805963,0.5914973296926307,0.5604038114995669,0.7806692551607829,10,huy0.005,10,10,9,9,9,9,9,8,8,5,4,2,1,1,10000,0.02219949658760221
0.40967815135245556,0.9942026450067661,0.7350650364036512,0.7433839106176983,0.6350271328015846,0.8849607958975838,10,score,10,10,10,10,10,10,10,9,9,8,6,4,3,1,10000,0.009766892593555168
0.152817395341002,1,0.7279162008161505,0.9339185460758159,0.5094620200022513,0.9789916686519476,10,lda,10,10,9,9,8,8,8,8,7,6,6,6,6,1,10000,0.01843424544326307
0.6269694348831173,0.9985252364703149,0.8295855049230135,0.8529954129388851,0.7345478745797693,0.9259333519738522,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,1,10000,0.0015350034604041567
0.22453670833093367,0.9588285785374546,0.6207281110561559,0.6399018091023035,0.5141044073711092,0.7710756049652829,11,huy0.005,11,11,11,10,9,9,9,9,8,6,5,2,1,1,10000,0.026693513102258065
0.0036174394335824474,0.9985361007383807,0.6355962398252751,0.7508687955725928,0.37578780930198763,0.9249039927367375,11,score,10,10,9,9,9,9,7,7,7,7,6,4,3,1,10000,0.018518147912640476
0.06567244171235494,0.9999999999998082,0.6915856367715764,0.7780722537219897,0.48150061529712074,0.9394620888103467,11,lda,10,10,10,10,10,9,9,8,8,7,7,5,4,1,10000,0.05259576818015485
0.7217552068802214,0.9986659992867956,0.8792747502244338,0.8800588177168414,0.8572379629110184,0.9183238868881854,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,1,10000,6.466257592800008e-4
1.226500484695223e-5,0.9622366283939808,0.5530120878454035,0.54368543260342606,0.3946221292673741,0.7671359558232471,12,huy0.005,11,11,11,10,9,9,9,8,7,5,5,2,1,1,10000,0.028934141733288742
0.005730449449500326,0.9986777318553995,0.6524751742402874,0.7540199908101628,0.39697850991772576,0.9088481040462767,12,score,11,11,11,10,10,10,8,8,8,8,8,6,3,1,10000,0.01662439626645159
0.13866064482185464,1,0.7479231794339031,0.8174928911453114,0.678599802209382,0.9878059625310711,12,lda,12,11,11,10,10,10,10,10,10,10,9,6,5,1,10000,0.059823388374677704
0.7950710845837438,0.9986959660715329,0.9101294221415562,0.9203468599323827,0.8784467612097638,0.9456424549754395,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,7,1,10000,3.4329693540976965e-4
0.31196197726042374,0.9997160250368412,0.7198999797701587,0.7702552647563071,0.5302107249781913,0.9306303241108549,13,huy0.005,13,13,13,13,13,11,11,11,10,9,8,6,4,1,10000,0.013619411844809864
0.005223749912516056,0.9987090091177798,0.6477854615240706,0.7560690052111514,0.42231647617847107,0.9299052072839543,13,score,12,12,12,11,10,10,10,8,8,8,8,6,4,1,10000,0.01796816965617711
0.31563219938241827,1,0.8039722637427409,0.9233818668924779,0.628342500122153,0.9516457939110587,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,1,10000,0.07696052306501705
0.8606099512050742,0.9986520289176651,0.9353300262991594,0.94457756362212,0.937093432830094,0.956418313394134,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,1,10000,1.307722203790093e-4
0.27131149638330687,0.9986830440771759,0.6817756138187984,0.8133429748032136,0.40793126384243994,0.9228775878010256,14,huy0.005,14,14,14,14,11,11,10,10,10,8,8,7,5,1,10000,0.017890484992102357
0.005156774995250969,0.9986626367666476,0.6521669414938884,0.8106211738668702,0.3787343731918855,0.945657173475835,14,score,13,13,13,12,11,11,10,10,8,8,8,7,5,1,10000,0.018102792196425486
0.3654838265376919,1,0.784125727650401,0.9209687165096425,0.6170734115818134,0.9463045194204289,14,lda,14,14,14,14,14,14,12,12,11,10,10,9,8,1,10000,0.07406164281927237
0.8704393064328273,0.9994688182037644,0.9444066753047937,0.9454918381002445,0.9424500090168861,0.9656568110944497,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,1,10000,1.1604737360724945e-4
0.02380901403548913,0.9888182130214868,0.6559438789198182,0.8520677439518008,0.408668241004258,0.9293700650346586,15,huy0.005,14,14,14,13,12,12,11,10,9,8,8,8,6,1,10000,0.019550422469048253
0.005384384132409761,0.9994766671258518,0.6660622606733058,0.7887952132358659,0.4111704776258024,0.9446415719638295,15,score,14,14,14,13,12,12,11,11,9,9,9,7,5,1,10000,0.016848034012491207
0.3190662343347789,1,0.7734969000854757,0.8661857899793675,0.5503143963600087,0.9992846063782015,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,1,10000,0.09599001438352008
9.509423567251972e-5,0.9995494408456783,0.8968218612210764,0.9522601282832082,0.9382050622211598,0.975380500611999,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,15,1,10000,7.923497862289519e-4
0.13981636630042374,0.9891461387663634,0.6408861573461136,0.7286241447297418,0.39826172965636614,0.8698525905140401,16,huy0.005,16,15,14,13,13,13,12,11,11,10,8,7,4,1,10000,0.017276084378361714
0.007715946241071224,0.9995307677475981,0.6327099553773797,0.7963394642389732,0.349386254085419,0.9475877862315629,16,score,14,14,14,13,12,12,11,11,9,9,9,7,6,1,10000,0.015318037210850484
0.16862559192260695,0.7565600334334921,0.3976505474203989,0.3906445183284861,0.2317600298187118,0.5081465598855919,16,lda,16,16,13,11,9,9,8,7,5,2,1,0,0,1,10000,0.11892253902645432
3.495991927693135e-4,0.9997318483099987,0.9121220817074083,0.9628613614973958,0.9531268809028922,0.9838065201995007,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,1,10000,5.422752073860141e-4
0.3524515252628732,0.9984749194127592,0.76067537476014635,0.7243278841253912,0.6520529696165113,0.890204028995044,17,huy0.005,17,17,17,17,17,17,16,16,16,15,11,7,4,1,10000,0.013527281543352417
0.009971577032085548,0.9997140961030442,0.6823170907231858,0.8014449153204776,0.44116001653293213,0.9605431754169426,17,score,16,16,16,15,14,14,13,12,10,10,10,9,7,1,10000,0.01341962639752865
0.14071054182676423,1,0.733142261235292,0.8531408945639226,0.5197397917706039,0.9984338357769238,17,lda,17,16,16,15,15,15,14,14,14,11,10,10,7,1,10000,0.09701552457547663
0.8247732100739532,0.9999472668958636,0.9696416981819206,0.9812270275074533,0.9677323694338887,0.9899187989372156,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,1,10000,4.0019512591601405e-5
0.3921093583237947,0.9999999999999983,0.7076758504704419,0.7043335424721211,0.48896150628722806,0.9477396307020294,18,huy0.005,18,18,18,18,18,18,17,15,13,10,9,8,7,1,10000,0.032952754342895935
9.805097235408408e-4,0.9999476499068012,0.7231766322952626,0.8488398371916938,0.4679120243089144,0.9804100858557496,18,score,17,17,17,17,16,15,14,14,12,12,12,11,8,1,10000,0.011860683513771817
0.21263140386672136,0.9999997954894648,0.4962894571898042,0.4302513492884974,0.3211883767896731,0.6092486010502445,18,lda,18,18,18,17,15,12,10,8,7,5,3,2,2,1,10000,0.11824668349283922
0.28450917326165653,0.6753087054746287,0.5102839960880824,0.571034109527962,0.4277716413948093,0.6231714075012953,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,0,0,0,2,5000,0.03035696421883105
0.2491244574768904,0.6734998710516116,0.4988822970843273,0.5740225627244798,0.4115735101006851,0.6237612168880458,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,2,5000,0.0298146508376896
0.28477046163286607,0.6460106680846545,0.4966630315573461,0.5592079649545177,0.4219892132936919,0.602609316519586,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,2,5000,0.03255143701705717
0.20527437264956164,0.49766263014689677,0.39640001047070367,0.48626302861565257,0.3457687006326071,0.49196282938127467,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,2,5000,0.003511883694826986
0.22526089293470147,0.9483715826484016,0.6191080021051631,0.6513997664187747,0.43164269315017717,0.8388650753737608,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,2,1,2,5000,0.01070784937759898
0.1717265235457065,0.8721896319258148,0.566387967493845,0.6108178572519294,0.36190604529058956,0.8152997794551847,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,0,2,5000,0.027028400206057606
0.21854386454024363,0.932410182677329,0.5875414904283055,0.5996059572478247,0.4346026243755282,0.752544823300602,4,score,4,4,4,3,3,3,3,3,3,2,1,1,1,2,5000,0.014388547413034672
0.17259738785570475,0.527019152203621,0.3794305150187908,0.40905276000791874,0.2855820201654582,0.5029012548612514,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,2,5000,0.01273452386671986
0.2578394349048579,0.9787060233720435,0.6991934480034685,0.7874721109591988,0.6633305063575173,0.8086191644237251,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,2,5000,0.004399984790021771
0.17255244592284696,0.925716517000443,0.6511358755315932,0.81082137812898,0.533801722482655,0.8127873141230412,5,huy0.005,5,5,4,4,4,4,4,4,4,3,3,3,1,2,5000,0.02267553456227476
0.24171471530954713,0.9678796722180923,0.6360815416245802,0.6882391386092098,0.5754588118138031,0.7071153701722485,5,score,5,5,5,4,4,4,4,4,4,3,2,1,1,2,5000,0.009987590995465801
0.19414333106486428,0.8680428133400813,0.5052946424780503,0.511037078289654,0.2857270534365509,0.6675229362591013,5,lda,5,5,4,4,3,3,3,3,3,2,1,1,0,2,5000,0.022402330093933887
0.253001930264426,0.9906515973750374,0.6947570795987126,0.7851087615967516,0.5789129761173344,0.829644974750523,6,huyNC0.005,6,6,6,6,5,5,5,5,5,4,4,3,1,2,5000,0.004531240393104567
0.03865134536852333,0.9139600058426198,0.4961435784268255,0.46673560645892975,0.2552817660028487,0.796170217050579,6,huy0.005,5,5,5,4,4,4,3,3,3,2,2,2,1,2,5000,0.04708126358819899
0.2653927686342363,0.9815470511750781,0.6540935312751635,0.6926268243328295,0.5063865789568239,0.8092026225915961,6,score,6,6,6,6,5,5,5,5,4,4,3,2,1,2,5000,0.00943266207756565
0.27572211960667725,0.8908009323570061,0.5334683094182546,0.4670049942858222,0.40669431086845254,0.6520157982551088,6,lda,6,6,6,6,5,5,5,3,3,2,1,1,0,2,5000,0.016128006920392655
0.45225448557214065,0.9903515614021363,0.7214798494610826,0.7641394023349075,0.5870781634480978,0.8347285850110988,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,2,5000,0.00298097473193333
0.03812690710615482,0.9274961968005572,0.4736846190083075,0.4060447612669314,0.20056123272266818,0.7715010012195863,7,huy0.005,6,6,5,4,4,4,4,3,3,3,2,2,2,2,5000,0.046344881936495975
0.4521308011088731,0.9903515610218689,0.7214312621963569,0.7640818319650959,0.5870020304420609,0.8347252901972693,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,2,5000,0.0029805573127338917
0.20482713608899672,0.9999999996230802,0.6602482922713881,0.7286583035451574,0.4567292056728577,0.8873970976483836,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,2,5000,0.009280729572232487
0.43933728106241376,0.9896913175698908,0.7608360529112574,0.79024778359996,0.659700374663957,0.8790512213230024,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,2,5000,0.001934918737262814
0.04933061989943743,0.9109845192009483,0.4577523285755445,0.34801906394931503,0.24431227354678567,0.6831651904515517,8,huy0.005,7,7,7,5,4,4,4,3,3,3,2,2,2,2,5000,0.046547068038549945
0.2944965285648885,0.9804231481751018,0.6985148988517229,0.7137490134522457,0.6165941735711211,0.8778231880979157,8,score,8,8,8,8,7,7,7,7,6,6,5,3,1,2,5000,0.012313798330775949
0.2190527172728197,0.9999999999999467,0.6655668401708639,0.6870265856127747,0.4302620219351899,0.9330298097759875,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,4,2,5000,0.02137958619177757
0.4286014639880432,0.9956018446163042,0.769767735865261,0.7828229978727086,0.6743952566996663,0.8960824338690254,9,huyNC0.005,9,9,9,9,9,9,9,8,8,7,6,4,2,2,5000,0.0020417770614780365
0.048082610072002,0.9306978789902512,0.46588660400372417,0.3451406119245486,0.29048544018570555,0.6439996756359436,9,huy0.005,8,8,8,8,6,4,4,3,3,3,2,2,2,2,5000,0.05060949613760203
0.35759614672357853,0.9870739035225351,0.6983796990848277,0.7386522690653916,0.5346699563499493,0.9005828001668145,9,score,9,9,9,9,9,9,7,7,7,6,6,3,3,2,5000,0.012221096122384348
0.2981379850243057,0.9999999999999023,0.7054970265306253,0.7540654739904332,0.45596068749070023,0.9821751709442207,9,lda,9,9,9,9,8,7,7,7,6,5,5,4,4,2,5000,0.02525419858729394
0.06155849690708714,0.9964756651936326,0.7339707376165744,0.8178802306000988,0.6312815722286136,0.9005073555394019,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,6,3,2,5000,0.004366139563333594
0.0138429476719076,0.9180537524774389,0.45146107633173366,0.41519696422995256,0.3310392875020345,0.4854081472609164,10,huy0.005,9,9,9,9,8,7,5,4,2,2,2,1,1,2,5000,0.0533217940257058
0.062120502246821495,0.9884570720826662,0.6610145772016287,0.7500444515122945,0.48854923593324917,0.8825014291286366,10,score,9,9,9,9,9,9,9,8,7,6,6,3,3,2,5000,0.013211025346842467
0.08472221765846927,0.9999999999999964,0.7429987949579788,0.9024256761340643,0.6057335452939335,0.9586776984029768,10,lda,9,9,9,9,8,8,8,8,8,7,7,7,5,2,5000,0.025634332218267938
0.392278790960787,0.9978771820997637,0.8126597885586166,0.8660414976508939,0.7594799338707967,0.9104263766703677,11,huyNC0.005,11,11,11,11,11,11,10,10,10,10,9,7,3,2,5000,0.002532408117169121
0.0785616784344524,0.9983260587084081,0.6193837850928764,0.7248739727441208,0.4060908055510395,0.8651249805371732,11,huy0.005,10,10,9,9,9,9,8,7,7,6,6,4,3,2,5000,0.017904234478914417
0.39257990239356005,0.9901723947035548,0.7315877278651564,0.7695305701030871,0.5699905334683616,0.8925759728192675,11,score,11,11,11,11,11,11,10,10,9,7,7,5,3,2,5000,0.011270743425794033
0.05366799983487669,1,0.6527897824030706,0.7064774307656135,0.4763276968661222,0.9574993901443964,11,lda,10,10,9,9,9,9,9,9,7,6,6,5,4,2,5000,0.043553691836607344
0.7141990397384209,0.9978750893112149,0.8718285031706939,0.8754138971370578,0.8441693121074555,0.9231464875567857,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,2,5000,8.244431084704107e-4
0.006275166551117421,0.9786401191912714,0.5779436499726406,0.6939824751558404,0.23365848240357914,0.8504454025911621,12,huy0.005,11,11,9,9,8,8,8,8,8,7,6,4,3,2,5000,0.02427639655924787
0.47582448604589955,0.990579069650814,0.791975989747283,0.8264844771695985,0.7204250334452811,0.8912320877141696,12,score,12,12,12,12,12,12,12,12,11,10,9,7,3,2,5000,0.008547105123561239
0.173587881783767,1,0.7528053730751223,0.8291814634524126,0.6761204801347893,0.990193696698566,12,lda,12,12,11,10,10,10,10,10,10,10,8,6,5,2,5000,0.055670247839980806
0.03491732764858219,0.9978512449016615,0.8408809582416751,0.9124759240143273,0.8794987380577969,0.9365091753380094,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,9,2,5000,0.0030714023550258273
0.2168107106156183,0.9931551192944412,0.6798375251474719,0.7668298778967306,0.43003011214996495,0.8670478666724458,13,huy0.005,13,13,13,12,12,11,11,9,9,8,7,6,3,2,5000,0.015491672735712267
0.03502012616474672,0.9915715583339517,0.7603470056051866,0.8292516130655195,0.6824536260526114,0.9195415144979138,13,score,12,12,12,12,12,12,12,12,11,11,9,9,5,2,5000,0.010205202511053404
0.31008725248422636,1,0.8090125061948797,0.9298498802323627,0.703877812529406,0.9493428228025966,13,lda,13,13,13,13,13,12,12,11,11,10,10,9,8,2,5000,0.08068881887529152
1.4207329283875154e-5,0.9978653014947421,0.8650824013044788,0.9321100327295986,0.9019878543683142,0.967398921864533,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,10,2,5000,0.0015143732629482015
0.028873270319803683,0.9924163263112642,0.5577955386289281,0.5163313857000265,0.37767067334252535,0.8299593011527503,14,huy0.005,13,13,12,11,11,11,10,8,7,6,6,4,1,2,5000,0.030736825665876058
2.964387806462046e-5,0.9915738353312038,0.7867328735184395,0.8773568215735177,0.7193682402409444,0.9525281702137314,14,score,13,13,13,13,13,13,13,13,13,12,10,10,6,2,5000,0.008030357052078397
0.020632213313819567,1,0.7548445613084135,0.9121373488574483,0.60731252080359,0.9645397532532567,14,lda,13,13,13,13,12,12,12,12,11,10,9,9,8,2,5000,0.08475258755149898
0.8796233558229007,0.9978503939687117,0.9470519514321227,0.9500835648606961,0.9280188362047479,0.9754383575581459,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,2,5000,9.417532040485031e-5
0.031038076556430923,0.961514273037542,0.5284007912831038,0.6158033343480405,0.30846343020810235,0.7218262691206044,15,huy0.005,13,13,13,13,11,10,10,9,8,8,5,2,2,2,5000,0.03404257530649433
0.8790454803110548,0.9978503939563648,0.9469217996267417,0.9498244141137114,0.9277004819003676,0.9754192974837654,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,2,5000,9.416113524294596e-5
0.22333806570306397,1,0.7479138769131666,0.8538351383813031,0.5639544116916728,0.9985993479644832,15,lda,15,15,15,14,13,13,13,13,13,10,9,8,6,2,5000,0.09572876708325523
0.8815446229063684,0.9985470130425841,0.9602082090400417,0.9593404521548845,0.9468024967144959,0.9855478197572197,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,2,5000,5.773690789700285e-5
0.11293889951178628,0.9637520119331233,0.5510557846682823,0.5201814862872389,0.3215263707545575,0.7507960913885643,16,huy0.005,16,14,14,14,14,11,11,11,9,7,6,3,2,2,5000,0.03024437425532894
0.8809662319920981,0.9985470128260112,0.960084841812331,0.9592658229470944,0.9467894473005607,0.9855330328662807,16,score,16,16,16,16,16,16,16,16,16,16,16,16,15,2,5000,5.7724855622831583e-5
0.15867158938401651,0.9262122717514385,0.409384042169994,0.35316137793497393,0.2343070982322784,0.5242663273485851,16,lda,16,16,13,10,8,8,8,7,6,3,2,1,1,2,5000,0.11786010979280048
0.3574923210011553,0.998659882763502,0.9342907093663562,0.9675641895238724,0.9621203758696735,0.985946930592398,17,huyNC0.005,17,17,17,17,17,17,16,16,16,16,16,16,16,2,5000,2.3514968325913214e-4
0.32941802024493866,0.9992293160659693,0.7817339631528369,0.9282982933682887,0.6096447724078754,0.9535156206825081,17,huy0.005,17,17,17,17,17,16,15,14,14,13,11,11,10,2,5000,0.010589387396971834
0.19986584749607966,0.9927960101228159,0.8472095553885679,0.9424114731689566,0.8159612253888692,0.9707230269441077,17,score,17,17,16,16,16,16,16,16,16,16,14,13,10,2,5000,0.006630913111095989
0.25691406243270754,1,0.7713608001378406,0.8793517455782808,0.5014797458591381,0.9980558170737124,17,lda,17,17,17,17,15,14,14,13,13,12,12,12,8,2,5000,0.09204479671628972
0.8945250303815312,0.9988397087094154,0.9673443202582117,0.9757350722250077,0.9562531162073877,0.9876224061059043,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,2,5000,5.362198049307423e-5
0.029325169647284977,0.9981967294101182,0.7479807110466541,0.8995299231424531,0.5284586042486485,0.9553913489927155,18,huy0.005,17,17,17,17,17,15,15,15,15,12,12,11,9,2,5000,0.01601097163048952
0.4974457152517046,0.9929257950523322,0.8560678816731148,0.9435844714071406,0.7433439300078766,0.9695769755884822,18,score,18,18,18,18,18,18,18,18,17,17,14,13,10,2,5000,0.00682024850159484
0.21523862109897404,0.9999997759365313,0.49775576295271345,0.41903093926001245,0.31802227699436614,0.616522221172618,18,lda,18,18,18,17,15,11,10,8,7,6,3,3,2,2,5000,0.11776872028794678
0.29547004931031096,0.7993869305027725,0.5303362643768944,0.49615181331759983,0.3958109313139554,0.6477693719101862,3,huyNC0.005,3,3,3,3,2,2,2,2,1,1,1,0,0,2,10000,0.020699765860370516
0.23522188446723755,0.6302291448963114,0.4560469667098871,0.5026898707661124,0.368955877616675,0.5664595078312119,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,2,10000,0.04635522681153181
0.2786280382377361,0.6583645047484721,0.47473818270593815,0.4872220051316063,0.3829250216846712,0.5727932549400392,3,score,3,3,3,3,2,2,2,2,1,1,0,0,0,2,10000,0.037855318713155096
0.2101247789119958,0.49188499509588557,0.39602150807722414,0.48605475022379097,0.34808976456789337,0.48896987265983827,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,2,10000,0.003376121872227541
0.2542977683568505,0.953971918837135,0.6104863607915383,0.6168378779860839,0.4296658695763468,0.7976583692012754,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,2,1,1,2,10000,0.0070630701720699
0.22967771278505048,0.968013529025608,0.5842522131416055,0.5696588053778816,0.3668134539850059,0.7870975645344811,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,2,10000,0.009088154718909816
0.25427298769586104,0.9539719186911152,0.6104760607654885,0.616829668337489,0.42964735493500983,0.7976583741679677,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,2,10000,0.0070627411185977635
0.1914772249253844,0.5105854179536325,0.3795277781995519,0.4080242349595954,0.29011553124907785,0.4974364819100694,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,2,10000,0.012973990421489409
0.25181785211620294,0.9627896562724699,0.693382419134792,0.7589837411358542,0.6088817108113094,0.8844391353381236,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,2,10000,0.005608263125831537
0.18080431539701797,0.9195124340228271,0.6354322121613081,0.7203984741794085,0.46162436238698223,0.8948214748203046,5,huy0.005,5,5,4,4,4,4,4,4,3,3,3,2,1,2,10000,0.02441861919019357
0.26685562529330736,0.8984374467150803,0.564311467569043,0.5784913648049387,0.4410514248435146,0.6367214761883745,5,score,5,5,5,5,4,4,4,3,3,2,1,1,0,2,10000,0.029513672262261335
0.24409214892193334,0.7939531043301211,0.5006232835979845,0.5076611489163104,0.34323885298707907,0.6141711628344783,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,2,10000,0.016723831264663237
0.2614216016021755,0.9916043681657721,0.6830935535265258,0.7923934332962381,0.5111254338865399,0.8306326463606272,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,2,10000,0.005144023139056871
0.02937547357029373,0.9506392716983044,0.4895969292219222,0.44733137442498944,0.24699752998030716,0.7738462181419046,6,huy0.005,5,5,4,4,4,4,4,3,2,2,2,2,1,2,10000,0.04549753265045104
0.2613582474116211,0.9916043666385328,0.6830747561451209,0.7923828092912204,0.5111030900097039,0.8306285428145042,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,2,10000,0.005143348882527891
0.2772963478303861,0.8866891301594766,0.5321196911364847,0.46878212072591674,0.403235243249619,0.6495321376462484,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,2,10000,0.01667784404735489
0.5297663756752279,0.9918320810941553,0.7260173833470422,0.7603991495240578,0.5781789238564599,0.8218831147114675,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,2,10000,0.002810778602670898
0.026388018328719027,0.966716787196229,0.4740147473082714,0.4378488598395964,0.22288958923038016,0.7206851936662976,7,huy0.005,6,6,5,5,4,4,4,3,3,2,2,2,1,2,10000,0.028256364464154967
0.3622721578553299,0.9677834348146415,0.6382431988962878,0.6563286224715241,0.5054546813213077,0.7352044072449517,7,score,7,7,7,7,7,7,6,5,5,4,2,1,1,2,10000,0.021972517461217755
0.23937675458301497,0.9999999999999076,0.652985865371507,0.7139521920486483,0.43057042692897973,0.8782156285555096,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,2,10000,0.007053718349071441
0.4558630391170426,0.9914973034188684,0.760550180761455,0.7841525392504362,0.6708395805262577,0.8728999837594338,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,2,10000,0.0019790744349270006
0.16241605427376854,0.9919186668487718,0.722952358926163,0.8854881588904858,0.5912940160216782,0.9217864934938822,8,huy0.005,8,8,7,7,7,6,6,6,6,6,5,5,4,2,10000,0.009940332888904613
0.4558540436416958,0.9914973028085975,0.7605081160131093,0.7841340664679184,0.6707203324214115,0.8728845212922928,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,2,10000,0.0019788853542759438
0.22987333434525373,0.9999999999998845,0.6306708638015103,0.6666866288777988,0.3696887092493706,0.9074575273857318,8,lda,8,8,8,6,6,6,6,5,4,4,4,4,3,2,10000,0.023537468276165936
0.36495410338442125,0.9991749513380899,0.7666091806497584,0.7935303674045777,0.6713401369512736,0.908869371779794,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,4,3,2,10000,0.0019142559894465253
0.22185592819347516,0.9916313599216232,0.7087122552950192,0.8787169898567193,0.4432020862923139,0.9004202337442677,9,huy0.005,9,9,9,8,8,8,7,6,6,6,6,5,3,2,10000,0.011537765069205267
0.3648846730355338,0.9991749513508426,0.7665638033772268,0.793421394058943,0.6711670111671814,0.9088521941814595,9,score,9,9,9,9,9,9,8,8,8,7,6,4,3,2,10000,0.0019140451581545327
0.2628770639509514,0.9999999999999982,0.7203118870294962,0.7105961146416125,0.4586773358912444,0.9662965298444945,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,2,10000,0.01770977564678951
0.5656775423764727,0.9991382527887168,0.804025719670307,0.8262399415420161,0.6988350773583534,0.9215724510578372,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,5,3,2,10000,0.0016371465583432214
0.08664279411279203,0.972083100367715,0.6241154164368459,0.6415422939698039,0.4721552254745431,0.8850674406353085,10,huy0.005,9,9,9,9,9,8,8,8,6,6,4,3,3,2,10000,0.021418779234234176
0.5655333615285032,0.9991382529155703,0.8039719514470511,0.8261817652560492,0.6987017322615601,0.9215448918767184,10,score,10,10,10,10,10,10,10,10,10,8,7,5,3,2,10000,0.0016369459181125496
0.2796398985998161,1,0.7600089948572036,0.89310885668454,0.6437446271833849,0.9489169314710786,10,lda,10,10,10,10,9,8,8,8,8,8,7,6,5,2,10000,0.02018031146643854
0.6105623035519279,0.9991538034203136,0.8284156681493441,0.8693429894058468,0.7348840188660721,0.9106705653782601,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,3,2,10000,0.001554790964735663
4.622319073792464e-5,0.9995102531183951,0.6660051432148957,0.7399409254534739,0.48716286849488594,0.9116916032979785,11,huy0.005,10,10,10,10,10,9,9,9,8,7,7,5,3,2,10000,0.00930563154208356
0.6105544756988078,0.9991538035749165,0.8283562446197388,0.8692192211698916,0.734772125365725,0.910632098930005,11,score,11,11,11,11,11,11,11,11,11,11,8,7,3,2,10000,0.0015546217220382952
0.275984124354579,1,0.7426055985629323,0.8608746409255351,0.5210439675535761,0.9117699570160209,11,lda,11,11,11,11,10,10,10,9,8,7,7,7,4,2,10000,0.030693754090116664
0.7379218562847982,0.9992131609494015,0.8775713351555884,0.8901675625951571,0.8485015921032326,0.9146762546933342,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,2,10000,6.886727160337353e-4
0.3190972615852216,0.9996319824201878,0.7560650420613234,0.7928558176972522,0.6156064960933763,0.939637590607407,12,huy0.005,12,12,12,12,12,11,11,11,10,9,8,6,5,2,10000,0.006851555049093745
0.7376253862537907,0.9992131609120005,0.8774932417523277,0.8901555757465565,0.8482959792683772,0.9146724291364664,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,2,10000,6.885712388010713e-4
0.062386457058325254,1,0.7657449843749031,0.9063757922986018,0.7243050732471593,0.9952996194919144,12,lda,11,10,10,10,10,10,10,10,10,10,10,7,6,2,10000,0.055612249094403064
0.765558770343591,0.9991387296198487,0.9058744198457456,0.9171718131603839,0.8635751417704858,0.949925875057868,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,2,10000,4.2269302487871695e-4
0.19927167921134725,0.998062728053778,0.7092357147644466,0.7652832136950013,0.4793590924914978,0.935927597655479,13,huy0.005,13,13,12,12,12,11,10,10,9,9,8,6,4,2,10000,0.012019231124521289
0.7652736568436469,0.9991387297610532,0.9058019719836754,0.9171134623823946,0.8633845486198787,0.9499259298639896,13,score,13,13,13,13,13,13,13,13,13,13,13,12,8,2,10000,4.2262947834609976e-4
0.32260616472883535,1,0.8009820027235857,0.926691177408949,0.706074206543442,0.9425844636312165,13,lda,13,13,13,13,13,12,11,11,11,10,10,9,7,2,10000,0.08059526422574824
0.8633895797424478,0.9991135287543466,0.937374696758354,0.9480360668539418,0.930087890578444,0.9593982923594411,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,2,10000,1.1875542175008083e-4
0.19299957036540863,0.9971966839367378,0.6780913925878296,0.8136564871864065,0.35974705746567104,0.9595045293375956,14,huy0.005,14,14,13,12,12,10,10,9,9,8,8,7,6,2,10000,0.01798396483750286
0.863389607578692,0.9991135287770795,0.9372644362833509,0.9480032528804507,0.9298731507768353,0.9593976318659491,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,2,10000,1.1874318208500449e-4
0.3321978743663167,1,0.7592813902332052,0.7890438159065277,0.6187398623222548,0.9536539835059394,14,lda,14,14,14,14,14,13,13,13,11,10,10,6,5,2,10000,0.09495219073449397
0.8714080164384046,0.9993046594285561,0.9472616576563566,0.9550826194225263,0.9376525907110529,0.9686804929389353,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,2,10000,9.635289919078699e-5
0.26088255150985024,0.9961302832435793,0.6970109420742752,0.7738808153627169,0.42933732652216466,0.9420807017558774,15,huy0.005,15,15,15,15,14,14,13,10,9,9,8,7,6,2,10000,0.013548835676119107
0.8714080623616746,0.9993046594222005,0.9471584379767747,0.9549549133060715,0.9373969349781892,0.968680038968043,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,2,10000,9.63424168889964e-5
0.32045720673185757,1,0.7808299336619308,0.8913397593489562,0.5430076597948768,0.9991511659535557,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,2,10000,0.09507993356738638
0.8875197621088153,0.9995825107842803,0.9602663196698569,0.9592742473710101,0.945846044054523,0.9805473910762588,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,2,10000,5.9284297344238306e-5
0.05468462674342629,0.9962932345256826,0.6639691591355632,0.7477412182827343,0.41555434522696977,0.9392827055992323,16,huy0.005,15,15,15,15,14,14,13,10,10,9,8,8,7,2,10000,0.013466266940071366
0.8868938955654133,0.999582510696919,0.960169206760086,0.9592475147512556,0.9457870400289945,0.9805470501957534,16,score,16,16,16,16,16,16,16,16,16,16,16,16,15,2,10000,5.927457760688999e-5
0.1633411367805339,0.6915302716860642,0.39890695781892394,0.43889090926253993,0.23359395091359722,0.5070720998646454,16,lda,16,16,13,11,9,9,8,8,5,2,0,0,0,2,10000,0.1180356464589132
0.001404338957677253,0.9996888373573404,0.9114725679668857,0.9676430292058527,0.9506576861030399,0.9829205755909511,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,2,10000,5.393153652781682e-4
0.39022767364026695,0.9997685865634105,0.759137173409427,0.8489454840905067,0.526845153562478,0.9493464685296017,17,huy0.005,17,17,17,17,17,17,16,14,13,11,11,10,8,2,10000,0.009205938722103683
0.0014043420645671277,0.9996888372002003,0.9113797700957275,0.9676349369803892,0.9504440725007609,0.9829190938939547,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,2,10000,5.392769487614619e-4
0.3137173551473853,1,0.79297195937317,0.9305366797637395,0.5228922543471594,0.9995570578492917,17,lda,17,17,17,17,17,16,14,14,14,12,12,11,9,2,10000,0.08545308856765177
0.7863013995332049,0.9997147106054157,0.9670100081957832,0.9833900708566816,0.9678349809789234,0.9879238423527621,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,2,10000,5.14308602567247e-5
0.14972093946253787,0.997936185034641,0.7876466591015218,0.872558328630817,0.6244326330384853,0.9839200872891715,18,huy0.005,18,17,17,17,17,17,17,17,15,13,13,11,8,2,10000,0.008794250479920183
0.7863012284921687,0.9997147104412147,0.9669205332898165,0.9833893634445254,0.9676709102580632,0.9879030141850837,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,2,10000,5.14254098268424e-5
0.24280753723188656,0.9999998266818602,0.5034410350302726,0.4270632099360093,0.3195598558542002,0.6231100320349298,18,lda,18,18,18,17,15,12,11,8,7,5,3,3,2,2,10000,0.1168080303605843
0.30222611283139666,0.7255603694896582,0.48000327192431896,0.412223333451902,0.3572247231416493,0.5688918514707801,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,0,0,3,5000,0.030255624818394094
0.24332005329563422,0.6623424814919415,0.4551890500203847,0.45990461527357823,0.35161233428460625,0.5611235483827599,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,3,5000,0.04272505979432628
0.2946207109735079,0.6662966601944725,0.46504844326558525,0.43422795862877533,0.3644243348011416,0.5502623094116239,3,score,3,3,3,3,2,2,2,1,1,1,0,0,0,3,5000,0.03460960223678059
0.20617186888568748,0.4985004528944424,0.39750543162791363,0.4878439731036111,0.3470079209946493,0.49317221299902675,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,3,5000,0.00361672120357015
0.22431876544043464,0.8769551457170671,0.5984196259604723,0.6462022963421937,0.4108989841869982,0.8337229381156678,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,2,0,3,5000,0.014712084234730471
0.18876661204543294,0.8642392007889155,0.5625815958617032,0.5986602853062322,0.3443340729612682,0.816907808206667,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,2,0,3,5000,0.018691026651991332
0.22430887082887171,0.8769551457281681,0.5984142144571819,0.6461964206358439,0.41088769407851455,0.8337229410145113,4,score,4,4,4,3,3,3,3,3,2,2,2,2,0,3,5000,0.014711709441410092
0.17260555755206827,0.5211698755272794,0.3783778612622665,0.4098680059848592,0.28634515867136173,0.501900708575764,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,3,5000,0.014361687235154796
0.25126224855960416,0.9734919426872206,0.6922568965913183,0.7732401328672085,0.611749374748667,0.8515407840938914,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,3,5000,0.005366533017716546
0.19283018468764934,0.8959537295932729,0.5853006079781203,0.5016561924302367,0.45456220093875294,0.8815007322406896,5,huy0.005,5,5,4,4,4,4,4,4,3,2,2,2,0,3,5000,0.03330336187405205
0.2819165672031907,0.9190149452233507,0.5472020846058592,0.5504676187614068,0.32365703477390056,0.660954257067447,5,score,5,5,5,5,4,3,3,3,3,2,1,1,1,3,5000,0.033026156777751406
0.18027618285517433,0.8176779417218494,0.5001383124927371,0.5105982530725695,0.36283746720082616,0.6293017176132663,5,lda,5,5,4,4,4,4,3,3,3,2,1,1,0,3,5000,0.021978972855039157
0.25255092321656303,0.9905508501422066,0.6827696689370396,0.7924316674324247,0.5122439318029062,0.8354615809622701,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,3,5000,0.005110045022293263
0.2031619462210723,0.8797322896722041,0.5432339828131845,0.5465264805840181,0.3285128979379002,0.7573428672174547,6,huy0.005,6,6,6,5,4,4,4,4,3,3,2,1,0,3,5000,0.035645064432464665
0.2525261899604565,0.990550850224143,0.6827600112524664,0.7924199991909942,0.5122365347458334,0.8354557365608217,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,3,5000,0.005109785772754183
0.2689371398218972,0.9094604015712747,0.5311208936378693,0.47152228641032046,0.3851486410492084,0.6495749378660043,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,1,3,5000,0.016056727243614007
0.49433427571334865,0.9903029888080976,0.7199056186132411,0.7533194458426108,0.5709568852418229,0.8297344247224925,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,3,5000,0.003077955024692055
0.030134030319369575,0.8875845791798209,0.5138520025499628,0.6399011213106324,0.2457475269772978,0.7739246165426605,7,huy0.005,6,6,6,5,4,4,4,4,4,4,3,2,0,3,5000,0.027696954005498976
0.3663835769280872,0.9614707836003263,0.6230599755252362,0.559924376389749,0.48608627481278055,0.7507342710664648,7,score,7,7,7,7,7,7,6,6,5,3,3,1,1,3,5000,0.022011451994623933
0.19797856702295166,0.9999999999660574,0.6544628752118337,0.718229839875326,0.44694868737572124,0.8855671724335289,7,lda,7,7,6,6,6,6,6,5,4,4,4,3,2,3,5000,0.009311086380425306
0.5207887715269692,0.9908652774932828,0.7616164786814147,0.7660029591814694,0.6491908864564636,0.8798850052219107,8,huyNC0.005,8,8,8,8,8,8,8,8,8,7,5,4,2,3,5000,0.0018949417483227046
0.04366013769025307,0.862727932031326,0.4740809363733806,0.48122895131770405,0.26227795804833487,0.6916676287205958,8,huy0.005,7,6,6,6,6,4,4,4,4,4,2,2,0,3,5000,0.054340240909457334
0.24407099877854221,0.9653112154242043,0.6447550130248141,0.6621557967068914,0.5200041298686503,0.8171104316780621,8,score,8,8,8,7,7,7,7,6,6,5,3,3,1,3,5000,0.023362616542046948
0.2104443748139422,1,0.6322944808111819,0.6744705081042351,0.385579898060828,0.9103972268130524,8,lda,8,8,8,6,6,6,6,5,4,4,4,4,3,3,5000,0.018425317195035675
0.0891740530168471,0.9957626954409655,0.7182311086157916,0.7653712228283521,0.6274846199972877,0.9133579161839953,9,huyNC0.005,8,8,8,8,8,8,8,8,8,7,6,4,3,3,5000,0.0042569646640219965
1.1014707000739821e-4,0.8691923959968562,0.4559246193723543,0.3365147363286051,0.2860184454525242,0.6531926067512633,9,huy0.005,8,8,7,7,6,4,4,4,4,4,2,2,0,3,5000,0.055193724970790434
0.0838827171808391,0.9632856421158205,0.5987741819436373,0.6368976535654379,0.4303275507004319,0.8081632695880953,9,score,8,8,8,8,7,7,7,6,6,5,4,3,1,3,5000,0.023039085179751617
0.24363402688402735,0.9999999999999964,0.7188789399662006,0.7415429379543748,0.45742341906150047,0.9880217447981211,9,lda,9,9,9,8,8,8,8,7,6,6,5,4,4,3,5000,0.017927540637123898
0.0059238360097492865,0.9978153218286612,0.7274329275530469,0.8179398270981719,0.6611712180668461,0.9011257633142573,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,6,3,3,5000,0.004484970783944191
0.003029538322906339,0.9242399397347443,0.5122135522608436,0.3889590031959308,0.3535276700886525,0.7882013579910789,10,huy0.005,9,9,9,8,8,7,4,4,4,4,4,2,2,3,5000,0.032082154346279444
0.009868087437684131,0.9646949877157491,0.6183664318304052,0.6682915953395259,0.473627077225295,0.8341594956461107,10,score,9,9,9,9,8,8,8,7,7,5,5,4,2,3,5000,0.021091749090333158
0.13150395370620113,1,0.7320877109093644,0.9101026945548361,0.5032038959816695,0.995570154802127,10,lda,10,9,9,9,8,8,8,8,7,7,6,6,5,3,5000,0.02388917896188702
0.0018131153728156316,0.9979897047430804,0.7669456469561906,0.8488814407000306,0.7399123283180159,0.9024341149000581,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,9,7,3,3,5000,0.004052099998952743
0.03577044114553509,0.9487431646297908,0.5490357223295149,0.5302855062162766,0.3286228999086744,0.8018232039100799,11,huy0.005,10,10,10,9,8,8,6,6,6,5,5,3,2,3,5000,0.03209232428802531
0.0015317946604041857,0.9724055551843087,0.6342725167207611,0.7600011262428356,0.43594132161779303,0.8685648832491659,11,score,10,10,10,10,10,9,9,7,7,6,6,5,2,3,5000,0.020026513132038203
0.2542187933336556,1,0.744303615715183,0.8741623991726378,0.4852780580062516,0.948560957437238,11,lda,11,11,11,11,10,10,10,8,8,7,7,7,4,3,5000,0.0328643458855481
0.6282129531787145,0.9990055549981302,0.8637182879187172,0.8728748963563845,0.8585623021668102,0.9073120721370024,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,3,3,5000,8.424235393281709e-4
1.6168347668643016e-4,0.9577999713539234,0.530201472970024,0.6837098674984462,0.16800432446139185,0.8335463643199426,12,huy0.005,10,9,8,7,7,7,7,7,7,7,6,4,3,3,5000,0.024169497502933023
0.3281643802537405,0.97450291349338,0.7141618163746809,0.7499541023670353,0.5685329211097823,0.8854929571231822,12,score,12,12,12,12,12,11,11,11,10,8,6,6,2,3,5000,0.01639623702811116
0.1534884179820183,1,0.7524277907740763,0.8417018758876795,0.6704131052296809,0.988151287551996,12,lda,12,12,11,10,10,10,10,10,10,10,8,6,6,3,5000,0.05772529233114743
0.6596881907492413,0.9990006367375498,0.8923897180990393,0.9120895106852563,0.8692281016086418,0.9415325249502489,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,12,11,7,3,5000,5.270416295314357e-4
0.3828367733431712,0.9988975373188507,0.7533001383707043,0.8043424652066636,0.5795762925403025,0.9132153946869545,13,huy0.005,13,13,13,13,13,13,12,12,12,8,8,7,4,3,5000,0.008732340093472714
0.3742672099190742,0.9743197745134193,0.7286081962802053,0.6677874501007808,0.6123123301388589,0.8963224855885334,13,score,13,13,13,13,13,13,12,12,11,10,6,6,3,3,5000,0.01550778237924371
0.3254890100341095,1,0.7960353889371438,0.9299893680261322,0.6136123725538299,0.96610071793669,13,lda,13,13,13,13,13,12,11,11,11,10,9,9,7,3,5000,0.07697099259728536
0.8078608932317551,0.9989707523176274,0.9269469796197768,0.9359127612686706,0.9159567115690477,0.9592850579633216,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,3,5000,1.6661105662408725e-4
0.009826254025724684,0.9995976521588051,0.7259511357426776,0.8160171317457054,0.5744821523804179,0.9218548915190046,14,huy0.005,13,13,13,13,13,13,13,13,12,10,9,8,4,3,5000,0.009466282107265642
0.21347372893195182,0.9739184334632403,0.7337448148927249,0.7922628306338512,0.5577877535024564,0.935873048436958,14,score,14,14,14,13,13,13,12,12,12,10,8,7,6,3,5000,0.016361467298098547
0.24239253952748396,1,0.7672241285459754,0.9023277002327204,0.6174852666214891,0.9606769147934237,14,lda,14,14,14,13,12,12,12,12,11,10,10,9,7,3,5000,0.07604906429268844
0.8382929940563388,0.9989766991096715,0.9385726597660374,0.9474072094335422,0.9290607244124279,0.9613830128159979,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,3,5000,1.396957714201431e-4
0.004825883794202842,0.9997365493583797,0.6321782569350876,0.7816136788110474,0.3659461700123778,0.9275916091644043,15,huy0.005,14,14,13,12,12,11,11,9,9,9,8,7,5,3,5000,0.017572284301893316
0.21781007122019405,0.9879517460485863,0.7385043811458613,0.7248870536668559,0.586958461215229,0.9434497444833894,15,score,15,15,15,14,14,14,14,13,13,11,9,7,6,3,5000,0.015614790844855146
0.3276132136337856,1,0.7790486086854537,0.8940835392459868,0.543747995092468,0.9966918753485003,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,7,3,5000,0.0954236313937909
0.13490997791315074,0.9993489075364299,0.8981832454728254,0.9521857974600452,0.9304350549973094,0.9645828951370575,16,huyNC0.005,16,15,15,15,15,15,15,15,15,15,15,15,13,3,5000,0.0010075392760911332
1.8738994949068163e-17,0.9997446516488606,0.6021166599306247,0.7178350162264766,0.3363138194304358,0.927322370699381,16,huy0.005,14,14,13,12,12,12,10,9,9,9,8,7,5,3,5000,0.0191767717611017
0.10873729787504047,0.9906256899327247,0.7049816162027693,0.7411553838819487,0.5486332385737571,0.940114397064931,16,score,16,15,15,14,14,14,14,13,13,11,9,7,6,3,5000,0.015206098089990783
0.17758803925135722,0.8756482182306616,0.4014478991333988,0.3566917211303299,0.23087661416374028,0.5193700363978908,16,lda,16,16,13,11,9,8,7,7,5,2,1,1,0,3,5000,0.11931253937968396
3.7523564990989404e-5,0.9995470092935894,0.90867413045452,0.9698609387076322,0.9504743039635515,0.9800753490745818,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,3,5000,5.369138180030394e-4
6.770011061898735e-18,0.9998399911259263,0.6815537072005361,0.6828265564116704,0.5448125643142546,0.9689406924341564,17,huy0.005,15,15,15,15,15,15,15,14,14,10,8,8,6,3,5000,0.013231450230128904
3.494714153509041e-5,0.9906352414971197,0.7032610771807853,0.736271457446126,0.5585617527726408,0.9497302731080312,17,score,16,16,16,15,15,15,15,14,14,11,10,8,6,3,5000,0.014255284288805847
0.2977950430071672,1,0.7727836026028932,0.8858729838222809,0.5159400332673854,0.9976638843743584,17,lda,17,17,17,17,16,15,15,14,13,12,11,11,8,3,5000,0.10009474227224444
0.4231556358368887,0.9999546183627507,0.9421480330159437,0.9765443538396921,0.9520699219383256,0.9863047476241238,18,huyNC0.005,18,18,18,18,18,18,18,17,17,17,17,17,17,3,5000,2.3167932898281328e-4
0.08275018698756548,0.9995271817008198,0.7099992974784001,0.6776026469186263,0.5460401743461707,0.9680598812037124,18,huy0.005,17,17,17,17,17,17,16,16,14,12,8,8,6,3,5000,0.016045028081132697
0.11656226175552349,0.9887381943484741,0.7194695969497015,0.7610569408604617,0.5472213147544158,0.9670584955655956,18,score,18,17,17,16,16,16,16,15,15,12,11,8,6,3,5000,0.014880703957371719
0.23302079869574047,0.9999999071817397,0.5047121644082376,0.42687989550981476,0.3256718391096073,0.6167640194799178,18,lda,18,18,18,17,15,12,10,8,7,5,3,3,2,3,5000,0.11818063060751217
0.2742195575357683,0.638510524427719,0.5148181510545082,0.6317243712000373,0.4529719643679028,0.6351174478138781,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,3,10000,0.0310477246422232
0.24036391902307574,0.6357857537268002,0.4628138121519178,0.5122917637058774,0.37632784136447656,0.5740387587163388,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,3,10000,0.040585818796897564
0.276226246738569,0.6280763029628108,0.5004345821954723,0.5970011968850373,0.43661372181180313,0.6125387499239241,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,3,10000,0.032524993290251304
0.20797667695745561,0.49760468593714463,0.39768177538703164,0.48746396326649477,0.3477203201119752,0.4925343246018197,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,3,10000,0.003377344760055393
0.24962383869870491,0.9482751754242718,0.6200660397275524,0.6411825723936164,0.4418184015229475,0.8194302105982213,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,3,10000,0.005617065483046524
0.22751648205461564,0.9682886777945048,0.5935623659292132,0.5892221519338662,0.3760326063148952,0.8067519115481842,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,3,10000,0.007712352041611951
0.24961012593953788,0.9482750806486924,0.6200622810947491,0.6411819588953832,0.4418140577354623,0.81943018225467,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,3,10000,0.005616931876919991
0.17480916208199238,0.5264847860402869,0.3792245657426141,0.40780215742408854,0.28357698638173245,0.5034497367849703,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,3,10000,0.01319883419622451
0.27740964775049726,0.977783989563627,0.6946125091237705,0.7372081306549944,0.7123015413626533,0.7683592362870802,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,3,10000,0.003749989874185888
0.23273736022631195,0.973446293178475,0.6743162606891577,0.7655817880774236,0.5575727623937331,0.8422430995698449,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,3,10000,0.005989402499725682
0.2773950920967385,0.9777839341806864,0.6946086455088574,0.7372081098499134,0.712296861585857,0.7683592298310913,5,score,5,5,5,5,4,4,4,4,4,4,4,1,1,3,10000,0.003749923749884454
0.2042114308591679,0.7971787227604907,0.5059482950500562,0.5104777070666455,0.35542600309468453,0.6624476114692923,5,lda,5,5,5,4,4,4,3,3,3,2,1,0,0,3,10000,0.015567090183987031
0.26130463769069157,0.9896295035244321,0.6895020145336156,0.8041171445802934,0.5274146899881015,0.8330266249215325,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,3,10000,0.004901340455747623
0.2596728310517202,0.9840011663957722,0.6318203003921578,0.6786375258153307,0.4684582076198468,0.7633401202439131,6,huy0.005,6,6,6,6,5,5,4,4,4,4,2,1,1,3,10000,0.015000726107844864
0.26127803800509614,0.9896293932942888,0.6894955479805706,0.8041171491176908,0.5274056157552386,0.8330266275650992,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,3,10000,0.00490106433273579
0.27599456838357184,0.8898238892598727,0.531281062833059,0.46702635290273664,0.4030009853525998,0.6463736012608454,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,3,10000,0.016320889038473826
0.5229043059109475,0.9902589022519266,0.7266471372313779,0.7734037088910549,0.576758189812902,0.8232233319699559,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,3,10000,0.0027523113436993965
0.30606264590764043,0.9836584415300105,0.6516853511508902,0.7616470808303538,0.43264033304703864,0.8225743118470746,7,huy0.005,7,7,7,7,7,6,6,4,4,4,4,3,1,3,10000,0.0066399188415883475
0.5228513056793381,0.9902588942357313,0.7266300907618456,0.7734037153025723,0.5767250261614923,0.8232233338961463,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,3,10000,0.0027521663071339297
0.21152201901079543,0.9999999998447286,0.652948571615413,0.7434767781121162,0.46419283528489674,0.8436277668852284,7,lda,7,7,7,6,6,6,6,6,4,4,4,2,2,3,10000,0.009203520238716865
0.43288161325028396,0.9896088445343083,0.7586270805955809,0.7894527900399275,0.6558532997053195,0.8776987201786461,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,3,10000,0.0020110841061871426
0.33258709251059965,0.9877947330998138,0.6487944265365168,0.6560337081327898,0.4784216660168311,0.836195082105701,8,huy0.005,8,8,8,8,8,7,6,6,6,4,4,3,1,3,10000,0.008071090773102498
0.43288171333295983,0.9896088443941387,0.7586079954666423,0.7894461533592412,0.6557819840583037,0.877697823956568,8,score,8,8,8,8,8,8,8,7,7,7,5,4,2,3,10000,0.002010993796070726
0.22530140041678565,1,0.6580383880928471,0.6687775866648988,0.43772536330945133,0.9108868482018857,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,3,10000,0.021359811765137016
0.28655130530815226,0.9960685790938542,0.7471686908535414,0.7784240800546217,0.6598972069731329,0.9246863490091507,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,3,10000,0.0030520275886836267
0.1296551104201638,0.986078834662715,0.6491847241580195,0.7275683687933229,0.3821526608400253,0.9176316079056189,9,huy0.005,9,8,8,8,8,7,6,6,6,5,5,4,3,3,10000,0.01213848419846766
0.254303842533271,0.9931503934335117,0.7363911043221119,0.7856152235754595,0.705506193195299,0.9209866750708856,9,score,9,9,9,9,8,8,8,7,7,7,7,4,3,3,10000,0.0037924152798384236
0.27652513217383307,1,0.7101813193118783,0.7295184315296603,0.42900553262873553,0.9807972050995234,9,lda,9,9,9,9,8,8,7,6,6,6,5,4,4,3,10000,0.02447619832684579
0.49820101417201423,0.9986569841737108,0.8045776548407945,0.8340604342253376,0.7180743347139388,0.9346290759901941,10,huyNC0.005,10,10,10,10,10,10,10,10,9,8,7,5,4,3,10000,0.0016036326196440835
0.2055955649942862,0.9823498867506725,0.6407744643384741,0.6985519785653164,0.42739131319506385,0.8875685521018374,10,huy0.005,10,10,10,9,8,8,8,6,6,6,5,4,3,3,10000,0.01919254040752822
0.3993913182378218,0.9967367480502402,0.7828887879262915,0.8304342121834896,0.7538641034541194,0.9141843122691458,10,score,10,10,10,10,10,10,9,9,9,8,8,6,3,3,10000,0.0030847617785470702
0.27717022476897374,0.9999999999999787,0.7701395610983236,0.8872137414303956,0.7424880245798035,0.9359059967995658,10,lda,10,10,10,10,8,8,8,8,8,8,8,6,4,3,10000,0.025405154205247735
0.5179787571283159,0.9987525896692746,0.823725603740035,0.8707931530925654,0.732402865550404,0.9296721566349577,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,8,4,3,10000,0.0016445347440777526
0.2017033598140648,0.9998824975196984,0.6287614813632494,0.726768957349108,0.35179254411569194,0.8258896762192376,11,huy0.005,11,11,11,9,8,8,8,7,7,7,7,4,2,3,10000,0.022214381487478233
0.5287104707786902,0.9975623760451622,0.8045246546970986,0.8626408055657836,0.7064401867296481,0.9028702642213926,11,score,11,11,11,11,11,11,11,11,11,8,8,8,3,3,10000,0.0030034163027285324
0.27851438475550433,1,0.7317681925611244,0.8628240206575776,0.5173876305284324,0.9117456007125596,11,lda,11,11,11,11,10,10,10,10,8,7,7,6,4,3,10000,0.027969449512773796
0.6987701579515849,0.9988262156770501,0.8747687052875918,0.8800100200513984,0.8585439840427067,0.9280202441381744,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,5,3,10000,7.242203658341737e-4
0.1809082286744027,0.9998810236960665,0.6540421245115324,0.7734508344617732,0.3734006782868895,0.8444083161676947,12,huy0.005,12,12,11,10,10,9,8,8,8,8,8,5,2,3,10000,0.018308141201473695
0.6987701461184547,0.9988262157003516,0.8747276851275732,0.8799161333499346,0.858531695032919,0.9280202414260119,12,score,12,12,12,12,12,12,12,12,12,12,11,10,5,3,10000,7.241651850756254e-4
0.06770481450205937,1,0.7278861895322816,0.8169946544484656,0.6145685275373269,0.9920963484879244,12,lda,11,11,11,10,10,10,10,10,10,9,7,6,5,3,10000,0.060180913770048104
0.07178909874360617,0.9987966520883759,0.8476330074412236,0.9056107225702225,0.8873510763868577,0.9427441544655828,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,7,3,10000,0.002516859835717119
0.363907135956889,0.998992612112007,0.742986739892493,0.7717374289711633,0.5974877625464146,0.9394947021923711,13,huy0.005,13,13,13,13,13,13,11,10,10,9,8,6,6,3,10000,0.010308019939537201
0.07178793701845974,0.9987966521187993,0.8475876070876248,0.9055552252590808,0.8873513050474126,0.9427441521391846,13,score,12,12,12,12,12,12,12,12,12,12,12,11,7,3,10000,0.0025168428228706254
0.33167303261736025,1,0.7933729139499283,0.8853571073755976,0.6239199913097512,0.9593925762338142,13,lda,13,13,13,13,13,12,11,11,11,10,9,9,6,3,10000,0.07685700318176258
0.8450746204640184,0.9987613471672665,0.9352037205324267,0.943224909057806,0.9326288133155363,0.959008595988397,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,3,10000,1.3524572657467156e-4
0.00931494213532529,0.9991224227436366,0.6397450919863321,0.7027611282027606,0.41823392354906547,0.9068917544556477,14,huy0.005,13,13,13,12,11,11,10,10,9,8,7,6,4,3,10000,0.016394602690991113
0.7784516605663713,0.9985309468411077,0.9130843209774423,0.9418013659434346,0.857426905777194,0.9559801105239184,14,score,14,14,14,14,14,14,14,14,14,14,14,13,9,3,10000,0.0015594635307590243
0.03870111741266718,1,0.7273599464888352,0.8261068739591495,0.5984497778888961,0.9317231175184465,14,lda,13,13,13,13,13,13,12,12,11,10,9,8,5,3,10000,0.08472634219139888
0.8656032760698529,0.9995712295933871,0.9458003615088577,0.9520999118657751,0.9368320814658464,0.9716977479407707,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,3,10000,1.1283159509224797e-4
0.09053749715692301,0.9984196085433668,0.7195165053808277,0.8893188521683314,0.548752481848674,0.9347077330763514,15,huy0.005,14,14,14,14,13,13,12,11,11,11,10,8,7,3,10000,0.013685589453781222
0.7890090968077387,0.9993310085811992,0.9252970861811807,0.9469352466585657,0.8691108945803756,0.963792208705744,15,score,15,15,15,15,15,15,15,15,15,15,15,14,10,3,10000,0.0013574614624190047
0.32699678642046986,1,0.781753843910901,0.8870347368879641,0.5456579124977377,0.999217077596492,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,3,10000,0.09542469130259734
0.9121690759714949,0.9996513709526501,0.96339201725531,0.9661908706179477,0.9437380053782789,0.9839454705184169,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,3,10000,4.941613701454628e-5
0.06285426597626041,0.9966281271076652,0.7457814154290455,0.7932351980340513,0.6554969378449876,0.9475406219616875,16,huy0.005,15,15,15,14,14,14,14,14,14,14,11,8,7,3,10000,0.013278004714247211
0.8414416902630527,0.9993993407720249,0.9413230726578622,0.9535199312233985,0.9328802248157477,0.9681985826089546,16,score,16,16,16,16,16,16,16,16,16,16,16,16,12,3,10000,0.001297775478395639
0.16763240960164322,0.8372969670668463,0.3938303441321989,0.37366482260002903,0.23167524438959208,0.49974938133221714,16,lda,16,16,13,11,9,9,7,7,4,2,1,1,0,3,10000,0.11889776334511122
0.017381183474455365,0.9997501115716596,0.9156153944776041,0.9716290218172893,0.9568579775052779,0.9887518510561876,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,3,10000,4.5194856453913704e-4
0.30512811164963455,0.9989921937554846,0.7922893951304798,0.8845514540450374,0.7622383762625082,0.9633833659759382,17,huy0.005,17,17,17,17,17,16,15,15,15,14,13,9,8,3,10000,0.015295615563643294
0.017018870806674177,0.9995126793353605,0.8957501274051455,0.9608161328536678,0.9092555149261825,0.9715455223660691,17,score,16,16,16,16,16,16,16,16,16,16,16,16,14,3,10000,0.001737365430849236
0.19739923420022118,1,0.7569259379180839,0.884520939647629,0.4937136059288816,0.9989426018169616,17,lda,17,17,16,16,16,14,14,14,12,11,11,11,8,3,10000,0.09416178586452909
0.744504111104294,0.9999999999999998,0.9661737371267085,0.980280153520148,0.9648967322471966,0.9923365786003024,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,3,10000,4.977534180684417e-5
0.39030971041159135,0.9991422116977502,0.7914444266626761,0.8513269293500925,0.6477427460971494,0.9597466296873362,18,huy0.005,18,18,18,18,18,18,17,17,16,14,12,12,7,3,10000,0.01370735795308158
0.7190322029641374,1,0.9447938057032318,0.9652229795989468,0.9329586590599988,0.9800735212735647,18,score,18,18,18,18,18,18,18,18,18,18,18,17,16,3,10000,0.0012719418047891181
0.20057228742754007,0.9999993391140048,0.48646989693442266,0.4045553636137708,0.3071365151547246,0.5994982205324085,18,lda,18,18,18,17,15,11,9,8,7,5,3,2,2,3,10000,0.11802267002626317
0.2741730595971194,0.6914858578904828,0.5285848875881143,0.6200957452767405,0.4471344024369299,0.6557908015836116,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,4,5000,0.03075533623524
0.23990408394489612,0.6282697525526744,0.45101541062490763,0.48487239537715243,0.3623882396610243,0.5565710739649135,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,4,5000,0.048280937953331625
0.2858200342888321,0.664901977085099,0.4918502780522898,0.5248288227829383,0.40532442853588524,0.5948653999340187,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,4,5000,0.03219519353214173
0.20455575222237063,0.49705305253579,0.39601176187103276,0.4864264808549376,0.3454911165386541,0.4917397666953638,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,4,5000,0.0035015032031388373
0.24251796043617316,0.9469179903719064,0.6166253213239269,0.6385326672438141,0.41304025477784834,0.8421177337898926,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,2,1,4,5000,0.00693567787826066
0.18536721679736234,0.8782160601671282,0.571339347647246,0.6108870568122469,0.33446176441305164,0.8477646400464414,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,2,0,4,5000,0.017867318766401314
0.24248856399922789,0.9469179898178519,0.6166142901704535,0.6385253034323672,0.4130218555461322,0.8421177380566887,4,score,4,4,4,3,3,3,3,3,2,2,2,2,1,4,5000,0.0069351997520717594
0.17705426210856456,0.52651325444679975,0.381353040342819,0.4109223224079559,0.2876301535264385,0.5046452092243364,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,4,5000,0.01188112013423002
0.2458695968053217,0.9575609016504247,0.6869686407456874,0.800018576884851,0.620578952131861,0.8108151762559787,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,3,1,4,5000,0.0054323609268084995
0.2250730989707527,0.9743708188961081,0.6576667580979397,0.7472931401763172,0.5358589569777986,0.8057377754687219,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,4,5000,0.006722358908836457
0.2902838418840427,0.9488873405632909,0.5489723107286248,0.5386080604705297,0.2947218176485194,0.6723604930767414,5,score,5,5,5,5,3,3,3,3,3,2,1,1,1,4,5000,0.03242236038417281
0.19970699774295086,0.8093101550089876,0.5096305703171288,0.5086007703109751,0.3399897059294959,0.6905452225932343,5,lda,5,5,4,4,4,3,3,3,3,2,1,1,0,4,5000,0.017078439666586443
0.26628583466455635,0.9891700715138492,0.683029223322324,0.7804140136703597,0.5123510048661478,0.8392745567801462,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,4,5000,0.005089865640918223
0.27144896447444566,0.9791577950636969,0.6311839935476217,0.6651375764167793,0.4512864241044372,0.785948900789474,6,huy0.005,6,6,6,6,5,5,5,4,4,3,3,2,1,4,5000,0.009280086049169921
0.2662747760371196,0.9891700714060183,0.6830119860024091,0.7803954569332557,0.5123095661380984,0.8392652783571333,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,4,5000,0.0050895130011216596
0.278318424172106,0.8938924678339741,0.5344807335405314,0.46724073968972957,0.40370575410569964,0.655058638132402,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,4,5000,0.01593904961420205
0.49782239461312777,0.9913576311142838,0.7201974026072873,0.7242524501813896,0.5792396328075001,0.8347350383636047,7,huyNC0.005,7,7,7,7,7,7,7,7,6,4,4,3,1,4,5000,0.0030864875959789964
0.10599125765286124,0.9786626152283728,0.5854846985841244,0.672518222217943,0.34768770376041314,0.8229226937344338,7,huy0.005,7,6,6,6,6,5,4,4,4,4,3,3,1,4,5000,0.014749666267363118
0.4977962671562338,0.9913576307820492,0.7201706112091008,0.7242524470226277,0.5791763172512727,0.8347176495001245,7,score,7,7,7,7,7,7,7,7,6,4,4,3,1,4,5000,0.0030863353220714393
0.2082207477563538,0.9999999999645581,0.6640319135457131,0.746454292032508,0.46011683182769947,0.8866573457055863,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,4,5000,0.009144121292725852
0.42687177484898753,0.9914473285699944,0.7615144992298107,0.7716132903925563,0.6907465406493993,0.884167983127035,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,6,4,2,4,5000,0.0019014855617149726
0.1640300860407832,0.9831298799380775,0.6481947719482204,0.6522399266200791,0.5327452738145584,0.8804654691470855,8,huy0.005,8,8,7,7,7,7,6,6,6,5,3,3,2,4,5000,0.015437059870653913
0.4268701269285795,0.9914473285092755,0.7614848115459443,0.7715612602347107,0.6907022736957635,0.884140087178453,8,score,8,8,8,8,8,8,8,7,7,7,6,4,2,4,5000,0.0019013885177027814
0.17812635973820282,0.9999999999996625,0.629706495032901,0.6599360887182693,0.4090723551185521,0.9123428613214404,8,lda,8,8,7,6,6,6,6,6,5,4,4,4,3,4,5000,0.021939413472058474
0.38825734337982987,0.9953793194263921,0.7536318785858063,0.7474655106307138,0.6371372522350249,0.9317224858308153,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,4,3,4,5000,0.0023638308137712036
0.028331132570021487,0.9845752969111302,0.4488235569918661,0.4456419152133453,0.19933496065698275,0.6586534062149063,9,huy0.005,8,7,6,5,5,5,5,4,4,4,2,1,1,4,5000,0.03193377321587765
0.3882573204716833,0.9953793199389116,0.7536047232776889,0.7474232336311836,0.6370854985199287,0.9316803822644063,9,score,9,9,9,9,9,9,8,8,8,7,6,4,3,4,5000,0.00236373703883197
0.2716940502424694,0.9999999999999947,0.6903754693098856,0.6363685399900808,0.48025751918762294,0.9828447833255403,9,lda,9,9,9,9,8,8,7,7,6,5,4,4,4,4,5000,0.02857909055142607
0.2718948066615491,0.9963535363133952,0.7886451290896731,0.8395768482518686,0.75158056942237494,0.9170088712722575,10,huyNC0.005,10,10,10,10,9,9,9,9,9,9,8,7,3,4,5000,0.0023270786024046862
0.2482196761984609,0.9835053303608758,0.6421216299044097,0.6468772989209494,0.48675465421258624,0.8640551169298456,10,huy0.005,10,10,10,9,8,8,8,8,7,5,5,4,2,4,5000,0.017460992531493268
0.27189482695375233,0.9963535361798633,0.7886161871789276,0.839551356818915,0.7515014771009682,0.9169791913567065,10,score,10,10,10,10,9,9,9,9,9,9,8,7,3,4,5000,0.0023269864452328567
0.08780414202928226,0.9999999999933955,0.7368212829817788,0.8492460259432814,0.5750396638617341,0.9973747461453385,10,lda,9,9,9,9,8,8,8,8,7,7,7,7,4,4,5000,0.03387199186980155
0.5941784736851361,0.9984701361763937,0.8253585758647792,0.8625059754533337,0.7406122912939654,0.9201854436514214,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,8,3,4,5000,0.0015746853416791012
0.24234684799703968,0.9876558812685566,0.6687414346669192,0.7603999181169335,0.39640879444788624,0.9103515536029907,11,huy0.005,11,11,11,10,9,8,8,8,7,7,6,5,4,4,5000,0.021662287972319734
0.5941771835080116,0.9984701360688293,0.825329630870747,0.8624523212014271,0.7405650665413064,0.9201651814523275,11,score,11,11,11,11,11,11,11,11,11,10,8,8,3,4,5000,0.0015746387708222413
0.27051871208874756,1,0.7332800138566365,0.8219964770372857,0.5782909963096647,0.9146994636528729,11,lda,11,11,11,11,10,10,10,9,9,8,6,6,5,4,5000,0.03241852850739797
0.6779318300503238,0.9985068335203322,0.8720996671665923,0.8838368557856391,0.8590069380977371,0.9162474382823075,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,4,4,5000,8.549149789943532e-4
0.3385292140918928,0.9851699502289352,0.7022114886675441,0.8545940699528236,0.4068611840634417,0.9163545930987553,12,huy0.005,12,12,12,12,12,10,9,8,8,7,7,7,4,4,5000,0.017221819969672328
0.6777633955110619,0.9985068334148807,0.8720610810305045,0.8837774904818656,0.8589467037857288,0.9162375799941302,12,score,12,12,12,12,12,12,12,12,12,12,11,10,4,4,5000,8.548397650295998e-4
0.10664075748303734,1,0.745968637629346,0.8350987847765791,0.6777086510960247,0.9937076316782252,12,lda,12,11,10,10,10,10,10,10,10,10,8,6,6,4,5000,0.05367268708383693
3.9040044170465454e-5,0.998522180163108,0.839716344590848,0.9112364220968172,0.8889603981110352,0.9211094090516668,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,8,4,5000,0.0030312080577949985
0.3745006674756597,0.9854496309375359,0.7389550964386465,0.8610538918460449,0.5099047833548193,0.8991665808783389,13,huy0.005,13,13,13,13,13,13,11,11,10,9,8,8,3,4,5000,0.015552748686549007
3.9040115056876074e-5,0.998522180314531,0.8396736537676307,0.9111143261262336,0.8888713785283585,0.9211094293966066,13,score,12,12,12,12,12,12,12,12,12,12,12,11,8,4,5000,0.0030310492617138707
0.3407038355579827,1,0.7957449629131846,0.9388795049718355,0.6159090300439902,0.9630514178222579,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,7,4,5000,0.07551972487966026
0.8386582138590473,0.9988151442747475,0.9377733712810613,0.9461963456736047,0.9300453220254274,0.9599900679482599,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,4,5000,1.2812505755748288e-4
0.08496942900672505,0.9822821952292207,0.6829071226935809,0.7126708435168692,0.5097051844733944,0.8882976583109186,14,huy0.005,13,13,13,13,13,13,13,11,10,9,7,6,3,4,5000,0.02238746621661855
0.8385973743755071,0.9988151446149088,0.9377100451066372,0.9461117101675753,0.9298751550701597,0.9599900566540898,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,4,5000,1.2811456666691394e-4
0.3780441078199191,1,0.7816737301386479,0.9365891031848361,0.6057323425400565,0.9670989812928701,14,lda,14,14,14,14,14,14,12,12,11,10,9,8,8,4,5000,0.07241270106101477
0.8496347808008758,0.9991810576031458,0.9477806163631638,0.947256631776229,0.9369930921333772,0.9738732722312446,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,4,5000,1.0524194739625599e-4
1.8388544859489632e-17,0.9854873358695059,0.6540764911776125,0.6918499965720655,0.5263738700190668,0.896272943206149,15,huy0.005,13,13,13,13,13,13,13,13,11,10,7,6,4,4,5000,0.025008660333412678
0.8495724876488987,0.9991810579108084,0.9477210438270598,0.9471421525902227,0.9368526141851525,0.9738727216942742,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,4,5000,1.0523277625049994e-4
0.17296499265753942,1,0.737720704315297,0.8696116418713995,0.5481644797074072,0.997435949719413,15,lda,15,15,14,14,13,13,13,13,12,9,9,8,6,4,5000,0.09746366725852397
0.9166303257110952,0.9996100569736711,0.9647400398104472,0.9621097341367366,0.9476917986784231,0.9865044702943124,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,4,5000,4.5827931515396435e-5
4.079657623057331e-18,0.9865755033275417,0.652763862099724,0.6768129812663497,0.4596270280664736,0.9026841197129409,16,huy0.005,15,15,15,14,14,13,13,13,11,11,7,6,4,4,5000,0.029604283996337476
0.9163327628046313,0.9996100572409325,0.964682680270216,0.962051943387237,0.9476898083509984,0.9865044883752909,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,4,5000,4.5823649522317805e-5
0.16356874939165023,0.7947693384785294,0.3960011116798418,0.3885436187900614,0.2289031695265702,0.49755231359052865,16,lda,16,16,13,11,9,9,8,7,4,2,1,0,0,4,5000,0.11924894680255811
9.567895042793604e-36,0.999707670264156,0.915498056716656,0.9672107233993413,0.9574801561771372,0.9890928680815939,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,4,5000,4.7788683113434035e-4
3.9207294815929774e-18,0.9992627599660444,0.7016899081856417,0.8457681027642204,0.6058253462952797,0.9722018229959005,17,huy0.005,16,15,15,15,14,14,13,13,13,13,10,9,6,4,5000,0.013258739492365054
5.6975584632709484e-36,0.9997076702911296,0.9154426016552958,0.9672001227667429,0.9574237768437582,0.9890929375444686,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,4,5000,4.778744982236673e-4
0.14697922592342993,1,0.7543957658600462,0.8952348556937499,0.5279345128278663,0.998294449130602,17,lda,17,16,16,16,15,14,14,14,13,11,11,11,8,4,5000,0.09607760780088898
0.7475181611982722,0.9999944202664166,0.9673014777764541,0.9814389534933436,0.9658752434668496,0.9935375978103165,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,4,5000,3.924171275145004e-5
0.38042214329824814,0.9939786109933892,0.7718685827069998,0.8329808520237236,0.6080680391886105,0.9476917071971537,18,huy0.005,18,18,18,18,18,18,17,17,16,13,10,9,6,4,5000,0.010168030837578229
0.7475184228627652,0.9999944203099342,0.9672484575986231,0.9814389686125979,0.9658512820470903,0.9935087359365058,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,4,5000,3.923881392041281e-5
0.1687661064715698,0.999999689335397,0.538072966094145,0.5243808472021763,0.30301247148340926,0.7307461620325417,18,lda,18,18,16,15,13,13,11,10,10,7,7,3,2,4,5000,0.1156347822881272
0.2990740006276398,0.7648816863245322,0.4999122099045515,0.43578094276148244,0.36742747169456114,0.6003313145430074,3,huyNC0.005,3,3,3,3,2,2,2,1,1,1,1,0,0,4,10000,0.024688666020926675
0.2460914272393355,0.6200323386093791,0.47504799822600596,0.5590202288293034,0.40255582803431944,0.5895262837193412,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,4,10000,0.0320411659635688
0.2762278531237461,0.6119599061867907,0.47939276082312526,0.549990523158839,0.41310918814129255,0.5809752146728149,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,4,10000,0.03651598046066188
0.206166351873741,0.49881213498544547,0.395759344767817,0.48229954744426456,0.34423294965900275,0.490555841214855,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,4,10000,0.003501733263143736
0.2502396084911331,0.9600475526659616,0.6072783158766655,0.6094130511747837,0.4429629464036646,0.7737284206477846,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,4,10000,0.006821767344020624
0.2252271620143022,0.9748660092793634,0.5793522425561751,0.5586578994655174,0.37766338934307164,0.760346752678621,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,4,10000,0.009124009496865426
0.25022103748072344,0.9600475524338233,0.6072723531451287,0.609410411332984,0.44295434066623185,0.7737284238118809,4,score,4,4,4,4,3,3,3,3,3,2,2,1,1,4,10000,0.006821544920396105
0.17677076214042098,0.5237094463106109,0.3772726389162666,0.4043051736070173,0.28465233985094174,0.4969254726723421,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,4,10000,0.014155596092295145
0.2544344142015267,0.9660072356839257,0.6833355229261647,0.7290779869712448,0.6681448563510145,0.7990131214231119,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,4,10000,0.005311980286904672
0.22474337408942094,0.9824964298296509,0.6531702216020763,0.709383923594996,0.5583245243180102,0.7909028561783034,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,4,10000,0.007107977530111475
0.2544117883216719,0.9660072352225997,0.6833291747726487,0.7290779902676148,0.6681370184601011,0.799011841591256,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,4,10000,0.005311767092751762
0.17851292249674133,0.8449197957596335,0.4810965877217558,0.5076268201828753,0.27186514111054366,0.6025582590589852,5,lda,5,5,4,4,3,3,3,3,3,2,1,1,0,4,10000,0.0355779610509114
0.26051591383286954,0.9926978529841578,0.6833177621818174,0.7911427710415277,0.5147524636558408,0.8291243700080393,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,4,10000,0.005046922938798885
0.2702337610172243,0.9634963785896475,0.6299800544828871,0.7027058954255725,0.4347187067196494,0.7721880383226162,6,huy0.005,6,6,6,6,5,5,4,4,4,4,3,1,1,4,10000,0.014906197034824098
0.2605115318293877,0.9926978529945168,0.6833058672614745,0.7911306739158332,0.5147168923966788,0.8291217977461947,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,4,10000,0.005046673713486941
0.27651958853712794,0.9044727989870867,0.5357310083990461,0.4658477954637238,0.39272035500620983,0.6664770966826128,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,4,10000,0.014805448006199696
0.4806403226710204,0.9925640913357868,0.7207835489109916,0.7527355826643779,0.5862843995080523,0.8234880233448258,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,4,10000,0.002865019733360386
0.07275100205628424,0.9875241889430636,0.6116192057567564,0.7563065331493738,0.39604951777292097,0.836326840301366,7,huy0.005,6,6,6,6,6,5,5,4,4,4,4,3,1,4,10000,0.010620222042886616
0.480640313978353,0.9925640913162559,0.7207646383249546,0.7527135152152283,0.5862312928342492,0.8234859810481734,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,4,10000,0.0028648995718472655
0.22143097147240598,0.999999999999952,0.670011651888512,0.8288743784024465,0.4431964037397824,0.8766917029326075,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,4,10000,0.005916673107853636
0.4638987754290023,0.9918689179771923,0.7581382260392497,0.770418764047212,0.6677294917135645,0.877608314632587,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,4,10000,0.0019868479905061276
0.09915745456671705,0.9502694932878697,0.5868357236458795,0.728086984519126,0.29113200729011696,0.8492550539869395,8,huy0.005,7,6,6,6,6,5,5,5,5,5,4,4,1,4,10000,0.022877400350537362
0.46389882155968193,0.9918689181444524,0.758119252646095,0.7703813685948346,0.6677118274453653,0.8776035989154298,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,4,10000,0.0019867780912940897
0.20775683929661196,0.9999999999999574,0.6351624324149824,0.6836498632928715,0.3858406491197891,0.9110115491914921,8,lda,8,8,8,6,6,6,6,5,4,4,4,4,2,4,10000,0.01785625183116952
0.17416714657111532,0.9955510668960644,0.7245117295748298,0.751148690513297,0.65077464549786,0.9179441447105087,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,4,10000,0.003965632704640947
0.16452509688699385,0.9473437443925535,0.6333347073856495,0.6434716890823794,0.4296061518581428,0.8715421302667499,9,huy0.005,9,9,8,8,8,7,7,6,6,5,4,4,1,4,10000,0.020091171547230884
0.17414559450807274,0.9955510664778847,0.7244931511986862,0.751098929103563,0.6507043229922694,0.9179404349302741,9,score,9,9,8,8,8,8,8,8,8,7,6,4,3,4,10000,0.0039653275328518246
0.25107884362078164,0.9999999999999982,0.7119404394378683,0.7667660939457759,0.4129785785973772,0.9901824657312627,9,lda,9,9,9,9,8,8,7,6,6,6,5,4,4,4,10000,0.024224523227344426
0.09140904136832001,0.9984221915171629,0.7383540646913872,0.8233567736220558,0.6469606927236268,0.9081561951663555,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,6,3,4,10000,0.004383717201901168
0.05492542932250019,0.9470685143922329,0.5211776184264627,0.4686007179291779,0.2364594879696857,0.8605711948623891,10,huy0.005,9,8,7,7,7,7,6,5,4,4,4,3,1,4,10000,0.03581759458029833
0.09140914078484474,0.9984221912290054,0.7383286812389671,0.8233288673756978,0.6469383541276046,0.9081478788059972,10,score,9,9,9,9,9,9,9,9,9,8,7,6,3,4,10000,0.004383583067596172
0.14832431439414134,1,0.7504609347473616,0.8781186716765577,0.6635802728013213,0.9342121960090453,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,4,4,10000,0.025699556341210676
0.07137148204935642,0.9980904424369532,0.7596556792606874,0.8391687189430316,0.7350000010412636,0.9024651161289783,11,huyNC0.005,10,10,10,10,10,10,10,10,10,9,8,6,3,4,10000,0.004993760054878845
0.08839541432728906,0.9878941512039958,0.636961901237238,0.8124349558205811,0.39868838445183585,0.874349771957345,11,huy0.005,10,10,9,9,9,9,8,7,7,7,6,6,1,4,10000,0.01757168130519155
0.07137442240625945,0.9980904571397771,0.759621162090074,0.839168745186285,0.7349565670007927,0.9024544972530417,11,score,10,10,10,10,10,10,10,10,10,9,8,6,3,4,10000,0.0049934041252065724
0.08898593301171492,1,0.63545561037804,0.8028796509988302,0.3660086183178053,0.937424541906098,11,lda,10,10,9,9,8,8,8,8,6,6,6,6,3,4,10000,0.0510015492220055
0.7340761380679058,0.9987594030356363,0.8734707490267284,0.8818991274894015,0.8483009215817254,0.9056546188850064,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,4,10000,7.285470365829894e-4
0.13893647733107845,0.9896127912748564,0.6563185584001647,0.8247920333424887,0.36987441281485367,0.938361376706536,12,huy0.005,12,11,10,9,9,9,9,8,8,7,7,7,5,4,10000,0.01927742092921906
0.7340761645137631,0.998759403097205,0.8734322558603591,0.8818738922934077,0.8482070464086741,0.9056534763794726,12,score,12,12,12,12,12,12,12,12,12,12,12,10,3,4,10000,7.284989839734616e-4
0.142628625280869,1,0.7326195894553623,0.7829025434138123,0.6526473719286436,0.9966212903426463,12,lda,12,11,11,10,10,10,10,10,10,10,7,6,4,4,10000,0.04998483747694565
0.7589765911119362,0.9987919717408965,0.9042729594784344,0.9272126475723771,0.860416190097853,0.9454939450274693,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,4,10000,4.5819015352026993e-4
0.003224212275463631,0.9990051762178015,0.69810342861337,0.7851859894243772,0.5469461147786657,0.9313623258495722,13,huy0.005,12,12,11,11,11,11,10,10,10,9,8,6,6,4,10000,0.009814022530115553
0.7587776835743022,0.9987919717811284,0.9042375477399753,0.9271918845433728,0.8603242701826057,0.9454939427888043,13,score,13,13,13,13,13,13,13,13,13,13,13,12,8,4,10000,4.581393724273552e-4
0.33708243272131133,1,0.7988306000473757,0.9267198966658541,0.6113554456991483,0.9577743863662996,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,7,4,10000,0.07554662480043915
0.8892229739730158,0.9987821675826383,0.9371806347951784,0.9391889435564267,0.9212151754645849,0.9526617650628966,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,4,10000,1.2179134514148246e-4
0.10577576281514056,0.9888941442108019,0.6142482024223045,0.6940854172024389,0.2511364094053043,0.9234133064817078,14,huy0.005,14,13,11,10,9,9,9,9,9,9,7,6,5,4,10000,0.017776542646987876
0.8890734989959296,0.9987821676631216,0.9371330259506143,0.9391889323275739,0.9210046224509669,0.9526350893627066,14,score,14,14,14,14,14,14,14,14,14,14,14,14,12,4,10000,1.2178727841050119e-4
0.3836722626990048,1,0.7814345467254026,0.8917045510925709,0.5909147456348722,0.9570526016508406,14,lda,14,14,14,14,14,14,13,13,12,10,9,8,7,4,10000,0.07126638322870009
0.8915750378017157,0.9992627093963095,0.9476906054442772,0.9473442874458273,0.9284160275791833,0.9704084870831609,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,4,10000,9.783724763376967e-5
1.6388178879375215e-18,0.9994646162167147,0.6344069062527137,0.7639871298062764,0.39596032761863237,0.8870455772433875,15,huy0.005,14,14,13,13,11,11,11,11,10,9,8,6,4,4,10000,0.013881190190719726
0.8915750492058218,0.9992627094684112,0.9476458138282202,0.947293154601923,0.9282826245834168,0.9703989892051217,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,4,10000,9.783399849264844e-5
0.32253601000198523,1,0.7756291442298795,0.8659354786854254,0.5489995942435073,0.9969518225063414,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,4,10000,0.09594504489391907
0.907136667448407,0.9994681901514161,0.962159774735712,0.962076077546381,0.9496737648310564,0.9813810526576925,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,4,10000,5.2541573708686505e-5
0.06513889376329511,0.9992005645434685,0.6874692555892822,0.7844103519719533,0.4447396418109283,0.9181227918210306,16,huy0.005,15,15,15,15,14,13,12,12,11,11,10,8,5,4,10000,0.01527616369219682
0.9069835819756294,0.9994681901875325,0.9621174353818837,0.9620502123120561,0.9496491256783307,0.9813662553978175,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,4,10000,5.254018747549901e-5
0.1622485032868454,0.6882485936548445,0.3892809721225643,0.4107854305024174,0.22502584819072655,0.4985095408692434,16,lda,16,16,12,11,9,9,8,8,4,2,0,0,0,4,10000,0.11907189317805486
3.260603718584059e-4,0.999555196411773,0.9131769179891654,0.9673511539542118,0.9524107846134708,0.9838939267427047,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,4,10000,4.822997266292435e-4
0.20914207110432104,0.9869375812648197,0.736194848985704,0.8275335901607547,0.6558881155423049,0.9555080245188545,17,huy0.005,17,17,17,16,16,14,14,14,13,13,11,10,5,4,10000,0.012972001928891905
3.26065090081493e-4,0.9995551964334444,0.9131363363928782,0.9672987074042938,0.9524108039486743,0.9838939339672462,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,4,10000,4.822809166442425e-4
0.29958295823234843,1,0.7772558314565025,0.8505006119561517,0.497934724206639,0.9985753401974772,17,lda,17,17,17,17,16,16,15,15,12,12,11,10,8,4,10000,0.09887939793506535
0.8063012883254269,0.999982394294044,0.9684162759128379,0.9812664482799385,0.965630275919976,0.9915077381859538,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,4,10000,4.252559057587384e-5
0.5106067829956202,0.9999130050717167,0.8409443895463318,0.9000579971774367,0.7261696279831096,0.9853123427037349,18,huy0.005,18,18,18,18,18,18,18,18,18,15,14,11,9,4,10000,0.009069605065443449
0.8063011983952771,0.9999823942940439,0.9683772593535257,0.9812295148843051,0.9655280000903886,0.9915037163109031,18,score,18,18,18,18,18,18,18,18,18,18,18,18,17,4,10000,4.252562403168567e-5
0.2147838259099809,0.9999997130565034,0.48789697229667534,0.41710482536730864,0.30628387907232874,0.6022042188020322,18,lda,18,18,18,17,14,10,10,8,7,5,3,2,2,4,10000,0.11845026219674502
0.2791020478385138,0.6458607844188997,0.4965364438190191,0.5646464991996439,0.42187427351907886,0.6052536418092718,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,0,0,0,5,5000,0.03248141611344383
0.23681790302434996,0.6418416503476088,0.4497611232781822,0.4706238164625879,0.3537208597434689,0.5562327334050983,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,5,5000,0.04909354325070999
0.27935840806781737,0.6226743609238113,0.4873190352959437,0.5599243368962025,0.41964137248200994,0.5912993489100069,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,5,5000,0.03410248567069348
0.20414083589722276,0.5026719124905402,0.3969034166853577,0.48389750166831014,0.34401916878276645,0.4932847070794252,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,5,5000,0.0034204742990554906
0.24770680179201832,0.9659562752902234,0.6084013511089138,0.6099711636767068,0.40448523190309876,0.8138872828825218,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,5,5000,0.007471583514404467
0.18298162265776335,0.9710080780777423,0.5785682210654878,0.5801415917632227,0.33220997411302544,0.826499838715685,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,1,1,5,5000,0.01592424578858594
0.24767603357565474,0.9659557077146763,0.6083931491537127,0.6099704276622597,0.4044764323123707,0.8138871445036017,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,5,5000,0.007471199966112045
0.17602454981489854,0.5329841985928113,0.38128320143290273,0.40806202866195057,0.28631726418740133,0.503027965907452,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,5,5000,0.011548387953688122
0.2653191035229541,0.9706110777406545,0.6795405115980091,0.7646915633976811,0.6120823553545098,0.7849984579742458,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,5,5000,0.005529689205987109
0.24290994124539714,0.9834503922318918,0.6582886565911916,0.7472936596439383,0.5297776102476224,0.7880116795871087,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,5,5000,0.0068946258901706695
0.25907163642465475,0.9730535790062578,0.6750434724807671,0.699930700147451,0.608323626322019,0.834837820503453,5,score,5,5,5,5,4,4,4,4,4,4,2,2,1,5,5000,0.006501918666180284
0.24856305763620928,0.7736131734573717,0.5006545613588995,0.5067943695405368,0.33312578069391047,0.6411764254664691,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,5,5000,0.018826861391753092
0.26399726913297544,0.9912584972298548,0.6799676278256988,0.7970304742504046,0.49784395489282374,0.8235380713002934,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,5,5000,0.0052751898438358445
0.27964647591801367,0.9712113622631083,0.6789696004029226,0.7081349117415,0.6145146051499253,0.7945703062858851,6,huy0.005,6,6,6,6,5,5,5,5,5,5,3,1,1,5,5000,0.005741034569747446
0.30990246961245466,0.9874586531707007,0.6570850051849852,0.7289863091005211,0.43949648106908984,0.8153788910754561,6,score,6,6,6,6,6,4,4,4,4,4,4,2,1,5,5000,0.008399651428071635
0.2755773000827935,0.8936373604158458,0.5329398596114988,0.4664177813098169,0.4011510568404741,0.6537495347274742,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,5,5000,0.015398700869044173
0.5210267069247116,0.991102310167932,0.7215364019884809,0.76882904195986,0.5667523844487157,0.8181459929847157,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,5,5000,0.002893648889227348
0.08976010907309917,0.9864155040741677,0.6540810581509046,0.8132699374376288,0.4713305576824176,0.8732303705533007,7,huy0.005,6,6,6,6,6,5,5,5,5,5,4,4,1,5,5000,0.011711789173265938
0.521026671890055,0.9911023104409525,0.7215162056967515,0.7687981179443274,0.5666971773461613,0.8181459924548014,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,5,5000,0.0028935052240858503
0.22631281963054614,0.9999999999990266,0.6572367398274465,0.8029464287566046,0.40987088142465317,0.8758280837783208,7,lda,7,7,7,6,6,6,5,5,4,4,4,4,2,5,5000,0.007030546400407985
0.39138315078885916,0.9898485209638518,0.7551883484241444,0.7866864530765688,0.6633536469516038,0.8846698533522869,8,huyNC0.005,8,8,8,8,8,8,7,7,7,7,5,4,1,5,5000,0.0020691476689599524
0.07212897144797689,0.9821016302714343,0.5812231125060758,0.6552708988520615,0.31219312244581054,0.8737490757951498,8,huy0.005,7,7,6,6,6,6,5,5,5,4,4,3,1,5,5000,0.018289893817703788
0.39138315582520095,0.9898485208529985,0.7551653259597523,0.7866373103663835,0.6633321725929835,0.8846698539386315,8,score,8,8,8,8,8,8,7,7,7,7,5,4,1,5,5000,0.0020690644124474744
0.22131232236747211,0.9999999999999662,0.6519963089360296,0.6786866948336963,0.42143443105775535,0.9119009746799003,8,lda,8,8,8,7,7,7,6,5,4,4,4,4,3,5,5000,0.02376484711034529
0.039878304741543656,0.989950046610946,0.7076286365560727,0.7758365558665155,0.7121760400820506,0.8988056691054851,9,huyNC0.005,8,8,8,8,8,8,8,8,7,7,7,4,2,5,5000,0.004515506715421768
0.05683057390952209,0.9967165990234428,0.5951629761434326,0.7377043561671341,0.23261129902905803,0.9458110418929272,9,huy0.005,8,8,7,6,6,6,5,5,5,5,5,4,3,5,5000,0.02170970625463479
0.03987830343948447,0.9899500465293791,0.707606660189906,0.7757694842707888,0.7120807298100224,0.8988056698509675,9,score,8,8,8,8,8,8,8,8,7,7,7,4,2,5,5000,0.004515352015629371
0.33659608775820965,1,0.7222602211223267,0.7075199443553645,0.47839777415034906,0.9704118489918585,9,lda,9,9,9,9,9,8,8,8,6,6,5,4,4,5,5000,0.015506397421063214
0.05010297288249294,0.9973881197160008,0.7233538181686485,0.8283086699280837,0.6178016975764573,0.907167984009009,10,huyNC0.005,9,9,9,9,9,9,9,9,8,7,7,6,3,5,5000,0.005154703073247043
0.07830155079219749,0.9975682474564176,0.601398483334111,0.6461273710647863,0.2845410401167066,0.9337622528295806,10,huy0.005,9,9,9,8,7,7,6,6,6,5,5,4,3,5,5000,0.020108480704879226
0.05010297461792972,0.9973881197707875,0.7233323961445922,0.8282729339434671,0.6177753274259284,0.9071586836444127,10,score,9,9,9,9,9,9,9,9,8,7,7,6,3,5,5000,0.005154579499816118
0.273125168419195,1,0.7590559439958265,0.8932966085316556,0.6303932711956846,0.9441169161532326,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,5,5,5000,0.01991532799946045
4.490777464671722e-4,0.9975313697459868,0.7578256376664827,0.8538953078485744,0.6903467781181645,0.9012592364703322,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,8,7,3,5,5000,0.004842247307295561
1.3898561444432257e-4,0.9959651408940262,0.6120162645250957,0.6556862937440616,0.346688102968956,0.9475609146274011,11,huy0.005,10,10,10,9,8,8,8,7,7,6,5,4,4,5,5000,0.024187647849777703
4.490771365836132e-4,0.99753136977022006,0.7578034669363888,0.8537646699228209,0.6903468701000044,0.9012403946153582,11,score,10,10,10,10,10,10,10,10,10,10,8,7,3,5,5000,0.004842186100571055
0.07641367926285758,0.9999999999999929,0.6836352363373657,0.8115663687269042,0.5109426996369499,0.8750635053223782,11,lda,10,10,10,10,9,9,9,9,8,7,6,6,2,5,5000,0.05270356997481232
0.6994478723689583,0.9978749000017108,0.8638402284975241,0.8729871892675618,0.8297293172300695,0.9164054396123521,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,4,5,5000,8.022724850084453e-4
7.432883448762154e-20,0.9977203338324495,0.6192938856377749,0.7716687047128942,0.2761529394665737,0.9586626393936291,12,huy0.005,11,11,11,9,8,8,8,7,7,7,7,6,4,5,5000,0.020000511224600177
0.6993366911197475,0.9978749001337965,0.8638112422185746,0.8729217492616915,0.8297293638836842,0.9163797063789634,12,score,12,12,12,12,12,12,12,12,12,12,11,10,4,5,5000,8.022259374699752e-4
0.12389433900029856,1,0.7363419635492373,0.7780726636351365,0.66222271369006,0.992631963637775,12,lda,12,11,11,10,10,10,10,10,10,9,8,6,5,5,5000,0.061903833023201855
0.03133426718125151,0.9977714028588435,0.8422491899843638,0.9075901633886706,0.8848785853401835,0.9268861050385114,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,9,5,5000,0.0023291852690324032
2.9817580075952916e-31,0.9974395828912079,0.5882303315293236,0.7388395965810983,0.24566748772817665,0.957695152117814,13,huy0.005,12,12,11,9,9,8,8,7,7,7,7,5,4,5,5000,0.021957033478501857
0.031326665533461334,0.9977713857180757,0.8422229165192401,0.9075901622328653,0.8848786066047127,0.9268527145795636,13,score,12,12,12,12,12,12,12,12,12,12,12,11,9,5,5000,0.0023288905890726077
0.41303573594201043,1,0.772164616236819,0.9115784871171237,0.5326961846394923,0.9653548837002045,13,lda,13,13,13,13,13,13,13,12,10,8,8,8,7,5,5000,0.0720988313321126
0.0045769873972765565,0.9987491402523181,0.8591126832841197,0.9139754070773659,0.8863253093537512,0.9516074535377598,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,9,5,5000,0.0013753143570827107
0.011476553393933159,0.9970866144664194,0.6055756068694452,0.5684946375049542,0.3605191425682814,0.9577659888251913,14,huy0.005,12,12,12,12,12,10,10,9,7,7,6,6,5,5,5000,0.01981412041182478
0.004575841584489187,0.9987491218790675,0.8590882111686853,0.9138747355090633,0.8862491788840168,0.951581157934373,14,score,13,13,13,13,13,13,13,13,13,13,13,13,9,5,5000,0.001375054759245106
0.3314271688196918,1,0.7653524717529128,0.8971100028305283,0.5993149023942046,0.958221308740826,14,lda,14,14,14,14,14,13,13,12,11,10,8,8,7,5,5000,0.07083658037336732
0.03568427395272654,0.9987375954561831,0.8838959458304401,0.9480051461960652,0.9161817618205976,0.9639684444130225,15,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,5,5000,8.184795137858932e-4
4.067253269085421e-6,0.9673925062280792,0.5440393507607778,0.593828641572756,0.34991385764156857,0.8594820066256982,15,huy0.005,14,12,12,12,12,11,9,8,8,6,6,5,1,5,5000,0.030238436339724607
0.035684253810598636,0.9987375785313595,0.8838570038553415,0.947999704613202,0.9161783869200728,0.963900889401455,15,score,14,14,14,14,14,14,14,14,14,14,14,14,12,5,5000,8.18472894330907e-4
0.30341938601947127,1,0.7731596224522236,0.8723800308991192,0.5483031928718568,0.9991097727686524,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,5,5000,0.09557118043119332
0.8880427771839214,0.9990836727246859,0.9589631972736372,0.9538039314003599,0.9490158421795436,0.9815772383368184,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,5,5000,6.941319914482621e-5
1.4389014837449238e-16,0.9986634220500773,0.6271749443351243,0.6852684203010049,0.36877788014978524,0.911925941920815,16,huy0.005,15,15,15,14,13,12,11,11,11,9,7,6,5,5,5000,0.025859524272057465
0.8878197576197623,0.9990836581493178,0.9589259217427946,0.9538038764365682,0.9489832490310371,0.9815745275235863,16,score,16,16,16,16,16,16,16,16,16,16,16,16,15,5,5000,6.940901530940735e-5
0.15971627777755285,0.690494523392652,0.40952591469706145,0.4676486297055249,0.233374388998725,0.5526052931551405,16,lda,16,16,12,11,9,9,9,8,6,4,0,0,0,5,5000,0.1161123532469318
0.890216458612209,0.9991791838589662,0.9687399037593261,0.9787840428922571,0.9565525036795095,0.9856748454305855,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,5,5000,4.615760801775145e-5
0.2236571680892772,0.9795164611230192,0.6824703715960351,0.7747921817794032,0.4438572228101422,0.9441213061970398,17,huy0.005,17,17,17,15,14,13,13,12,12,11,10,8,7,5,5000,0.02074469475251346
0.8899930842593219,0.9991791663734249,0.9687047285662781,0.9787840288676882,0.956417267493898,0.9856639181158267,17,score,17,17,17,17,17,17,17,17,17,17,17,17,16,5,5000,4.615410607962634e-5
0.3100912094579777,1,0.7991378835596588,0.928062755334984,0.5202178143509911,0.9994316270339143,17,lda,17,17,17,17,17,15,15,14,13,12,12,12,9,5,5000,0.0848037620350954
0.8420180922761105,0.9997492015464483,0.9718232533117958,0.9799087384957672,0.9739295548143481,0.9913996040122792,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,5,5000,3.5568401924579294e-5
0.003861414217401258,0.9963254553533436,0.7307866481639489,0.8471452836003386,0.5236876665959286,0.963085765209856,18,huy0.005,17,17,16,16,16,16,16,16,13,13,12,10,8,5,5000,0.013684354454907288
0.8420185548017372,0.9997491395544581,0.9717887304077358,0.9799055475118157,0.9738072722078763,0.9913996035770277,18,score,18,18,18,18,18,18,18,18,18,18,18,18,17,5,5000,3.5566162641600936e-5
0.13058872760269036,0.9999994885691195,0.5366343121929199,0.4787478042212655,0.377709325084481,0.7470169139247486,18,lda,18,16,15,15,15,14,13,9,9,7,6,3,2,5,5000,0.11076457472107175
0.29488715277937244,0.833198661829753,0.5395963160088816,0.49070313341751937,0.3927951430984459,0.6619508976236361,3,huyNC0.005,3,3,3,3,2,2,2,2,1,1,1,1,0,5,10000,0.018107841711341388
0.23727163201208998,0.7137018979291072,0.5251744026802379,0.6245496780995163,0.43091065505580317,0.6691257880143118,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,5,10000,0.025757533870707967
0.27376481130080577,0.6640637924572479,0.51006134252359,0.5923554238127163,0.43306011755676105,0.6282096081349822,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,5,10000,0.02983265769492908
0.20413986218692076,0.49898807695607894,0.39586106794098513,0.48445526467995564,0.3442975634334382,0.4917216708180173,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,5,10000,0.003559665145149715
0.24336717754645482,0.9435833322090436,0.6246416218214839,0.6558079887652184,0.4469426574087311,0.8335069531779711,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,5,10000,0.005038472406667586
0.22011809094704252,0.9633716392626194,0.5980462625926143,0.6043476600803976,0.3787305467110852,0.8236633759619267,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,5,10000,0.007055610087443043
0.2469577677719076,0.9606846923900807,0.5975767103351673,0.5913321905893405,0.424595192293704,0.7643137086308038,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,5,10000,0.008348494447111054
0.18309943720025987,0.5265139817907805,0.38036962739244934,0.4059325452893785,0.28678777300448205,0.4995143996773458,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,5,10000,0.013077095802011015
0.2502945256683447,0.9516765355893,0.6947955123354903,0.7848663314478749,0.6888171176412644,0.7983230513306677,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,5,10000,0.004284754757047727
0.20289111367684545,0.9704505446497405,0.6251752302120402,0.5680353458924895,0.5575539537575472,0.8269451930835787,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,2,1,5,10000,0.017955065972967275
0.24218274655741115,0.9735861179716551,0.618736878809155,0.6451512509700387,0.558632876183857,0.6741314023628127,5,score,5,5,5,4,4,4,4,4,4,3,1,1,1,5,10000,0.011271898791492286
0.18704608511047363,0.8307911864834033,0.5147501861567779,0.5084789654686489,0.35976689038106857,0.687667803340295,5,lda,5,5,4,4,4,4,3,3,3,2,1,1,0,5,10000,0.016128713032841357
0.2626565681863256,0.9881742867814908,0.6821392908003494,0.7934696978524649,0.5053298689994217,0.8327041005238238,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,5,10000,0.005200875355759719
0.29116385330374106,0.982542707941288,0.6116281080434929,0.6376749835783876,0.37145488576479746,0.787916695918761,6,huy0.005,6,6,6,6,5,4,4,4,4,3,3,2,1,5,10000,0.0190817376941444
0.2583797210565243,0.971110300212919,0.6108461563007062,0.6863518716924824,0.4167804700905334,0.7235578456180792,6,score,6,6,6,6,5,4,4,4,4,4,3,1,1,5,10000,0.014438614360085807
0.28167221683525523,0.8890792141143665,0.5328735548742969,0.4664758452007563,0.40579538388869596,0.6475961946326673,6,lda,6,6,6,6,5,5,5,3,3,2,1,1,0,5,10000,0.016108725966384973
0.5150690498758234,0.9880716399617503,0.7228390499590162,0.757655520565826,0.5725408966827804,0.8269976729720763,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,5,10000,0.0029494110190524288
0.10193302636008873,0.9910100006818889,0.5837708416851266,0.5824503332421225,0.3486603579135253,0.8568409078423675,7,huy0.005,7,6,6,6,6,5,4,4,4,3,3,3,1,5,10000,0.018364908616825066
0.4895839857740572,0.9736780137060926,0.6675535452597824,0.6945894777085452,0.5253917351924822,0.7321199346224088,7,score,7,7,7,7,7,7,7,7,5,4,3,1,1,5,10000,0.010809244320414508
0.2111629086765095,0.9999999999992912,0.6692856355692027,0.8026979300450497,0.47579154724837047,0.8597777578834138,7,lda,7,7,7,6,6,6,6,6,4,4,4,4,2,5,10000,0.007021029087381675
0.4923423895083395,0.9879589179452197,0.7630061556537256,0.7632974801612511,0.6772905086607884,0.8761565728525509,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,5,10000,0.0018946536679588391
0.16488199438938636,0.9816923071619152,0.5778880397409214,0.6000362752405708,0.29853968976750683,0.8387171435821039,8,huy0.005,8,8,6,6,6,5,5,5,5,4,3,2,2,5,10000,0.02184487294151218
0.31739224560590795,0.9741297217246613,0.7048245852347336,0.7252451703039506,0.6618109864155373,0.7906936976111901,8,score,8,8,8,8,8,7,7,7,7,7,4,2,1,5,10000,0.012840293629431287
0.17161747859412282,1,0.6416459638011086,0.6800427467343242,0.41152520432031564,0.9487402585815647,8,lda,8,8,7,6,6,6,6,6,4,4,4,4,3,5,10000,0.016122108318756934
0.43434976578802104,0.9969052702174129,0.7690556636865987,0.8050649670549913,0.675079895121816,0.9037518963957859,9,huyNC0.005,9,9,9,9,9,9,9,8,8,7,6,5,3,5,10000,0.0020059329709028275
0.2161918959574466,0.9880353691061032,0.6195387653367603,0.6318593378209346,0.34160969226297266,0.8378190634582379,9,huy0.005,9,9,9,8,8,6,6,6,6,5,3,3,2,5,10000,0.021892891084837916
0.34134045474193453,0.9715832578791487,0.7029509819079223,0.7083551102266149,0.6168949920822241,0.8028683747393438,9,score,9,9,9,9,9,8,8,8,8,8,5,3,1,5,10000,0.013915997919153718
0.2922334154580711,1,0.7295485777576172,0.7316726539636832,0.48314132613768274,0.9818321130665949,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,5,10000,0.014014475549360195
0.5674682219773879,0.998058376578326,0.7957019248922161,0.7927192389472215,0.7016984724229653,0.9220611399370682,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,5,3,5,10000,0.0018639281886257445
0.09919938294822342,0.9961306267136295,0.5972740111929338,0.5792255370710363,0.4423000370801278,0.8812327060135753,10,huy0.005,9,9,8,8,8,8,8,7,7,5,4,3,3,5,10000,0.02789264238718158
0.3544815646086646,0.9731397372259653,0.7250577847612736,0.7504818907420183,0.627075184311856,0.8572060176044427,10,score,10,10,10,10,10,10,9,9,9,8,6,4,1,5,10000,0.01472881349793804
0.26101657899912817,1,0.7694561237771205,0.9014156712483098,0.6343241740628903,0.9487907640492652,10,lda,10,10,10,10,9,8,8,8,8,7,7,7,5,5,10000,0.019520207773075064
0.589587499474103,0.9981017429004823,0.8281928361071492,0.8603466425877174,0.7452216774327207,0.9167909270853423,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,8,3,5,10000,0.0015192084074873078
0.1500615426832338,0.9910475341571469,0.5579915182069586,0.5351309030647826,0.3439076633387207,0.7888010940168659,11,huy0.005,11,11,9,8,8,8,8,8,6,5,4,3,2,5,10000,0.03563832204172041
0.40243631133324625,0.9727716081832588,0.7419721699300239,0.7908416974777506,0.6934994350242472,0.8447373670687373,11,score,11,11,11,11,11,11,11,10,9,9,8,4,1,5,10000,0.015576012228476524
0.16716923255131877,1,0.6433203392347017,0.733316801391856,0.34033143482839645,0.9650147107948197,11,lda,11,11,9,9,8,8,7,7,7,6,6,5,4,5,10000,0.044269870449982325
0.721889799768053,0.9982157488276767,0.8762874478002265,0.880359150009692,0.8622811346739254,0.9059115832814841,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,5,10000,7.315810409601777e-4
0.011354823108272615,0.9952661842334358,0.6055473379262707,0.6348232488512677,0.39025485254717157,0.8852836285467581,12,huy0.005,11,11,10,10,10,9,9,8,7,6,6,5,3,5,10000,0.026834047084229165
0.4333355944603409,0.9745492169503388,0.780822475297581,0.8058170045616444,0.7494687540551974,0.8583524042793995,12,score,12,12,12,12,12,12,12,11,11,10,9,7,2,5,10000,0.014992502503765388
0.24880413182133576,1,0.7760739727296603,0.8984470578523958,0.6497273950222543,0.9910152387416582,12,lda,12,12,12,11,11,10,10,10,10,9,8,7,6,5,10000,0.054683198023887686
0.7852770131704336,0.9981809788584203,0.9109017735689912,0.9134876166641611,0.884733884224998,0.9589704930624702,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,7,5,10000,3.7417326479328175e-4
0.3232567515963905,0.9920027361471414,0.6828079003886466,0.7621609949735505,0.397760094149991,0.8933547055689043,13,huy0.005,13,13,13,13,13,11,9,9,9,8,8,6,3,5,10000,0.02773102300890364
0.5121594178025823,0.9745418667765348,0.7907494386693636,0.8375222450585005,0.7108992157562133,0.8762532527543503,13,score,13,13,13,13,13,13,13,13,13,11,10,9,2,5,10000,0.0178875967505207
0.3289504303490441,1,0.7986450247906673,0.9212190833208578,0.710489121759936,0.9425557886176904,13,lda,13,13,13,13,13,11,11,11,11,10,10,9,8,5,10000,0.08084945598264155
0.8661005305043276,0.9981432243451591,0.938288185776011,0.9456375410813793,0.9358013400628227,0.9568240688706857,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,5,10000,1.1768350393044162e-4
0.2339964088345208,0.9918984297575364,0.6638347652429887,0.7410590937910992,0.4077027728770618,0.888417356129177,14,huy0.005,14,14,14,13,13,12,10,9,9,9,8,6,4,5,10000,0.026637247144255773
0.5360165073252696,0.9756464755015918,0.8260825908881552,0.876128179628666,0.7582056317788952,0.9180492795960815,14,score,14,14,14,14,14,14,14,14,14,12,11,10,4,5,10000,0.015297460627907183
0.389481960195892,1,0.781606925886758,0.8832409676663573,0.5952028607675823,0.9691218016110883,14,lda,14,14,14,14,14,14,13,13,12,9,9,8,6,5,10000,0.07043351145575497
0.8799613737699821,0.9990273866456393,0.9480089515895337,0.95399607053104,0.940666217170542,0.9686637603618484,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,5,10000,9.851302639252052e-5
0.004691082900217173,0.998072209380507,0.6683663115826087,0.7169651722989153,0.47208148661509275,0.940454068350993,15,huy0.005,13,13,13,13,13,13,13,11,10,10,9,7,6,5,10000,0.013348702913838058
0.5398149821934524,0.9766094286958779,0.8342066553819212,0.8715300806216323,0.8016005512124262,0.9228012787174885,15,score,15,15,15,15,15,15,15,15,15,13,12,11,5,5,10000,0.014480433734914215
0.23163241588974778,1,0.7526183282982702,0.8559960113334774,0.5818086211273927,0.9971688383348265,15,lda,15,15,15,14,14,13,13,13,13,10,9,8,6,5,10000,0.09579024484278396
0.8932236199267324,0.9991961560225625,0.9631442443301313,0.9618005197317858,0.9480522261659827,0.9850838753147853,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,5,10000,5.026130889685583e-5
0.04486260291333543,0.9958678623564331,0.7354384615974148,0.7626500616786114,0.6372920649929293,0.9508348532539075,16,huy0.005,15,15,15,15,15,15,15,14,12,12,11,7,6,5,10000,0.011836754412228246
0.5702556772689991,0.9768157784547834,0.8315074707872838,0.8728641861621829,0.7331237036770266,0.9223084950804658,16,score,16,16,16,16,16,16,16,16,16,14,12,11,7,5,10000,0.016260309693133315
0.16790135250918473,0.7511905194220105,0.40035052009038624,0.42298923992118986,0.23079702162601815,0.5039430126626688,16,lda,16,16,13,11,9,9,9,7,4,2,1,0,0,5,10000,0.11703394942933484
0.252027872283834,0.9993341800786052,0.9304190873655022,0.9707431266751037,0.9548123851983347,0.9915267417104031,17,huyNC0.005,17,17,17,17,16,16,16,16,16,16,16,16,16,5,10000,3.3313394069219915e-4
0.2525127770659148,0.9784432301669933,0.705230253089657,0.6253241473638846,0.5429129919944674,0.9687662050356758,17,huy0.005,17,17,17,17,16,16,15,14,13,12,8,7,6,5,10000,0.027086132649134204
0.17895074083100604,0.9774106585138748,0.8001997605661869,0.8814648626458015,0.688163152690318,0.9421602939576591,17,score,17,17,16,16,16,16,16,16,16,15,12,11,7,5,10000,0.0181642473530715
0.2167709607420011,1,0.745349529864719,0.8747817013008339,0.4950134408675505,0.99882900861067,17,lda,17,17,17,16,15,14,14,13,12,11,11,10,8,5,10000,0.0937578798292034
0.7696727981073352,0.9997829956253561,0.9678844000215475,0.9801434998000926,0.9674602497388254,0.9917603970939765,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,5,10000,4.183470216248378e-5
0.37391671511757496,0.9971035433469726,0.749105581327628,0.7487992610696893,0.5897762838184684,0.9491947738467401,18,huy0.005,18,18,18,18,18,18,17,15,14,13,13,8,7,5,10000,0.012421536191050441
0.43296899325942423,0.9786178563301038,0.8107258705293959,0.8856705327191885,0.6528768640384305,0.9496423240896275,18,score,18,18,18,18,18,18,18,17,17,16,12,11,7,5,10000,0.02221458187637386
0.23487560168217325,0.9999998820219482,0.5035714092999725,0.4198852637669146,0.32110609538676416,0.6249381869134759,18,lda,18,18,18,17,15,11,11,8,7,5,3,2,2,5,10000,0.11618288069898713
0.307398454036256,0.7643781412483533,0.49197199650855833,0.4041393942410656,0.3557689241386608,0.5842587677447095,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,0,0,6,5000,0.026530306178617773
0.2425457350745029,0.6196215068880557,0.47770655758673114,0.5709524307976348,0.4067490829360688,0.5952869688428453,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,6,5000,0.037747601515180786
0.30738979634150104,0.7643781361533205,0.4919645377805354,0.4041256808467846,0.35575773859414284,0.5842519085000526,3,score,3,3,3,3,3,2,2,1,1,1,1,0,0,6,5000,0.026529789914871576
0.2028476827137015,0.5058706407341849,0.3982806445367281,0.48612361016229805,0.3444856464379998,0.4959971254482415,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,6,5000,0.0034080584600326333
0.247398512784551,0.9708270866698385,0.6148262647572027,0.6205397297872106,0.45958954935406465,0.7757764451903486,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,6,5000,0.005578669532133966
0.18169660303620763,0.8888269351576059,0.5505852364602459,0.5659087038235852,0.3972421446798957,0.7192517956039355,4,huy0.005,4,4,3,3,3,3,3,3,2,2,1,1,0,6,5000,0.019730483327625097
0.24657701558067963,0.964658300369578,0.5853468941065307,0.5650761302379328,0.41848989420162674,0.7319331301428368,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,6,5000,0.009796884425207578
0.17405832453180226,0.5343938307123667,0.38150619691646,0.4087863162108355,0.2869707271296701,0.5033217859976253,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,6,5000,0.011510218714596065
0.27050756771958895,0.9726577893083973,0.6899413935875652,0.7218988190736686,0.7144568331653005,0.7701859586708706,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,6,5000,0.0038752915427942903
0.1935181450456494,0.9031372563507547,0.577050253808735,0.6806938934004962,0.41901040393151706,0.6888915703152577,5,huy0.005,5,5,4,4,4,4,4,3,3,3,1,1,1,6,5000,0.03944199816274778
0.2634449963084335,0.9673366822572345,0.6630820966729271,0.6685882210212333,0.6615433033666246,0.7544972804111093,5,score,5,5,5,5,4,4,4,4,4,4,2,1,1,6,5000,0.006806156470822744
0.03685176360913965,0.8447041160390295,0.46429509368874616,0.5099169560167419,0.3104722446861551,0.6195303880926647,5,lda,4,4,4,4,4,3,3,3,3,2,1,1,0,6,5000,0.029318817620231186
0.24414987043216874,0.9862315786522546,0.6843384256898659,0.8019576771922271,0.5162068170292902,0.8385723345695618,6,huyNC0.005,6,6,6,5,5,5,5,4,4,4,4,3,1,6,5000,0.0049257727316592914
0.2282027486899624,0.893438560881087,0.5624391981411561,0.5690109306872071,0.3432849231464589,0.7774495556232492,6,huy0.005,6,6,6,5,5,4,4,4,3,3,2,2,0,6,5000,0.036033575990025615
0.23261003374419198,0.9805171446673073,0.6593876820458403,0.7654755225938317,0.4970512836480845,0.7948723791557406,6,score,6,6,6,5,5,5,5,4,4,4,4,1,1,6,5000,0.008635869677394315
0.2765113451163912,0.8910154823272687,0.5344225481716482,0.4660595850495219,0.4066559592760758,0.6565408018640746,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,6,5000,0.01530900985315699
0.4324491414059912,0.9879241263684686,0.7167199448310588,0.7632051230643366,0.5835805503562639,0.8331500611330438,7,huyNC0.005,7,7,7,7,7,7,7,6,6,5,4,3,1,6,5000,0.003064721128411216
0.15607548435257895,0.9107517881540916,0.5618096650177905,0.48570764706344355,0.35761698404405806,0.8324493837331516,7,huy0.005,7,7,6,5,5,5,5,5,3,3,3,3,1,6,5000,0.036528917599488626
0.2906592239022307,0.9837696077673779,0.6885229028296183,0.758561241778594,0.5996560903580574,0.793679032821505,7,score,7,7,7,7,6,6,6,6,6,5,4,2,1,6,5000,0.009152214657981503
0.22147624257787668,0.9999999996288995,0.6541156954917529,0.7382811426973629,0.4393454266150179,0.8701808151540477,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,6,5000,0.008826932427318489
0.47628939135675613,0.9874986239785483,0.7587486863578905,0.7813796692853304,0.6606011116472426,0.8804079559701362,8,huyNC0.005,8,8,8,8,8,8,8,8,7,6,5,4,1,6,5000,0.0020158969754035605
0.09839897528313264,0.9385222530166336,0.5567194846539245,0.5874021282721282,0.2655533900851088,0.8609773705704534,8,huy0.005,7,7,6,6,5,5,5,5,5,4,3,3,2,6,5000,0.027544003146857374
0.39353793323453695,0.9826797284834812,0.7113422469422755,0.7574214201871912,0.5959829426899201,0.83911108716910765,8,score,8,8,8,8,8,8,7,7,6,6,4,4,1,6,5000,0.00956219329787511
0.23819743274027358,0.9999999999998277,0.6596466248423714,0.6804634737723093,0.41980886343155,0.9293217075296136,8,lda,8,8,8,7,7,7,6,5,4,4,4,4,3,6,5000,0.02252772258348184
0.305433149445404,0.9956484449946662,0.7653013570639047,0.8128974717496362,0.6834374202915809,0.9089344046642291,9,huyNC0.005,9,9,9,9,9,8,8,8,8,8,6,5,3,6,5000,0.002210722157372675
0.24763727677616582,0.9466631149403473,0.619492930454858,0.6683426045332148,0.29972265180080776,0.8531375619359187,9,huy0.005,9,9,9,8,6,6,6,6,5,5,4,4,2,6,5000,0.038610732562764184
0.24683327986095235,0.9915711795004272,0.733999079199918,0.8517915697461252,0.67686406517162,0.8867415534701956,9,score,9,9,9,8,8,8,8,8,8,7,5,5,2,6,5000,0.004034643221115439
0.27432105065617385,1,0.7156395074765687,0.7518419457869622,0.4770510052689281,0.9733385076107458,9,lda,9,9,9,9,8,8,7,7,6,6,5,4,4,6,5000,0.017557849951965004
0.027856871510449317,0.9966466516576544,0.7253464524251318,0.847561915575348,0.7051039552436337,0.9076451225433415,10,huyNC0.005,9,9,9,9,9,9,8,8,8,8,7,6,3,6,5000,0.005488195886531451
0.15137753767444495,0.9365802714508198,0.5640797472131851,0.5183740477378969,0.3398990985821472,0.8148647891954766,10,huy0.005,10,10,9,9,8,7,7,6,5,4,4,3,2,6,5000,0.05323707114107314
0.09626453817660167,0.9937241653616632,0.7011764406834977,0.8116530996311824,0.617506362290785,0.8978428941169463,10,score,9,9,9,9,8,8,8,8,8,7,7,5,3,6,5000,0.007720610201176105
0.12113732447964766,1,0.7388515865688788,0.8911803212512022,0.576361184748668,0.9578474569938293,10,lda,10,9,9,9,8,8,8,8,7,7,7,7,4,6,5000,0.026396006243051228
7.437582673610669e-5,0.9970545090017532,0.7545900104726383,0.8576847258915465,0.7399929878017981,0.9030714111786837,11,huyNC0.005,10,10,10,10,10,10,10,10,9,9,8,7,3,6,5000,0.005768331454834617
0.02050951805102095,0.9552652607681733,0.544965085826077,0.5867610361036546,0.29164442208726826,0.8825198414041688,11,huy0.005,10,10,9,9,8,7,6,6,6,5,4,4,3,6,5000,0.03274958451429235
0.15191358723286777,0.9942408046391527,0.7377132560681311,0.855025430056807,0.6953522415477443,0.905167538223262,11,score,11,11,10,10,10,9,9,9,9,9,8,6,4,6,5000,0.00744189882069262
0.02898890325759588,1,0.6587155784904726,0.8281174331506976,0.4489623146488126,0.901161930524917,11,lda,9,9,9,9,8,8,8,8,8,8,7,6,3,6,5000,0.039992344409306005
0.7283740317095774,0.9974625302908643,0.8762350768236166,0.8979727201546859,0.8455656686880315,0.9174373290475077,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,6,5000,7.022533027376745e-4
0.27686603263908,0.97733244755431,0.649299098295751,0.6505685246459165,0.444619759810733,0.909840858465689,12,huy0.005,12,12,12,12,11,10,10,9,7,6,6,4,3,6,5000,0.020269431296550955
0.6752075867309874,0.9949292581260158,0.8623232643325196,0.8872213891481138,0.8120684085969012,0.915127651803792,12,score,12,12,12,12,12,12,12,12,12,12,11,10,5,6,5000,0.0018823651272000437
6.422941060167442e-6,1,0.7065250660049482,0.8276874840705102,0.5743432015103122,0.9933850585654953,12,lda,11,10,10,10,10,10,10,9,9,9,8,6,6,6,5000,0.07140563999025853
0.03773450525861006,0.9974882957022415,0.8416160070060746,0.9158974125180264,0.8629338670004034,0.9434078205092226,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,9,6,5000,0.0028349258345314932
0.28873858882775455,0.9859577214829266,0.6590647553464634,0.6790123502466837,0.37217568511416005,0.9004876667155765,13,huy0.005,13,13,13,13,11,11,9,9,9,7,6,5,4,6,5000,0.026122523366915847
0.037805043541746366,0.9951152125032721,0.8285385452007779,0.893985053715443,0.8572642705649589,0.9447239695576956,13,score,12,12,12,12,12,12,12,12,12,12,12,11,6,6,5000,0.0038485881529799425
0.3290655655983496,1,0.7938172091888591,0.8817964211260233,0.6268578357002926,0.9555506209348426,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,6,6,5000,0.07543277793135311
0.8572288723242717,0.9974894063326534,0.9368804042692545,0.9492641687379824,0.9264940035367624,0.9593710901488325,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,6,5000,1.2398874620887836e-4
0.1703031368199269,0.9820802220224673,0.6397719785511019,0.6704238220413661,0.40319897366477775,0.9226094258825168,14,huy0.005,14,14,12,12,12,11,10,10,10,7,7,7,4,6,5000,0.0269771631460188
0.8064120452656094,0.9950772546631765,0.9223413893069042,0.9292838811420385,0.909544990556868,0.9561557850776594,14,score,14,14,14,14,14,14,14,14,14,14,14,14,12,6,5000,0.0012248805824155147
0.08581398790123204,1,0.7686795186223296,0.9040028019192535,0.6481098035346698,0.9644112684024674,14,lda,13,13,13,13,13,12,12,12,11,10,10,10,7,6,5000,0.08899568338369772
0.8759244852570383,0.9982216196929261,0.9478714380136084,0.9550294389034012,0.92865147475712,0.9727023866096345,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,6,5000,9.987199511607954e-5
6.668181656233114e-16,0.9990682566383521,0.656729265838184,0.8257203921048499,0.47787722917054953,0.9349815594243718,15,huy0.005,14,14,13,12,12,12,11,11,11,9,8,8,5,6,5000,0.019687308702515473
0.8136235142213493,0.9957939861418718,0.9339161236208487,0.9499559716797065,0.917300611376954,0.9638242007829796,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,6,5000,0.0010654105818144527
0.32800972593450567,1,0.7656267505471399,0.8659087497252821,0.5469614963316126,0.9827065889175233,15,lda,15,15,15,15,15,13,13,12,12,10,10,10,5,6,5000,0.09707098836634102
0.9087604454376984,0.9993445571581439,0.961995991088139,0.9690045959503084,0.940845820281073,0.979714685095375,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,6,5000,5.7378331011966506e-5
1.751798238842182e-30,0.9957800343197354,0.6875489019318789,0.6926911362460841,0.5340952092798498,0.9085967798809357,16,huy0.005,15,15,15,15,15,15,15,13,12,11,8,7,4,6,5000,0.014797496602041216
0.8650288635454679,0.9969315717822436,0.9466605341402957,0.9491027424625631,0.9236444289958696,0.9793720595646918,16,score,16,16,16,16,16,16,16,16,16,16,16,16,14,6,5000,0.0010313594967554943
0.16717710633236732,0.7828671595993371,0.4044320960400708,0.3621444719243698,0.227972052810221,0.5213934842335293,16,lda,16,16,13,11,10,9,7,7,6,3,2,0,0,6,5000,0.1196744880543633
4.0188591453567826e-5,0.999441564429212,0.9142167254148502,0.9709898575931455,0.9477355207521968,0.9895446623344863,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,6,5000,5.063169077034191e-4
0,0.9999999999999918,0.7357101613108262,0.8619664384115998,0.6020575255522965,0.9516413578305413,17,huy0.005,16,16,16,16,16,16,16,15,13,13,10,9,7,6,5000,0.012444591370284974
4.672745140152912e-5,0.99702944702015,0.8992778265644337,0.9579056926000853,0.9283693284106546,0.980694999367801,17,score,16,16,16,16,16,16,16,16,16,16,16,16,14,6,5000,0.0014546287836435783
0.29534192020704536,1,0.7752022877192979,0.8789032668930113,0.5494880647836589,0.99821317836956025,17,lda,17,17,17,17,16,15,14,14,13,11,11,11,8,6,5000,0.10006632393191216
0.7518534667329178,1,0.9668922334510225,0.9812409046472051,0.9644042631792729,0.9923034094795358,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,6,5000,4.860256157568717e-5
0.026208438496184334,0.9999999999999863,0.7465526242165268,0.8315964208635834,0.6241652047574118,0.9688723113095937,18,huy0.005,17,17,17,17,17,17,17,17,14,14,11,9,7,6,5000,0.013885190530124762
0.6862762746999587,0.9999999999999997,0.9481774797907044,0.9640686822564413,0.9496139668379396,0.983222823762614,18,score,18,18,18,18,18,18,18,18,18,18,17,17,17,6,5000,0.0011849173770504028
0.03165311635914901,0.9999998993740016,0.5477057839565146,0.5320915513884055,0.36639727980741665,0.7544898638490669,18,lda,17,17,16,15,14,14,12,11,10,7,6,4,2,6,5000,0.11226423302604437
0.2897355753579653,0.7938365156219261,0.5418629184933443,0.5420166645001414,0.4158761199290534,0.6679265900610338,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,6,10000,0.01968822064094707
0.2356730615284052,0.6241133643658181,0.4891361523800624,0.6076220312459639,0.42164754638718455,0.615867697805891,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,6,10000,0.0364053027322645
0.299454359660941,0.8267706413093485,0.5148585276514017,0.4183505819839156,0.3589024708224283,0.622560611646632,3,score,3,3,3,3,2,2,2,1,1,1,1,1,0,6,10000,0.02347323920464132
0.20682557374263455,0.49876221244396635,0.396201146883687,0.4830156544644601,0.34492061410354735,0.49088893345421325,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,6,10000,0.0034516654186934246
0.24660532994826936,0.95185005327052985,0.6143481275084655,0.6294685634075314,0.4356648607091465,0.8081518302068504,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,6,10000,0.006474152906241278
0.19054756766969683,0.9313279501540436,0.5804120811989674,0.5998864034860645,0.3562095085096974,0.8240889761753344,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,6,10000,0.014913881380733277
0.2493781002573532,0.963085730627959,0.5978441635230046,0.5894564116033532,0.42278385153034737,0.7645167235960104,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,6,10000,0.00870543400627255
0.17990406499785824,0.5179636636893219,0.3749673222391122,0.4010007801346344,0.28062663828401235,0.4953414640897343,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,6,10000,0.015270426511883687
0.24896031214383643,0.9617629791491946,0.6968045838537079,0.77705481905251,0.6158287469431389,0.8804160619798598,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,2,1,6,10000,0.005347720078021645
0.19013162409890577,0.9415950664363602,0.6434369469969409,0.758387420968001,0.48333378660156556,0.8437368368798718,5,huy0.005,5,5,4,4,4,4,4,4,3,3,3,2,1,6,10000,0.017358073526465567
0.27183470982124774,0.9664134577174572,0.6733519743250426,0.7068867348185797,0.6740547803280105,0.7475701889399178,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,6,10000,0.006149367730681465
0.18730850116868564,0.7942103985579748,0.5042328874980921,0.5052503415657537,0.3514493947776898,0.6829458014203568,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,6,10000,0.019045494521781815
0.2625723986095956,0.992698795063833,0.6878889737789277,0.8013449836907632,0.5233414021494447,0.8293606009098953,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,6,10000,0.004980596452308817
0.01903102953002194,0.9797792990421983,0.4889799643511964,0.4417810117057717,0.23997418955301128,0.7695468918924357,6,huy0.005,5,5,5,4,4,3,3,3,3,2,2,2,1,6,10000,0.029011962808541666
0.2625431956772432,0.9926987948545846,0.6878742753969899,0.801337634601234,0.5233081854936645,0.829356926292685,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,6,10000,0.004980160512164567
0.2757950410954731,0.8933996551957738,0.5341093374265178,0.46684127114583684,0.4016514504656175,0.6581032745894407,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,6,10000,0.01578795744628416
0.4622223568203349,0.992533916821398,0.7248260293241187,0.7744070785026609,0.5989643087037384,0.8233451178584799,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,6,10000,0.0028157380778375263
0.02020723537545354,0.9787233507411185,0.48279011454644444,0.35612946201148854,0.2510724816212364,0.7611628952272889,7,huy0.005,6,6,6,5,4,4,3,3,3,3,2,2,2,6,10000,0.02517503102742183
0.4621712147952009,0.9925339166559647,0.7247980533605354,0.7744070814137217,0.5988994465334634,0.8233376337959668,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,6,10000,0.002815515106181615
0.20972498013018637,0.9999999999956533,0.6601167434841697,0.7694672037653072,0.4447177145785275,0.8760947956704932,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,6,10000,0.00819490554350077
0.4905330617814473,0.9922519796366212,0.7635153120496874,0.7751740881567666,0.6656202193744036,0.8734064880423161,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,6,10000,0.001874817317391475
0.017788799739001767,0.955335285544092,0.5089429086622879,0.5265148571023373,0.23344447905699195,0.7539636410234299,8,huy0.005,7,7,6,5,5,5,5,4,4,4,3,2,1,6,10000,0.02624541267893743
0.49053309172710186,0.9922519794915601,0.763482389480019,0.7751372622588282,0.6655302720828948,0.873393985461423,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,6,10000,0.001874695903862181
0.15164284319067217,0.9999999999999556,0.6253842302403073,0.6883559391983163,0.3518046369271492,0.9185341758078518,8,lda,8,8,7,7,6,6,5,5,4,4,4,4,3,6,10000,0.019522569112691093
0.30229598171544203,0.9969365730162786,0.7472199410796622,0.7369093748834649,0.6633194768168018,0.918192594349014,9,huyNC0.005,9,9,9,9,9,8,8,8,8,7,6,4,3,6,10000,0.00279639513669552
1.2021054313597678e-15,0.9635229711967517,0.5105409333986473,0.44253105167676854,0.2710135811252291,0.9088174625848952,9,huy0.005,8,8,7,7,5,5,5,4,4,4,3,3,3,6,10000,0.02482003905233512
0.3022541222041873,0.9969365726135241,0.7471899592350717,0.7368446744779674,0.6632471302976496,0.9181739082607389,9,score,9,9,9,9,9,8,8,8,8,7,6,4,3,6,10000,0.002796125121079086
0.2788696803550631,1,0.7220420238879698,0.7265672128393476,0.45670580974305447,0.9766622511776286,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,6,10000,0.01636458050898261
0.5485499039985338,0.9983143824545037,0.8064598485266417,0.8234737119171452,0.7108039854753423,0.9277375260700892,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,5,3,6,10000,0.0015899187834917802
0.0695072106972847,0.9738762900755937,0.5980306740077159,0.6143286036030932,0.39090342440642634,0.828469247829633,10,huy0.005,9,9,9,9,9,8,7,7,6,5,4,3,2,6,10000,0.025503058034336185
0.5484353956499116,0.9983143823493194,0.8064243425540436,0.8234357229945444,0.7107293953991982,0.9277230080986533,10,score,10,10,10,10,10,10,10,10,10,9,7,5,3,6,10000,0.0015897989236879203
0.16481023576667966,0.9999999999999982,0.7473096296771707,0.8969605136543861,0.5730743147761723,0.9549753710077137,10,lda,10,10,9,9,8,8,8,8,7,7,7,7,5,6,10000,0.027515404121211735
0.49634512292823574,0.9984238051998028,0.8265899456748851,0.8702501527748965,0.7831104196394203,0.932504350212787,11,huyNC0.005,11,11,11,11,11,11,11,11,10,10,9,8,4,6,10000,0.0016822396659354508
0.10926919503068008,0.977030246995955,0.5835183325101969,0.5950575871590655,0.39475049362840564,0.8351424039221141,11,huy0.005,11,10,10,9,9,9,7,7,6,5,4,3,3,6,10000,0.027463482063808758
0.4963068412046553,0.9984238051251155,0.82654999384390615,0.8701689900487645,0.7830628533628117,0.9324948288017292,11,score,11,11,11,11,11,11,11,11,10,10,9,8,4,6,10000,0.0016820806356973896
0.2651358135816866,1,0.7331456459333593,0.8326070532153669,0.5193148761458942,0.9095288271188832,11,lda,11,11,11,11,10,10,10,9,8,7,7,7,4,6,10000,0.0333644325229781
0.7198591866745954,0.9985095695889936,0.87903757766131,0.8818773142388097,0.8621297489441568,0.9328970347450996,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,6,10000,6.821664598285717e-4
0.004148773552255614,0.9784537434766443,0.5729797421748906,0.5488729894240452,0.32762140788532407,0.8791750379606252,12,huy0.005,11,11,11,10,9,9,8,8,7,5,5,4,3,6,10000,0.020237843680365273
0.7197830127435683,0.9985095695242504,0.8789826039244844,0.8817786729623666,0.8620249383848463,0.932892459262392,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,6,10000,6.821052652107273e-4
0.18021039109635625,1,0.771684495886823,0.8388435843326325,0.7069033274806872,0.9905935837456854,12,lda,12,12,11,11,11,11,10,10,10,10,9,6,5,6,10000,0.056444876595101466
0.025747093110718138,0.998523395383173,0.846122040182909,0.9110068326400079,0.8961342423623736,0.9494782327460269,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,8,6,10000,0.0026434062710372986
0.03329611580481922,0.9771799771136503,0.5811781058518926,0.7089345178548013,0.29977530309274103,0.8311378731361924,13,huy0.005,12,12,11,10,9,9,8,8,7,7,7,4,3,6,10000,0.021877727409409305
0.025744971082931698,0.9985233953508824,0.8460685949899586,0.9109245223598543,0.8960415722656453,0.9494782363190879,13,score,12,12,12,12,12,12,12,12,12,12,12,12,8,6,10000,0.0026431409464160393
0.3165223504825682,1,0.7942165127106666,0.9332260522430723,0.6546139478600033,0.9415349548536365,13,lda,13,13,13,13,13,11,11,11,11,10,9,9,7,6,10000,0.08027697821068344
0.8014998812264814,0.9985691790957089,0.934180650348419,0.9467900586086236,0.9380621928385833,0.9630072340481134,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,6,10000,1.3371355133267476e-4
0.0870155879164855,0.9963768053944994,0.6057428121743965,0.7076825160267406,0.3061155164024507,0.8788729159894162,14,huy0.005,12,12,12,12,10,9,9,9,9,8,7,7,2,6,10000,0.021625175522385912
0.8014998732344172,0.998569178864611,0.9341098037576602,0.9466817187359975,0.9378802829767023,0.9630072359034313,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,6,10000,1.3370301909755653e-4
0.3642251074510016,1,0.7885920787247651,0.9188804570942712,0.5928934846381739,0.9638913666382827,14,lda,14,14,14,14,14,14,13,13,11,10,9,9,8,6,10000,0.07151211569420161
0.8291779830154514,0.9993614258557191,0.94545602431024,0.9500918167499667,0.9403633007355556,0.9729796738431575,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,6,10000,1.0663422810808126e-4
0.05388504459505409,0.9769077190037789,0.5291093170940313,0.4945071307048115,0.2632631530666325,0.8776915838422636,15,huy0.005,13,13,12,12,10,8,8,8,7,6,6,6,4,6,10000,0.031021521697862136
0.8291779911312313,0.9993614257702472,0.9453880779745959,0.9500015750944824,0.9402216655848074,0.9729796768564042,15,score,15,15,15,15,15,15,15,15,15,15,15,15,14,6,10000,1.0662693042771227e-4
0.3149999601151543,1,0.7765675651902892,0.8899659953077519,0.5453107557305061,0.9991797043132402,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,6,10000,0.09462139676513848
0.9071643130321185,0.9993636818979327,0.9618326575248777,0.9625502040408583,0.9441026744996789,0.9822920353710075,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,6,10000,5.443592504515611e-5
7.864646582331187e-31,0.9896083532503104,0.6475618316345038,0.7607747980861035,0.3991607784521388,0.944715507913339,16,huy0.005,15,14,14,14,14,14,12,10,10,9,9,7,5,6,10000,0.011338081507836403
0.9068201904969313,0.9993636817942714,0.9617685080569156,0.9625147391110498,0.9439827171909527,0.9822921331932053,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,6,10000,5.44302962678378e-5
0.16648882429754194,0.7094076775014401,0.3920588986249536,0.3957967463514135,0.2271408768494519,0.5066395618405864,16,lda,16,16,13,11,9,9,8,7,5,2,1,0,0,6,10000,0.11909986586082226
6.643598471708905e-4,0.9998365036561428,0.9137402414275412,0.977080261296791,0.9582417135585904,0.9858074390895817,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,6,10000,4.4868611844064825e-4
0.0355002455110041,0.99994860441301,0.7069982830492657,0.8620751152574682,0.5006867504204492,0.9682590856552196,17,huy0.005,16,16,16,16,16,15,14,13,13,11,10,9,7,6,10000,0.014463651300642573
6.643603120696502e-4,0.999836503553759,0.9136782100175159,0.9770802658029977,0.9581535187219854,0.9856711334864384,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,6,10000,4.486652175128297e-4
0.13125869827033712,1,0.7609106079587229,0.88698102159919745,0.5201817611701112,0.9980377639506747,17,lda,17,16,16,16,16,15,14,14,13,11,11,11,8,6,10000,0.09452008139716249
0.4212147794190841,0.9998196051098911,0.9468902078674535,0.9820998168454776,0.9678796800177589,0.9885226013964783,18,huyNC0.005,18,18,18,18,18,18,18,17,17,17,17,17,17,6,10000,1.9604422469726604e-4
0.21479943097529347,0.999103501214193,0.8215548194284078,0.9008017045410968,0.7637084493807056,0.9750178729941901,18,huy0.005,18,18,18,17,17,17,16,16,16,16,16,12,9,6,10000,0.009596368822679108
0.4212151854670328,0.9998196050591033,0.9468310052960012,0.9820511746314904,0.9676866806061816,0.9885226372746339,18,score,18,18,18,18,18,18,18,17,17,17,17,17,17,6,10000,1.960293586693802e-4
0.18056195380583848,0.9999998641373725,0.5399782601045555,0.49671748847616104,0.3139648973033605,0.7314036404320216,18,lda,18,18,17,15,13,13,11,10,9,7,6,3,2,6,10000,0.11402787732889766
0.2784297792183608,0.6695036800385806,0.5365151555169813,0.6616120072940024,0.47002089325618157,0.6655578436662914,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,7,5000,0.028221204785008853
0.24851524679188677,0.6793514966891258,0.47751009132271993,0.5046635304871473,0.376589388639517,0.5920075135881365,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,7,5000,0.03671864784275525
0.27842584373577656,0.6695036742193926,0.5365103903354251,0.6616016530511064,0.47001374839344146,0.6655526636352496,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,7,5000,0.02822098285221386
0.20450922581268846,0.4970366111171895,0.39808658411201436,0.4927139154061651,0.34861157060942677,0.4948752632616773,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,7,5000,0.0035755597617730026
0.24054805356676892,0.9443897903271188,0.6184666956593001,0.6444644693716565,0.428187235048661,0.8347439299822956,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,7,5000,0.006373572597733819
0.2180005809661779,0.9640740427916906,0.5975471456976056,0.604056979516277,0.3648733431017927,0.83673078211209,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,7,5000,0.007728888578171371
0.24161507923297534,0.9623070737051118,0.5833028000761905,0.5646445236833374,0.35673807618250863,0.7912092475770193,4,score,4,4,4,3,3,3,2,2,2,2,2,1,1,7,5000,0.012043028532925862
0.16728826407048128,0.5223701273731143,0.37734681397112724,0.40986443222045676,0.2829557818599655,0.5042554643316185,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,7,5000,0.014728427484063463
0.25192808970776454,0.9543571546325785,0.6884327265783878,0.7681277286286631,0.6568479516796241,0.8109027082433088,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,7,5000,0.004849247871955042
0.19512283634060018,0.9522807684182933,0.6339487434489333,0.6406033057904023,0.5474775943412914,0.8342592123540788,5,huy0.005,5,5,4,4,4,4,4,4,4,3,2,2,1,7,5000,0.015611591405299396
0.03635842368271847,0.9733805645542665,0.4526398084847024,0.39066645021144375,0.2772356419039549,0.5855579620711284,5,score,4,4,4,4,3,3,2,2,2,1,1,1,1,7,5000,0.046765686626070876
0.03170737139440414,0.8416459521081918,0.47557260462344514,0.5119246346158186,0.2980152107555545,0.6945698542432566,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,7,5000,0.02084797850521878
0.2657874921562684,0.9897838980290002,0.6850814581478668,0.7931784407041937,0.509028760565825,0.8389808177564302,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,7,5000,0.005034586722892195
0.24435029029553418,0.968586977660653,0.6051979075654509,0.5886768235360583,0.45552370614088084,0.7694871034004495,6,huy0.005,6,6,6,5,5,5,5,4,3,3,2,1,1,7,5000,0.01788319046345032
0.16095826544005654,0.9745468277679639,0.5073512501912033,0.40607677318950103,0.2891115261648359,0.7362635066000628,6,score,6,6,5,5,4,4,3,2,2,2,2,2,1,7,5000,0.03417698930672944
0.2836331665618413,0.890379141701351,0.5391699195140899,0.46495168395411507,0.4009862798271431,0.6798174428347519,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,7,5000,0.013534602707997341
0.5428729476332271,0.9903206450190115,0.7272376010461971,0.743854719820073,0.577650297627798,0.8291571497977359,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,7,5000,0.0027515842845266775
0.09467110790201384,0.972849195547979,0.6054863755165655,0.7704754019051437,0.39711086724794853,0.8030935943824622,7,huy0.005,6,6,6,6,5,5,5,5,5,4,4,2,1,7,5000,0.01684286038576727
0.025950422491384517,0.9912654289397789,0.5354684444929255,0.5387957144273287,0.3833074698498222,0.7128263029461711,7,score,6,6,6,6,5,5,5,5,5,2,2,2,1,7,5000,0.023572935647946686
0.2283422371562683,0.9999999999096367,0.6660868037630722,0.7782437648585434,0.4503361824639545,0.8776746297445737,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,7,5000,0.007609469485456541
0.43988773886515814,0.9894063314887341,0.7612313602649935,0.7740958664524176,0.6864982680273213,0.8788862408255145,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,6,4,2,7,5000,0.0019360267192365388
0.13077326852710594,0.975815833194385,0.6483610973332927,0.7491341956377837,0.4821246036489712,0.8492597941624885,8,huy0.005,8,7,7,7,6,6,6,6,6,5,5,3,2,7,5000,0.013889775887993814
0.034375709284521085,0.9907772405944751,0.5646393864261668,0.5772892346385108,0.4621041464614083,0.7070978238716105,8,score,7,7,7,7,6,6,6,6,6,4,2,2,1,7,5000,0.020318445011668382
0.22268157453014664,1,0.6702459049987202,0.699748036141903,0.4453719628214653,0.9326240090357061,8,lda,8,8,8,7,7,7,7,6,4,4,4,4,4,7,5000,0.019861948546260968
0.42951405041700513,0.9926423090572977,0.7512958295727538,0.7392392982975481,0.6452356137484594,0.9288852764458347,9,huyNC0.005,9,9,9,9,9,9,9,8,7,7,6,4,3,7,5000,0.0027778189243657194
0.0731787256325513,0.968937813813138,0.6117337908323539,0.7173237832970021,0.2425486059194162,0.9306204063123108,9,huy0.005,8,8,7,6,6,6,6,6,6,6,5,3,3,7,5000,0.02509202144745109
0.031034451270739845,0.9931726375560073,0.5427441473033107,0.5802283101836649,0.3095196820964322,0.6425086706484752,9,score,8,8,8,8,7,6,6,6,6,4,2,2,2,7,5000,0.0227870148895868
0.2807399108964748,1,0.7172745639790181,0.6769400613921309,0.49906430942665414,0.9802476050086312,9,lda,9,9,9,9,8,8,8,7,6,6,4,4,4,7,5000,0.018932487036614248
0.3104796962021278,0.9944485826070751,0.7862025308799422,0.8373941189699112,0.7414984024268805,0.9211767865965396,10,huyNC0.005,10,10,10,10,10,9,9,9,9,8,8,5,3,7,5000,0.0025738235392300207
0.13981648827922655,0.9812852628371408,0.6209208841443142,0.74247874135867,0.38096817717310905,0.8530286772978103,10,huy0.005,10,9,8,8,8,7,7,7,7,6,6,4,2,7,5000,0.023338644369337806
0.04820505433105091,0.9911611302069395,0.602817161906506,0.6662035167627945,0.3711826820537413,0.8438499161295356,10,score,9,9,9,9,8,7,7,7,7,6,4,3,2,7,5000,0.01981778834945624
0.1735599008139863,0.9999999999999556,0.7505423740799131,0.9001200046176125,0.6002618853371631,0.9700354781742432,10,lda,10,10,9,9,8,8,8,8,8,7,7,7,5,7,5000,0.028486115426386977
0.26176459366674176,0.9991107344344227,0.8025273456963017,0.8520286328454805,0.77319651473934,0.9338942803716253,11,huyNC0.005,11,11,11,11,10,10,10,10,10,10,9,7,4,7,5000,0.0031895133245717134
0.09220329913692778,0.9903235379122401,0.5947068922958474,0.5407732737651918,0.394749893798393,0.8708394258190766,11,huy0.005,10,10,10,10,9,8,8,7,6,5,5,4,1,7,5000,0.02732770110032316
0.0831499280470993,0.9990992277314328,0.6346242820250422,0.7450517595022509,0.38204001797250947,0.8711792950254656,11,score,10,10,10,10,10,8,8,7,7,7,6,4,3,7,5000,0.017957298157371303
0.24380996284629813,1,0.7436271487617829,0.8755937463039433,0.5046425102705783,0.9577868180213884,11,lda,11,11,11,10,10,10,10,10,9,7,7,6,5,7,5000,0.029637256684195167
0.7086369523755275,0.9990090166233603,0.8822815148869503,0.8880642654303967,0.8607184961937766,0.9391401957697477,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,7,5000,6.245108108971818e-4
0.003964163339121519,0.9908559692342571,0.5789337486002937,0.5230387493535783,0.3598685705174183,0.8686954962398541,12,huy0.005,11,11,11,11,11,9,8,8,6,5,5,4,1,7,5000,0.024941888892075152
0.0045734435861559735,0.9990927491931841,0.6967227161567675,0.774849594220167,0.6448423769682317,0.9306166462916858,12,score,11,11,11,11,11,10,9,9,9,9,9,5,4,7,5000,0.01253688778976752
0.1678987903127881,1,0.7447648193646607,0.8293451397647966,0.6605220803017856,0.9465130212955835,12,lda,12,12,11,11,10,10,10,10,10,9,8,7,4,7,5000,0.05784355881039624
0.8056480494751133,0.9992396411994985,0.9123408181400193,0.9314220926567635,0.8774218941700016,0.9599861022577098,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,8,7,5000,3.5560926021057564e-4
0.38686030761087,0.9917127590219343,0.6968207415454639,0.7246469974166856,0.4783965835421981,0.8900804623169016,13,huy0.005,13,13,13,13,13,13,11,10,9,8,8,6,3,7,5000,0.020887776270103135
0.002544847297669016,0.9993161364491808,0.7236073639847734,0.8292181972943902,0.7522714015649035,0.9458297713595921,13,score,12,12,12,12,12,11,10,10,10,10,10,7,4,7,5000,0.011718843997035181
0.3200924193079457,1,0.8000663520202466,0.9409716010434851,0.6838775342640105,0.9771533054133075,13,lda,13,13,13,13,13,12,12,11,11,10,9,8,7,7,5000,0.07912537653096485
0.8817011772825394,0.9992398639669852,0.9414078805584941,0.9491161827665648,0.9318573870355757,0.9622227335923806,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,7,5000,1.0097142730380504e-4
0.381385378476332,0.997621669630639,0.7208529518599547,0.7369734559248285,0.5978710467617003,0.88890807136951,14,huy0.005,14,14,14,14,14,14,13,12,11,10,7,6,2,7,5000,0.01359736453024694
1.7356686992433655e-14,0.9993222003523445,0.7606829179537045,0.8949927991621744,0.7839574940215711,0.9402335894371214,14,score,13,13,13,13,13,12,11,11,11,11,11,10,7,7,5000,0.009570269426667595
0.01132078661039558,1,0.7455963096591424,0.9051457207063802,0.6073207426248113,0.9721377921195168,14,lda,13,13,13,13,12,12,12,12,11,10,9,8,7,7,5000,0.08547059873689873
0.8948505221033946,0.999500933371338,0.9502999009795589,0.9494143568169643,0.934908475983603,0.9747451707781125,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,7,5000,8.270394214087046e-5
0.0013448638583554945,0.9961001439097704,0.6613644913732041,0.7804832684495016,0.5267609177776349,0.8346576941834769,15,huy0.005,14,14,14,14,14,13,12,12,12,9,9,6,2,7,5000,0.02353563517723788
6.269211089557092e-15,0.9994703147865355,0.77280004378093,0.8896665651066733,0.8066510430632876,0.9357483846339887,15,score,14,14,14,14,14,13,12,12,12,12,12,11,7,7,5000,0.008911042647712728
0.2673638585511658,1,0.7546357567056879,0.8636540774840629,0.5710795408369183,0.9976574109227613,15,lda,15,15,15,15,14,13,13,13,13,10,9,9,6,7,5000,0.09690596147533785
0.8959784699796133,0.9995103877965609,0.9595502448990367,0.9593216832783447,0.9507280787778176,0.980215751188293,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,7,5000,6.383974192096058e-5
0.011404441219900845,0.9961439702949854,0.7485173514997261,0.8905070512111006,0.6375892853483979,0.9649750120163324,16,huy0.005,15,15,15,15,15,13,13,13,12,12,11,9,7,7,5000,0.014078899501755138
0,0.9994729901306997,0.7871629836170555,0.896942552698526,0.8340135731048668,0.9628047429889203,16,score,15,15,15,15,15,14,13,13,13,13,13,12,7,7,5000,0.008121953443761216
0.1636226246774435,0.7721180528828048,0.4074170734989398,0.45899933532030135,0.2314339283042119,0.5071341578233712,16,lda,16,16,14,11,9,9,9,8,6,3,1,0,0,7,5000,0.11673854721890502
0.21555921487408136,0.999492744949686,0.9217149143144912,0.9665175122531936,0.9535399088160603,0.9837823619843101,17,huyNC0.005,17,17,17,16,16,16,16,16,16,16,16,16,16,7,5000,3.453715210171277e-4
0.014712263616822008,0.9926571871976525,0.6662216453051365,0.7331300147911448,0.4835371946437975,0.9061386503632313,17,huy0.005,16,16,15,15,15,15,14,13,11,11,9,8,5,7,5000,0.018026308680022012
0.012979402926990803,0.9994283967275891,0.7613689628386937,0.8982156667084749,0.7948431041941699,0.9667077273454276,17,score,16,16,16,16,15,14,13,13,13,13,13,12,7,7,5000,0.008503310454999831
5.300058293610037e-18,1,0.7148478816649088,0.8656657382505176,0.3729771391208193,0.9998003315968531,17,lda,16,16,15,15,14,13,12,12,12,12,11,10,8,7,5000,0.09138921835672305
0.21639240937870272,0.9998965908103455,0.934187309216255,0.9788221883838673,0.9648509820448344,0.9904827853800277,18,huyNC0.005,18,18,18,17,17,17,17,17,17,17,17,17,17,7,5000,3.0884198848674213e-4
0.23434986745464254,0.9972059187168203,0.7176853988639529,0.8384695792012018,0.48719676373992227,0.9063850960800439,18,huy0.005,18,18,18,17,17,17,16,16,12,12,10,10,6,7,5000,0.017304482946724035
9.053165610655392e-18,0.9998975660498102,0.7957031677347833,0.9087083473205494,0.8140242278700386,0.9715057708096159,18,score,17,17,17,17,17,16,15,15,15,14,14,13,10,7,5000,0.007678476512424807
0.23103358758063833,0.9999996257227056,0.5020782199740418,0.4450717287569902,0.30581611869713204,0.6131823435629754,18,lda,18,18,18,17,15,11,10,9,8,5,3,2,2,7,5000,0.11613022406839359
0.27026999938301655,0.6699042317719617,0.5346543127515989,0.6637887070998186,0.4670293532414176,0.6668464694358902,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,7,10000,0.027610733103836143
0.2387186721275353,0.6335605880284279,0.5004407263705034,0.629042918955547,0.43388079554154113,0.6313017534919874,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,7,10000,0.03058249974548947
0.2776229377081614,0.662435572675814,0.49644774452770596,0.5492847231991425,0.4134538304536519,0.6058601479374782,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,7,10000,0.030509474604838143
0.2075789861291394,0.4926862867793707,0.3937600340732114,0.48101482931112416,0.3442969077201318,0.48685055804524746,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,7,10000,0.0037451087001144265
0.24762974278359545,0.9464589978739246,0.6108040777540734,0.6245637851793867,0.4510236033137266,0.7843442596197335,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,7,10000,0.006465469099910859
0.2253900245307412,0.963690563737797,0.5835286141996922,0.5725169342651152,0.3828926072606448,0.7731529412041626,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,7,10000,0.00864188688411797
0.24760799700789646,0.9464587720238586,0.6107962482888478,0.6245591120618181,0.451011154589292,0.7843442057613739,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,7,10000,0.006465194446094687
0.17847372642056594,0.5171375902469423,0.37838740458973263,0.40896915084571117,0.28830926599004986,0.499047289445394,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,7,10000,0.012469573298539335
0.25485748687543125,0.9547754419778729,0.6948007451439928,0.7429022935992694,0.6754328024712342,0.8460357007961565,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,7,10000,0.004943673650348468
0.22835894335424042,0.9704605056357065,0.6706630257661605,0.7259337811487827,0.5596197018203358,0.8689421968717372,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,7,10000,0.0065293195503866915
0.2439875635208208,0.9642729924005717,0.6277811154468422,0.6825703543023663,0.47170694892313275,0.7763677180873196,5,score,5,5,5,4,4,4,4,4,3,3,2,1,1,7,10000,0.010370161626013941
0.18993499677338063,0.7862452265766093,0.5018724695722744,0.5084986937067756,0.37350960030596814,0.6511738304986382,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,7,10000,0.019181716342875597
0.25462450712280305,0.9901335281534891,0.6863535291318221,0.798433371980378,0.5213300362697284,0.8352589463858741,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,7,10000,0.0049695951183273595
0.2837071586564603,0.9596289512033354,0.6700496144183361,0.712313388002862,0.5695058062097195,0.8009019882750842,6,huy0.005,6,6,6,6,5,5,5,5,5,4,3,2,1,7,10000,0.0060183845647437725
0.27626147504019,0.9796462847965502,0.6274708549685372,0.6457998325857097,0.40054200499842174,0.8353461898967305,6,score,6,6,6,6,5,5,4,4,4,3,3,2,1,7,10000,0.01147445458077807
0.28058009878230117,0.891979849015893,0.5345184212194893,0.46537368996057216,0.4045332050452909,0.6560060396331934,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,7,10000,0.01591984316457579
0.46608022416209494,0.989988512375253,0.7214181912536544,0.7661191668350246,0.5876522638164,0.8262174538852042,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,7,10000,0.002932877633375326
0.07685103411884962,0.9738569250311913,0.6304698376619629,0.7026796074359168,0.4641301382884755,0.8658205102354157,7,huy0.005,6,6,6,6,6,5,5,5,5,5,4,3,1,7,10000,0.011169066334098041
0.4660802251694209,0.9899885121513449,0.7213977511381104,0.7661191710644292,0.5875929509303256,0.8262052238604634,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,7,10000,0.002932754416673236
0.2214027349098397,0.9999999999961826,0.6648333545459951,0.7862919922324411,0.4443701481599973,0.8786992291817538,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,7,10000,0.006959126020100335
0.4741274877563839,0.989370198936444,0.7603948881475742,0.7818972976237066,0.6546419778094354,0.8775195604742146,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,7,10000,0.001956397207881877
0.07507093355345787,0.9732906964536452,0.6160715838782705,0.7235658413773749,0.3574258221763157,0.8643424016711047,8,huy0.005,7,7,7,7,7,6,5,5,5,5,5,3,1,7,10000,0.014901472973837973
0.474127544572158,0.9893701990406447,0.7603741840248783,0.7818751897221674,0.6546183411733664,0.8774993916147554,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,7,10000,0.001956319895686184
0.1933147160863842,0.9999999999999716,0.6269789888912735,0.6411259454917411,0.39948213498230567,0.9221176088446468,8,lda,8,8,7,6,6,6,6,6,4,4,4,3,3,7,10000,0.021256996271563522
0.39788738123073736,0.9975979696802031,0.7680568964159109,0.7691285099146392,0.6822421927787811,0.9018279534111006,9,huyNC0.005,9,9,9,9,9,9,8,8,8,8,6,4,3,7,10000,0.002070105688763745
0.23426999945182014,0.9818364093062771,0.7197000839409484,0.8448511571068126,0.546312647258582,0.8981874503435585,9,huy0.005,9,9,9,8,8,8,7,7,7,6,6,5,2,7,10000,0.009154851150580024
0.3978200345675846,0.9975979694172955,0.7680318408287353,0.769088904144996,0.682146907991407,0.9018047482586539,9,score,9,9,9,9,9,9,8,8,8,8,6,4,3,7,10000,0.0020699515467904484
0.2660077236334278,0.9999999999999982,0.7139894770400842,0.7369576689771374,0.47486518547589884,0.9830015601465416,9,lda,9,9,9,9,8,8,8,7,6,5,5,4,4,7,10000,0.01749917071390545
0.4923667638111187,0.9990007806109376,0.7997092253505684,0.8213323761174114,0.7089666262300426,0.9210714223231771,10,huyNC0.005,10,10,10,10,10,10,10,10,9,9,7,5,3,7,10000,0.0017432519407151205
0.15758205053885577,0.9851884747524694,0.6755543770469354,0.7795639077160447,0.49478655279272166,0.8892010664929892,10,huy0.005,10,10,9,8,8,8,8,7,7,7,7,4,2,7,10000,0.01555730008065417
0.4922658206050391,0.9990007803089315,0.7996832852698155,0.8213323798276888,0.7088860915304368,0.9210526953608531,10,score,10,10,10,10,10,10,10,10,9,9,7,5,3,7,10000,0.0017431275089567421
0.13340711012803208,0.9999999999999503,0.7375020142869939,0.8610048957610865,0.6073831983696816,0.9569076876336242,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,4,7,10000,0.027456413236746732
0.4897880576194196,0.9990266079934934,0.8247452640254385,0.8608009583222666,0.7624520865997927,0.9244312856123598,11,huyNC0.005,11,11,11,11,11,11,11,11,10,10,9,8,4,7,10000,0.0016184006841608387
9.06327653037371e-22,0.9937522971850156,0.622548860960368,0.8146704350588555,0.37661568375215704,0.8898317616603582,11,huy0.005,10,10,10,9,8,8,8,8,7,6,6,6,2,7,10000,0.01821702848869277
0.4897637944412302,0.9990266077257569,0.8247134079970332,0.8608009544649967,0.7623930045178658,0.9244188935169627,11,score,11,11,11,11,11,11,11,11,10,10,9,8,4,7,10000,0.0016182403310246553
0.08238196586626835,1,0.6840681495171312,0.7913119302963183,0.45572003621868484,0.9557978415659689,11,lda,10,10,10,10,9,9,8,8,8,7,6,5,4,7,10000,0.04626100228009181
0.7497345504219182,0.9991315590540202,0.8754610236554393,0.8704993836278577,0.8408494794147949,0.9132214129377008,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,7,10000,7.128263904101417e-4
0.3112225676923217,0.9949924453465498,0.6989594648444866,0.8337604371769722,0.4417529915870231,0.9023067845161179,12,huy0.005,12,12,12,12,12,10,9,9,8,7,7,7,3,7,10000,0.015394166508561048
0.7497345262029206,0.9991315589290723,0.8754199762811677,0.8704688870461916,0.8406777835005411,0.9132152258445042,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,7,10000,7.127797796785709e-4
0.11614498973415978,1,0.7480226752150138,0.8224911945775033,0.6645131006925986,0.9933025771943682,12,lda,12,11,11,11,10,10,10,10,10,9,8,6,5,7,10000,0.05467951709873744
0.7771012532145344,0.9990955305077227,0.9049273577106203,0.9057871705677099,0.8566421753486915,0.9447637592491619,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,7,10000,4.150578205295069e-4
0.28603566273652115,0.9965254144329181,0.7312659880331408,0.8434795904926281,0.5929734233104179,0.9299285024331281,13,huy0.005,13,13,13,13,12,12,12,10,10,9,8,7,4,7,10000,0.011696891198990277
0.7770074614439259,0.9990955303052004,0.9048868992661568,0.9057871503574756,0.8565220311213,0.9447399534544982,13,score,13,13,13,13,13,13,13,13,13,13,13,12,8,7,10000,4.150221678324843e-4
0.31104114609392275,1,0.8035567450091604,0.920774554589522,0.6250350638224617,0.952528971373504,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,7,10000,0.0769398897221913
0.85459498847033,0.999071270370868,0.9349093328920828,0.9430879425058798,0.9247059470344351,0.9567483875387839,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,7,10000,1.3256609874754557e-4
1.5369396199083073e-17,0.9971335841099207,0.6890401027571059,0.7984350505683403,0.48070242684755615,0.923979246484518,14,huy0.005,13,13,13,13,13,12,12,10,10,10,8,7,4,7,10000,0.012777540115722142
0.8545590826657454,0.9990712701787418,0.9348633644307172,0.9430136246181595,0.9245183007439354,0.9567372606223391,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,7,10000,1.3255780139001923e-4
0.3540691060435882,1,0.7870231407758985,0.8875939668468598,0.5925517561824974,0.9602257191635063,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,6,7,10000,0.07204934824128247
0.8722951766422729,0.9993557866388074,0.9453936421116907,0.9446714385119418,0.9347046229726091,0.9726718782071113,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,7,10000,1.12961411409935e-4
0.06311105502764892,0.9967276100779624,0.6922954393662304,0.8309134029317264,0.4377367727925134,0.9373026088720018,15,huy0.005,14,14,13,13,13,13,12,10,10,10,9,8,5,7,10000,0.014897231923458869
0.8722577514571553,0.999355786509712,0.9453503287406004,0.944671443427924,0.9345329929803843,0.9726718742811701,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,7,10000,1.1295505010918323e-4
0.31849347183895077,1,0.7757787521458045,0.8845770837375,0.5511327748592658,0.9991789478070691,15,lda,15,15,15,15,15,13,13,13,13,10,9,9,7,7,10000,0.09413032838153028
0.8923733314829159,0.9996185571421801,0.9611566055611435,0.9592622245997806,0.9457018170964108,0.9825985902751504,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,7,10000,5.4844046924951154e-5
1.6576429973882662e-5,0.9995343134095561,0.7213194289583744,0.8328848804931122,0.5365030398397349,0.9608022740419092,16,huy0.005,15,15,15,14,14,14,14,13,12,11,10,8,7,7,10000,0.014517416200959431
0.8923221907771931,0.9996185570806109,0.9611151702042264,0.9592398296933722,0.9456712134448938,0.9825985913969735,16,score,16,16,16,16,16,16,16,16,16,16,16,16,15,7,10000,5.484052413151641e-5
0.16642590896137366,0.7396051860815392,0.3893570266736127,0.39045387253302055,0.22562088542863074,0.5015108689264629,16,lda,16,16,12,11,9,9,8,7,4,2,1,0,0,7,10000,0.11881407464439049
4.4930592380029125e-4,0.9996194573609802,0.9118450428554573,0.9665817253462412,0.9534282930586121,0.9836521967212516,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,7,10000,4.729915554893712e-4
5.152209986247262e-17,0.9880161444165049,0.7281228851107898,0.8146851570127429,0.573447931171386,0.9666242656696171,17,huy0.005,16,16,15,15,15,15,15,15,14,11,11,9,7,7,10000,0.010558085830261639
4.493079905026807e-4,0.9996194572742255,0.9118053708835486,0.9665817302026043,0.9532915744199169,0.9836521917137893,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,7,10000,4.7297694760124986e-4
0.24828804083394931,1,0.7766122163220227,0.886290529471354,0.49914592480790765,0.9989290786742665,17,lda,17,17,17,16,15,14,14,13,12,12,12,12,8,7,10000,0.09075123051841182
0.7277222832827511,0.999742542343469,0.9638041513557738,0.9813779558001255,0.9685555367374455,0.9907379368752763,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,7,10000,5.331240785315646e-5
0.1908651136576694,0.9884268311370502,0.7746246010055835,0.8855087036767899,0.5842548339075335,0.9839287390030654,18,huy0.005,18,18,17,17,17,17,17,17,16,13,11,10,9,7,10000,0.009325621888019879
0.7277224540892808,0.9997425423435499,0.9637660936400403,0.9813779867081616,0.9683943198610205,0.9907379370134833,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,7,10000,5.331034279800852e-5
0.13772730329214364,0.9999993836687294,0.5221391356647652,0.48877850795589334,0.2980157527389343,0.7231880838995239,18,lda,18,17,17,14,13,13,10,10,9,7,6,3,2,7,10000,0.11210579013031212
0.291320814740528,0.6657620994993343,0.4884412512050756,0.5082408393753645,0.39978082705794626,0.5870014694373493,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,0,0,0,8,5000,0.03170258770324689
0.23967169993057721,0.6357777857013039,0.49927496477887523,0.6223754087047445,0.4310235543176609,0.6290765972030242,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,8,5000,0.03696474214209237
0.2925208836000142,0.632943068283341,0.47363518812697775,0.49544161249757795,0.3939812480487961,0.5641923403904595,3,score,3,3,3,3,2,2,2,2,1,1,0,0,0,8,5000,0.03428271690891801
0.21310114128438826,0.4966173414219224,0.39773846472740504,0.48349691147590457,0.3482990263801464,0.49005712644891347,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,8,5000,0.003457562712864163
0.25395242311838745,0.9671731436495588,0.6292540057225627,0.6479452280611524,0.4459567253779292,0.831242508405786,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,8,5000,0.0049875447205168415
0.1848527241423837,0.9212305939920147,0.5889069784057527,0.6247722977443061,0.3665380026127396,0.847141273537319,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,2,1,8,5000,0.01517312828615173
0.2550884720354934,0.9717309493906127,0.5873688359962547,0.5613279612794563,0.40311451863315634,0.7455822786425547,4,score,4,4,4,4,3,3,3,3,2,2,1,1,1,8,5000,0.0108863274181182
0.1831166682562501,0.5206577683711779,0.38079134467256426,0.40969547103141446,0.2917353740769588,0.49875144162701995,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,8,5000,0.013886861771446102
0.2697385397479418,0.9714814700084258,0.6999968319541786,0.7766663339447165,0.6946095526542357,0.7874882634155733,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,8,5000,0.004029419417208868
0.1948013327265617,0.9273397077913186,0.6713712879613423,0.831417736775659,0.5664892420607506,0.8368084204524217,5,huy0.005,5,5,4,4,4,4,4,4,4,3,3,3,1,8,5000,0.011493887260730307
0.28183470909561903,0.9717050219704458,0.614308391497765,0.675863454265373,0.3794963863669772,0.7626423857904098,5,score,5,5,5,5,4,4,3,3,3,3,2,1,1,8,5000,0.014052034732873175
0.12707927672097774,0.8138086144535048,0.4514293235292397,0.5095595556138883,0.25203589881680033,0.5546632720410274,5,lda,5,4,4,4,3,3,3,3,3,1,1,1,0,8,5000,0.03818269290455054
0.25439705398739043,0.9876882504083233,0.6863312925812908,0.8068793922048441,0.5138085375140315,0.8362389086001476,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,8,5000,0.005158551331318654
0.28291787639384597,0.9641259514315648,0.6599645425623157,0.7832915960400153,0.4180027464580073,0.8332632281633399,6,huy0.005,6,6,6,6,4,4,4,4,4,4,4,2,1,8,5000,0.013963964234455813
0.26318618458024756,0.9793090758535233,0.6141196065268741,0.6206234707448446,0.42838883666699334,0.7826544766337674,6,score,6,6,6,6,5,5,4,4,4,3,3,2,1,8,5000,0.013377276752235545
0.26441282852242265,0.8873320237250113,0.5303596872547113,0.4772719705442453,0.40659372102637964,0.6389442618900005,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,8,5000,0.017664444898055794
0.5022821696610098,0.9875660642363188,0.7258167242504786,0.7790918864322887,0.5779472698883577,0.8279412048235086,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,8,5000,0.002928813661807993
0.08463037955641736,0.9664502298883774,0.6120669081829365,0.7739299542220988,0.318445999567894,0.9112828972389373,7,huy0.005,6,6,6,6,5,5,4,4,4,4,4,3,2,8,5000,0.019786164175453133
0.45379578418300404,0.9877172295176699,0.7050800182830147,0.7267638887136246,0.5734564931911228,0.8101851195922795,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,8,5000,0.004821553648860129
0.21706577294204255,0.9999999997182414,0.6532360367021305,0.7006252957592174,0.43259366076313466,0.8948869334845715,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,8,5000,0.009325127063471498
0.48226935945902344,0.9869786668562485,0.7650711221828951,0.7898911501459102,0.6677196206145753,0.8788861790708364,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,8,5000,0.0018156844805320427
0.015418176877171019,0.9768247715548393,0.564441224098118,0.6191376887187919,0.27021252324261225,0.9009616319135615,8,huy0.005,7,7,6,6,6,5,5,4,4,4,4,3,2,8,5000,0.02427180211362902
0.3684669560984108,0.9885722726805111,0.7436860226283262,0.7696196017060049,0.674763756849054,0.8489162914161174,8,score,8,8,8,8,8,8,7,7,7,7,5,3,1,8,5000,0.0035762648579279782
0.24855011446477543,0.9999999999989662,0.6521910704316464,0.675512764885694,0.4096066768484833,0.9038790515817994,8,lda,8,8,8,7,7,7,6,5,5,4,4,4,2,8,5000,0.020257275862054423
0.4559188587879247,0.9964643818163502,0.7728209589304121,0.7770403878976745,0.6554185858981663,0.9016049429245543,9,huyNC0.005,9,9,9,9,9,9,9,9,8,8,6,4,3,8,5000,0.0018212280351746922
0.22675097174656098,0.9778356544163497,0.6055927102693406,0.5260156710099236,0.30742761737594315,0.93726081436417,9,huy0.005,9,9,9,8,7,6,6,6,5,4,4,3,3,8,5000,0.022935578391413185
0.4138092655955606,0.9966757635461025,0.748957010603635,0.8049441677370553,0.6854106501642783,0.8817772835859249,9,score,9,9,9,9,9,9,9,8,8,7,6,5,2,8,5000,0.004050431035239376
0.26522421030255083,1,0.7312889437384047,0.7624686447625488,0.4682825298638802,0.9989982169973538,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,8,5000,0.01672479307629799
0.06401962092270823,0.9964000338721402,0.7423657893012571,0.8086527102731647,0.6722713930802979,0.9040638797283562,10,huyNC0.005,9,9,9,9,9,9,9,9,9,9,7,5,3,8,5000,0.003895627862044352
0.015349845723446607,0.9927707334150844,0.6072295391624949,0.6163410475236588,0.4344783627194805,0.8846508699445288,10,huy0.005,9,9,9,9,8,8,7,7,7,5,4,3,3,8,5000,0.016014606983141198
0.06409439646903563,0.9966154921867398,0.7177875179394457,0.7831168651863,0.6068213119352646,0.893090848895447,10,score,9,9,9,9,9,9,9,9,9,7,7,5,2,8,5000,0.006151572209873043
0.12047587065002625,1,0.737445961528413,0.9101965033816096,0.5752336935287404,0.9996818015417632,10,lda,10,9,9,9,8,8,8,8,8,6,6,6,5,8,5000,0.022603457945874192
0.5959318714568813,0.9985752874801168,0.8202502933822656,0.8301492635951648,0.7201859024448303,0.9115181036799871,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,10,6,3,8,5000,0.00164700972001897
0.012491720954605491,0.989553034915303,0.6215153891291386,0.7271242549970348,0.3608835340579659,0.8655793027273748,11,huy0.005,10,10,10,10,8,8,8,8,7,7,7,4,3,8,5000,0.01837702779589022
0.5445036767965323,0.9987554080340059,0.7839115044159843,0.8287609190148483,0.6330548798739883,0.9126045254075505,11,score,11,11,11,11,11,11,11,11,11,8,7,6,4,8,5000,0.004593860219050247
0.2861051582192321,1,0.7418254999539954,0.7551851471577797,0.5659472459747634,0.9932972765987919,11,lda,11,11,11,11,10,10,10,9,9,8,6,5,5,8,5000,0.05554652802719337
0.6789809492557063,0.9987480441294035,0.8674098237771393,0.8707243836903096,0.851050080383946,0.9166278010432993,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,4,8,5000,7.74500423715145e-4
0.22960698468190288,0.9918047449877564,0.6632976082472086,0.7241818880615606,0.43028157305149095,0.8613039103228792,12,huy0.005,12,12,12,11,9,9,9,9,8,8,8,5,3,8,5000,0.016359534054239712
0.6468960877320364,0.9989034337797253,0.8283149940931038,0.8631294612612594,0.7520011225366924,0.9097189477515182,12,score,12,12,12,12,12,12,12,12,12,12,9,8,4,8,5000,0.0035690670168141794
0.12640440948588744,1,0.7212498188133304,0.8032234678186281,0.5299620188725374,0.9936868008177904,12,lda,12,11,11,11,11,10,10,9,9,8,6,6,6,8,5000,0.05570128817124155
0.13691752151861514,0.9987303269734779,0.8316461729968305,0.88401671776254,0.8527882767799198,0.9387291032381583,13,huyNC0.005,13,12,12,12,12,12,12,12,12,12,11,11,6,8,5000,0.002143339556884115
2.34721046407838e-5,0.9961438622552798,0.6781735047620383,0.8211403145484277,0.5075684994372203,0.9230987896933264,13,huy0.005,12,12,12,11,11,10,10,10,10,9,8,7,4,8,5000,0.011877133045063047
0.13350088182688996,0.9988836222002891,0.7939647271404554,0.8703567699041503,0.7158830297620714,0.94604425016301,13,score,13,12,12,12,12,12,12,12,12,12,10,9,4,8,5000,0.004909241906088524
0.38702910842341653,1,0.7827127510922632,0.9224202067838136,0.587338351439519,0.9641440544301786,13,lda,13,13,13,13,13,13,11,11,11,9,8,8,7,8,5000,0.07520732486893125
0.08773379423308478,0.9987060478956118,0.8604617687324789,0.9228257451962116,0.8935928529111956,0.9511864990244863,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,10,8,5000,0.0018130157504501882
0.10590782880087042,0.9907160992319172,0.6610210529248316,0.8112998112725627,0.4218368468717644,0.9576860240958527,14,huy0.005,14,13,12,11,11,11,11,10,8,8,8,7,5,8,5000,0.013308569649073794
0.08731638676761273,0.9988036098026222,0.8093179453843498,0.8846745174555726,0.7550667910319583,0.9462845254195891,14,score,13,13,13,13,13,13,13,13,13,13,12,9,6,8,5000,0.005273623910394681
0.0562128237385206,1,0.7671579069453195,0.930115845329912,0.6542365698291772,0.9799637291396135,14,lda,13,13,12,12,12,12,12,11,11,10,10,10,8,8,5000,0.09098568169219445
0.8694405992872466,0.9992423559333818,0.9433462092142831,0.9535239143397989,0.911061297683786,0.9763180307152575,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,8,5000,1.0881161170907036e-4
0.021825088029857293,0.9951531244039864,0.6744004433969393,0.7888813292155354,0.48979063029443504,0.9445936564492463,15,huy0.005,14,14,13,12,12,12,12,12,11,9,9,7,5,8,5000,0.011145677891792997
0.7608663250918909,0.999380402053734,0.896342897607713,0.9228665581405037,0.8314528216190691,0.9585411645783544,15,score,15,15,15,15,15,15,15,15,15,15,15,12,9,8,5000,0.003099662260489101
0.30300757082173546,1,0.77782448106693,0.8679644412909283,0.5453167380938004,0.9987824302989468,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,8,5000,0.09787643370716938
0.8793381349234048,0.9992794179898814,0.9532505624364989,0.9567525109251629,0.9353466144259923,0.9815379516836058,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,8,5000,8.8444643433457e-5
0.03537439786223062,0.9915151224842562,0.6722530216210667,0.8262575039641042,0.4603275064906909,0.9401507123860996,16,huy0.005,15,14,14,13,13,13,12,12,11,10,9,9,5,8,5000,0.013372725911527146
0.7630091386330414,0.9994026295510364,0.9048954636036044,0.9244313553928477,0.8548802469855729,0.9586532057204168,16,score,16,16,16,16,16,16,16,16,16,16,16,14,9,8,5000,0.003170080013334912
0.15894613173881328,0.6739498618934662,0.39300468624863705,0.43491523271411037,0.22710299338156736,0.5299672154166383,16,lda,16,16,12,11,9,9,8,8,6,1,0,0,0,8,5000,0.1194174563206263
1.108490910356898e-35,0.9994835455649106,0.9089213409816077,0.9697584091863176,0.9497515273628361,0.9808123648216633,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,8,5000,5.515081412992676e-4
5.83130929664214e-5,0.9995664386598407,0.7388406805476019,0.8305685904343179,0.6231469504521636,0.9679407483550863,17,huy0.005,16,16,16,16,15,15,15,15,15,15,10,9,6,8,5000,0.010320612665512489
1.3029392723242228e-34,0.9995909938510903,0.8600773885653225,0.9239795097407503,0.8278967390022074,0.9663174375129443,17,score,16,16,16,16,16,16,16,16,16,16,16,15,11,8,5000,0.003567090009470648
0.300890949819541,1,0.7949995388189868,0.9391799186091301,0.514422468012631,0.9992428456147926,17,lda,17,17,17,17,17,14,14,14,14,12,12,12,9,8,5000,0.08702629808772594
0.5209148563914311,0.9997096550142156,0.9492049574664929,0.9772371089482346,0.9642412445352625,0.9882454743306048,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,8,5000,2.286530482867844e-4
0.1293436505789003,0.9996485452756815,0.8098952257883028,0.8469432110730681,0.7159402028340074,0.9762959099599777,18,huy0.005,18,17,17,17,17,17,17,17,17,17,14,12,7,8,5000,0.006719511103540229
0.5290206387615594,0.9997427221721218,0.8998242747055659,0.9421489478291445,0.8463387405044847,0.9800185233358686,18,score,18,18,18,18,18,18,18,18,18,17,17,16,11,8,5000,0.003125778882702929
0.21955501816651016,0.9999994835411581,0.491135538102058,0.4085467061586616,0.3224164753149125,0.6001461052423569,18,lda,18,18,18,17,14,11,9,8,7,5,3,2,2,8,5000,0.11867336433244437
0.26919643351092876,0.7546198027133836,0.5371992450910273,0.5877814990487696,0.4284889662798492,0.6712006508810766,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,8,10000,0.03294413000458044
0.24427583804405553,0.6477417635984654,0.4956973766745907,0.5950745283812511,0.4196751832126533,0.6214081459898582,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,8,10000,0.03042119240252028
0.28149982973477156,0.6382534402337342,0.49330049748570015,0.5601482224885946,0.4208240261116831,0.5992008313611644,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,8,10000,0.03362927624516924
0.20518833820968585,0.5008232071972881,0.3965607515287068,0.48367070917914634,0.3444295236944161,0.49224695818821723,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,8,10000,0.0033932421209173316
0.2400517960956235,0.9607419363283369,0.5957190585011373,0.5910412507902942,0.4476277300862882,0.7391325792051433,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,1,1,1,8,10000,0.008478507239099412
0.2224967361771177,0.9755928801257817,0.5708315837109816,0.5426183592705136,0.38703742622069803,0.7264125167607973,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,8,10000,0.010296939311881284
0.24002198566349947,0.9607419361423061,0.5957081132132542,0.5910342655236056,0.4476097992676159,0.7391325794692439,4,score,4,4,4,3,3,3,3,3,3,2,1,1,1,8,10000,0.008477970078163533
0.17607300706648882,0.5257831213824591,0.3788941900949944,0.40686031596551486,0.2852719836994454,0.5004825223610639,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,8,10000,0.013248227803974963
0.27655627151096474,0.9816243745799034,0.6859685109640182,0.7306026201614721,0.7068484746676262,0.7342108139001247,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,8,10000,0.004354535787549652
0.20382802304588452,0.9477626933542901,0.6050117439913452,0.5830999713385762,0.5616711662499702,0.7286968659680049,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,1,1,8,10000,0.020386549336586613
0.276522873953241,0.981624374199361,0.685956074656802,0.7305737850248866,0.7068485181062311,0.7342108220002902,5,score,5,5,5,5,4,4,4,4,4,4,4,1,1,8,10000,0.004354313008541189
0.2042029457255995,0.7999879353189236,0.5060935350610348,0.5073564782851624,0.34435570547300914,0.6745646105024796,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,8,10000,0.01736621492940127
0.26718686786487394,0.9922026142104733,0.6829101937284456,0.7972807054903297,0.500737415802337,0.8305356389288284,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,8,10000,0.005276676077714922
0.24281636642449814,0.9368060931870938,0.6227779416119715,0.6434095674357567,0.48872175987862787,0.7856525652307933,6,huy0.005,6,6,6,5,5,5,5,4,4,4,2,2,1,8,10000,0.01875778360077526
0.25962252298894106,0.9922934978509357,0.6537778662926583,0.7252654273749501,0.45895752062986606,0.8188404346822389,6,score,6,6,6,6,5,5,4,4,4,4,3,2,1,8,10000,0.007723651974133894
0.2835344765816312,0.8862804720143354,0.5319635638034471,0.4620497873832175,0.402984322009567,0.6514407162757524,6,lda,6,6,6,6,5,5,5,3,3,2,1,1,0,8,10000,0.016298428245523647
0.5213895316463131,0.9921440158979717,0.7274012523771537,0.7719027369360149,0.5807783856697863,0.8224078554101018,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,8,10000,0.002780180608673207
0.20761125125964214,0.9366166708382769,0.5952582578591079,0.6859300523982349,0.3633280739811451,0.8049968412776556,7,huy0.005,7,7,7,6,5,5,5,5,4,4,3,2,1,8,10000,0.01952450904504856
0.4469609561848414,0.9923639637928114,0.6996314189990342,0.7072474328557005,0.5596813833481407,0.8157424067318026,7,score,7,7,7,7,7,7,7,6,6,4,4,3,1,8,10000,0.005263940846574624
0.20976244777335126,0.9999999999992255,0.671353755171628,0.814078884497089,0.4564051061248904,0.8814123708409749,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,8,10000,0.006342773202350766
0.4410316924608464,0.9910989692467399,0.7624915447250113,0.7808677470755874,0.693596395744203,0.8785121361042045,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,6,4,1,8,10000,0.001923654972864841
0.1719368314867532,0.9641868651897734,0.6254366203889945,0.6845220204861024,0.3912394543668395,0.880877121008665,8,huy0.005,8,8,7,7,6,6,6,5,5,5,4,3,2,8,10000,0.02006430530140018
0.44548461404321915,0.9912704450790513,0.738907799459402,0.7242405735541345,0.6366516816672831,0.8751681073878985,8,score,8,8,8,8,8,8,8,7,7,7,4,3,1,8,10000,0.00405101644994973
0.1741392042541437,0.9999999999999414,0.6350167191894444,0.6854263140419408,0.4157491855116119,0.9111058893253108,8,lda,8,8,7,6,6,6,6,6,4,4,4,4,3,8,10000,0.020656738226500302
0.4300377882850971,0.998465457524468,0.7727186015419929,0.8264486283920275,0.648366131361582,0.9015145218053595,9,huyNC0.005,9,9,9,9,9,9,9,8,8,8,6,5,3,8,10000,0.0018845645204619659
0.22561282525803442,0.9847399805570708,0.66496254747522,0.7080254804199144,0.4158230107304376,0.9252996484545022,9,huy0.005,9,9,9,8,7,7,7,6,6,6,5,4,3,8,10000,0.018505889044577988
0.43066343761376447,0.9984239855910233,0.751128557090961,0.7496968881342458,0.6602811607801695,0.9019444298848917,9,score,9,9,9,9,9,9,9,8,8,7,6,4,3,8,10000,0.0038763641823567558
0.24153990462287322,0.9999999999782894,0.7108571110965379,0.750679076945464,0.4733696899016966,0.9997429651875311,9,lda,9,9,9,8,8,8,7,7,6,6,5,4,4,8,10000,0.02671805962272982
0.5747743925905094,0.9989837736927936,0.8101314074767803,0.8489359060273455,0.6785187144134773,0.9286084141903236,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,6,4,8,10000,0.0014968632081542902
0.1286971817960432,0.9868372979431497,0.6614157473336626,0.862139041143757,0.3458280583019294,0.9404569920365347,10,huy0.005,10,9,9,8,8,6,6,6,6,6,6,6,4,8,10000,0.022307848335448535
0.581749246149934,0.9989562368977921,0.7877018046627267,0.7855199400258243,0.6737279475742752,0.9211701474240751,10,score,10,10,10,10,10,10,10,10,10,9,7,5,3,8,10000,0.00340950154447602
0.29023284146792194,1,0.7517422455130651,0.8861583153585098,0.5533483638662703,0.9656377265174999,10,lda,10,10,10,10,9,8,8,8,7,7,7,6,4,8,10000,0.016003064715558048
0.6808574776633183,0.9990755107473083,0.8396786106224304,0.8775897807732559,0.7294458299552766,0.9198039954700421,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,7,4,8,10000,0.0012368752942647921
1.1817159891267382e-5,0.9997159663924585,0.6620438695143467,0.8401430627633248,0.45964100472544067,0.8845446539727738,11,huy0.005,10,10,10,9,9,9,9,8,7,7,7,6,1,8,10000,0.011988620896991781
0.6712737107948132,0.9989642986283696,0.8175181957632803,0.8331196215633473,0.7203030173704379,0.904230489497288,11,score,11,11,11,11,11,11,11,11,11,11,8,6,3,8,10000,0.003133306364993984
0.2579076480411891,1,0.7394856720710954,0.8667459608659263,0.5225538953336087,0.9597610986653973,11,lda,11,11,11,11,10,10,10,9,8,7,7,6,4,8,10000,0.028940506383622135
0.6631943309714131,0.9991566894456883,0.8761200975109623,0.8959441117720256,0.8710116289758854,0.9211015532251625,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,6,8,10000,7.211126309528995e-4
0.03682947188458846,0.9996820399947065,0.6579415310826169,0.8307263275184977,0.426018921639573,0.899281692624167,12,huy0.005,11,11,11,11,10,9,9,9,8,7,7,7,3,8,10000,0.016472604968231937
0.6739753702335601,0.9991684805292733,0.8510138043138128,0.8536656552535308,0.8108510608423453,0.9284577408522022,12,score,12,12,12,12,12,12,12,12,12,12,11,10,4,8,10000,0.002746934103700789
0.14703636805679582,1,0.7601381601339667,0.8847365885220733,0.6844020182439121,0.9771079209420174,12,lda,12,11,10,10,10,10,10,10,10,10,8,7,5,8,10000,0.05538402178146009
1.0307639883809996e-4,0.9991530227024055,0.8410623423222525,0.9156203565436815,0.8733196012676099,0.938151737145133,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,9,8,10000,0.002920204860160254
0.18427902547999028,0.9997215603632803,0.7054050663391432,0.8928163137518556,0.4311906279466245,0.9169216019776376,13,huy0.005,13,13,12,12,12,11,10,9,9,8,8,8,5,8,10000,0.012210624023329952
1.0111130360085542e-4,0.9991636418430639,0.8176839291506737,0.8819983292463723,0.8384421988202261,0.9396983229001279,13,score,12,12,12,12,12,12,12,12,12,12,12,11,4,8,10000,0.004998672596136212
0.3369426357292359,1,0.7905309135444605,0.9330611567893842,0.5923325446539642,0.9588636469042404,13,lda,13,13,13,13,13,12,12,11,11,9,9,8,7,8,10000,0.07469753952607523
0.8481454822585989,0.9991971188227547,0.9390817767291083,0.9486460019204652,0.9349044736528037,0.963202115013372,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,8,10000,1.0436547029246069e-4
0.2567026065811657,0.9996950935903269,0.6893560648674399,0.8220455450796557,0.423146568177175,0.9216625415184365,14,huy0.005,14,14,14,14,12,11,10,10,10,8,8,7,6,8,10000,0.016256511715269647
0.8392756342921429,0.9992156523786966,0.9157311588088238,0.9230083075417801,0.876852481315654,0.9505029553926588,14,score,14,14,14,14,14,14,14,14,14,14,14,14,9,8,10000,0.0018746289383241215
0.36743009010905836,1,0.7799941452937609,0.8929201174936534,0.6148290388287677,0.9663242948326827,14,lda,14,14,14,14,14,14,12,12,11,10,9,9,7,8,10000,0.07253392763838495
0.8577166501884924,0.9993975977335202,0.947027906118983,0.9570973247741026,0.9359741457888692,0.9673073639317044,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,8,10000,9.340599837447342e-5
0.0827434360981768,0.9982243448887561,0.7210966131802493,0.7333194072773327,0.5514868637900092,0.9691141205464533,15,huy0.005,14,14,14,14,14,13,13,13,12,10,8,7,7,8,10000,0.014706150372406471
0.8581809113256654,0.9994162467077695,0.9247454982618054,0.9327712018650458,0.8790389759849814,0.9554810582690985,15,score,15,15,15,15,15,15,15,15,15,15,15,15,10,8,10000,0.001656195935393375
0.3287979995114706,1,0.7792988311326475,0.8762870904414477,0.5424467448133281,0.9992734648026113,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,8,10000,0.09566800785995475
0.9063743455922992,0.9994094924626976,0.9601262425358836,0.9623667208020434,0.9384570856428123,0.9824881511782302,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,8,10000,5.964070751628044e-5
0.031113763542400544,0.9952610414811928,0.7201109944982815,0.87486631512689,0.6642628738548777,0.9301672089189317,16,huy0.005,14,14,14,14,14,14,14,13,13,13,10,9,6,8,10000,0.012809805230277912
0.8764265547127427,0.9994279388786785,0.9362145842532229,0.932764902828362,0.9178189496594075,0.9663074900654773,16,score,16,16,16,16,16,16,16,16,16,16,16,16,13,8,10000,0.0016119928549020188
0.1622264351141849,0.7538159774353057,0.40744648387572663,0.41489927666480686,0.23499092772815444,0.5176847584703497,16,lda,16,16,13,11,9,9,8,7,6,3,2,0,0,8,10000,0.1175524464491247
2.6855237651291056e-4,0.9996188000072362,0.9119638188130339,0.9716890942126665,0.9505124560143297,0.982783442377553,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,8,10000,5.255430179359935e-4
1.5413053290314063e-15,0.9954084940730578,0.7420904313831571,0.8148911263253547,0.719044676709324,0.931140728407168,17,huy0.005,16,16,16,15,15,15,15,15,14,14,13,9,6,8,10000,0.012988175996843857
3.196391798098874e-4,0.9996368433403259,0.889192950128889,0.9447680251209793,0.9227303016323516,0.9737945630834534,17,score,16,16,16,16,16,16,16,16,16,16,16,16,14,8,10000,0.0020243093964208295
0.21264570143740336,1,0.7719170548186349,0.8568504244622357,0.6521814726413857,0.9986134174684631,17,lda,17,17,17,16,15,14,14,14,13,13,12,11,8,8,10000,0.09945372633838694
0.7288419078796533,0.9997400460430513,0.9629451263143219,0.9837003958651631,0.955159173491055,0.9923592657412383,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,8,10000,6.3872544723543725e-05
0.11448037632580287,0.996178730809164,0.7622087074699263,0.8374889425441477,0.756850307905526,0.937828522418555,18,huy0.005,18,17,16,16,16,16,16,15,15,15,14,10,6,8,10000,0.01166814302684757
0.7049240268108415,0.9997387989454941,0.9389838019466306,0.9483339484581133,0.925864107869289,0.9793641574384653,18,score,18,18,18,18,18,18,18,18,18,18,18,17,16,8,10000,0.0014971520257566692
0.1496596777878563,0.9999997294662848,0.5345119918320119,0.48899300922958733,0.3024049847094443,0.7410749336448808,18,lda,18,17,17,16,13,13,11,10,9,7,6,3,2,8,10000,0.1123858622203955
0.27190170260829427,0.6653592840101074,0.5294148044522483,0.6509834267383434,0.46144256467331884,0.6581713553742254,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,9,5000,0.028194437813240564
0.23868139586712495,0.6238685127055466,0.47081154389863283,0.549884723123227,0.39428305949517595,0.5868766179143867,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,9,5000,0.03857114468221908
0.2714563897950556,0.6664696763867726,0.5198642165044939,0.6216665833316536,0.4465614865633546,0.644068129859213,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,9,5000,0.030034319133945758
0.20596860966717268,0.49760236933427676,0.39489076684868146,0.481101321544595,0.3435349656058838,0.4893518454394359,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,9,5000,0.003703514250078125
0.24850270254761542,0.9665861936256662,0.5968784204182702,0.5862123927498997,0.43725670790298066,0.7458341052651892,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,1,1,1,9,5000,0.008031991435462219
0.22704801587952225,0.9795901672709587,0.5704259756716685,0.5375328597680965,0.3761009615642124,0.7318578738755526,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,9,5000,0.01005454255255478
0.2477368046331254,0.9670504159808178,0.5813824479595293,0.5553712856120872,0.4364851255597625,0.700268608011854,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,9,5000,0.010077437110507867
0.17935043219077934,0.5194220456839199,0.3783015294720495,0.40721682000674936,0.28836363035608137,0.49715471912271747,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,9,5000,0.013511066667428961
0.2396510589617092,0.9654918030112225,0.689919682222494,0.766397710601698,0.5844153793952342,0.8936424591426061,5,huyNC0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,9,5000,0.005963601766298643
0.2144216828917912,0.9581234600579495,0.4753354353498546,0.2960878554869186,0.290632063691121,0.6174121146214929,5,huy0.005,5,5,5,4,2,2,2,2,2,2,1,1,1,9,5000,0.03536434628414362
0.2582184007376834,0.9588237994701186,0.5809354693123122,0.6800006479758168,0.3024485175802352,0.7051859807977072,5,score,5,5,5,5,4,3,3,3,3,3,2,1,1,9,5000,0.019449883469074326
0.028370885012373767,0.8367463684016214,0.4725962557537966,0.5113145259059859,0.30128394057818664,0.6852655588708153,5,lda,4,4,4,4,4,3,3,3,3,2,1,1,0,9,5000,0.022354505953572003
0.2661360157588883,0.9897756990260408,0.6828019256787698,0.7980742704946991,0.5090408301808421,0.8235597787902263,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,9,5000,0.005177657741071684
0.22755129680037214,0.959440850083202,0.4505302218940289,0.2983436920311078,0.2679174446991834,0.5708807516301583,6,huy0.005,6,6,6,5,3,2,2,2,2,2,1,1,1,9,5000,0.03837836571875418
0.3029451687104774,0.9782399448213634,0.603776787920566,0.5501616181858955,0.4020822676964916,0.8038628246112791,6,score,6,6,6,6,6,5,4,3,3,3,2,2,1,9,5000,0.01514027089270645
0.2810664715437956,0.8902553322459889,0.5318967422779244,0.46570097610929995,0.40201089628470543,0.6473321150143158,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,9,5000,0.01639223174303995
0.49664077844977683,0.9897466776286648,0.725673787860413,0.772863703442893,0.5927282964786802,0.817504381272098,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,9,5000,0.002723405891496931
0.08361301701750495,0.9641701678521833,0.4173608419024778,0.3010976293945621,0.2676600079438034,0.5186625315827437,7,huy0.005,6,6,6,5,4,2,2,2,2,2,2,1,1,9,5000,0.03812799627236999
0.49656517337873557,0.9897465922258195,0.7256424633530687,0.7728637254635294,0.5926615968947493,0.8174992793069491,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,9,5000,0.0027231857233143883
0.21382787136656858,0.9999999998490043,0.658959284251816,0.74893977404868,0.4509042423777677,0.8740694298714619,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,9,5000,0.00891487559755712
0.4588534303879365,0.9891558341165745,0.7603387946676364,0.784999958009714,0.6724811872015575,0.8745772361426132,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,9,5000,0.001991516546707293
0.11933453161051326,0.9659386041682096,0.47397760849333287,0.34886934791522195,0.2950552645532964,0.7147117634449727,8,huy0.005,8,7,7,7,6,4,3,3,3,3,3,1,1,9,5000,0.03213386203066935
0.45883645298669085,0.9891556384599856,0.7603012510009329,0.7849610573876729,0.6723716552734713,0.8745693257912961,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,9,5000,0.0019913626317612826
0.19062786916870653,0.9999999999998241,0.6317858522733911,0.6802755823505213,0.3844352880426357,0.909884126013209,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,3,9,5000,0.021443128306711672
0.27350060557662526,0.9958848597703408,0.7438219539218657,0.7496524363938256,0.6428388324948036,0.9088621932271025,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,9,5000,0.0031981122572621126
0.14487636585158287,0.9640708674692952,0.47870584729291715,0.4069081710650737,0.2983439795856042,0.6788948461097055,9,huy0.005,9,8,8,7,6,5,5,3,3,3,2,2,1,9,5000,0.029976218157231987
0.273419674242811,0.9958848595328956,0.7437848899224807,0.7495802541008806,0.6427750630985123,0.9088541213649038,9,score,9,9,9,9,8,8,8,8,8,7,6,4,3,9,5000,0.0031975700638627374
0.27859843440041143,1,0.6951776740667266,0.7809134213920145,0.3767273795642407,0.9808385076028691,9,lda,9,9,9,9,7,7,6,6,6,6,5,4,4,9,5000,0.02156715289049675
0.605105288523826,0.9979580405926782,0.8003251043104204,0.7913280670427236,0.691976389953058,0.9212175007544685,10,huyNC0.005,10,10,10,10,10,10,10,10,10,10,7,4,3,9,5000,0.0017415429415552927
0.23275716425220314,0.9687312360098375,0.48376027514846837,0.3960244650767947,0.31662002243789317,0.6038025241032944,10,huy0.005,10,10,10,8,8,7,5,3,3,3,2,2,1,9,5000,0.05235632977772445
0.6049098762164263,0.9979580403524018,0.8002789479192389,0.7912699943654995,0.6919080122969519,0.9212106697742779,10,score,10,10,10,10,10,10,10,10,10,10,7,4,3,9,5000,0.0017413723014138485
0.089728780260704,0.9999999999987601,0.7096300818794367,0.8509724580168007,0.5708519341517873,0.9414811039076072,10,lda,9,9,9,9,8,8,8,8,8,7,6,6,4,9,5000,0.02787633377897874
0.5831287122165509,0.9980395506288908,0.8329118894699115,0.8677029788626054,0.750893757663742,0.918342340074163,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,9,7,3,9,5000,0.0013235184167376508
3.3694144810079367e-4,0.9932427522514123,0.5395118999308083,0.6292927089458876,0.3055020602724487,0.7481733260036914,11,huy0.005,9,9,9,8,8,8,7,7,7,7,3,2,1,9,5000,0.0290102663700405
0.5831083084532978,0.9980395503378817,0.8328596043919121,0.8677029743273205,0.7507300470075451,0.9182698145431528,11,score,11,11,11,11,11,11,11,11,11,10,9,7,3,9,5000,0.001323401359294494
0.25340827151202633,1,0.7506199885608413,0.8577750351877862,0.5544127857436927,0.9157964661027771,11,lda,11,11,11,11,10,10,10,10,10,7,7,7,4,9,5000,0.02715822474855533
0.7390100974259081,0.9980670338680792,0.8723016105869085,0.8836680064959499,0.8295620295492877,0.9112662607249996,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,9,5000,7.501580640356395e-4
3.594097644520261e-5,0.9749411650598576,0.43984761271116934,0.3398383467829504,0.14190989354028744,0.7009928462708149,12,huy0.005,11,8,8,7,6,6,6,5,5,5,3,3,1,9,5000,0.03651983527104574
0.7390100915580158,0.9980670335334483,0.8722441821901409,0.8836237065941224,0.8294874134340124,0.9111615535256663,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,9,5000,7.501084933295542e-4
0.17881297431769705,1,0.7452855240019235,0.7623645087415064,0.6719626525847555,0.992468599407415,12,lda,12,12,11,11,11,10,10,10,10,10,7,5,4,9,5000,0.05171904730054773
0.8088470539862889,0.9981958909317916,0.9054692235324832,0.9089362755570007,0.8640611988859033,0.9552323900407883,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,7,9,5000,3.612014731270978e-4
0.03340404559364417,0.9541891271448916,0.39260567024384224,0.3671550826714257,0.23391220623639444,0.5497208169759423,13,huy0.005,11,10,10,9,9,7,5,4,4,3,1,1,1,9,5000,0.05502351754318344
0.8088265679502182,0.998195890672413,0.9054133836567047,0.9088441260230649,0.8637414600323384,0.9550839691347331,13,score,13,13,13,13,13,13,13,13,13,13,13,13,7,9,5000,3.6117377759334535e-4
0.31417313965811533,1,0.8042028303257762,0.8996556424760677,0.6471557080459407,0.9590363884529,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,6,9,5000,0.07738192033765448
0.00828183420552074,0.9987557869752176,0.8623340826095985,0.9170708307130583,0.9028908364007221,0.9568180615873083,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,11,9,5000,0.0012790877160080622
0.15242324838095836,0.9733114692551086,0.47734064385944036,0.3982139809811607,0.2844557774943152,0.7036910940053052,14,huy0.005,14,14,12,11,10,7,7,7,5,5,4,2,1,9,5000,0.06371069296530282
0.008281834710158541,0.998755786730125,0.86227958471718,0.9170232937628435,0.9026110236795466,0.956708850805101,14,score,13,13,13,13,13,13,13,13,13,13,13,13,11,9,5000,0.0012790506781729337
0.3858217333760528,1,0.7871060991524544,0.9154721477304508,0.60642884486184645,0.9506503664203461,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,8,9,5000,0.07145998434925224
0.8474536370689796,0.9996225489704815,0.9424141243800297,0.948328429395836,0.9292887163464318,0.9725974556553485,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,9,5000,1.2383199498381138e-4
0.017186297676876586,0.9999270788806153,0.6028721199111429,0.7468330934970855,0.3190542487393,0.9042543313702227,15,huy0.005,13,13,13,13,12,10,9,9,8,8,8,7,4,9,5000,0.020652020550780772
0.847453631960422,0.9996225487278054,0.9423580307451779,0.9482977426232149,0.9292687920627651,0.9725974571462686,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,9,5000,1.238251015243954e-4
0.24956112754862508,1,0.75216525946228,0.8584840376388609,0.5726671858472484,0.9983204672973923,15,lda,15,15,15,14,13,13,13,13,13,10,9,8,6,9,5000,0.0957619225334885
1.410006397582485e-5,0.9997342566166207,0.8965823677312907,0.956636521325366,0.9375111075901593,0.9782536982355872,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,9,5000,7.001830475152681e-4
0.011161717455020473,0.9935100744089957,0.5946616196633537,0.638249427501712,0.3655279824957506,0.8754615501148565,16,huy0.005,14,14,14,14,14,12,10,10,8,8,8,7,4,9,5000,0.031764195215864315
1.4099655756913167e-5,0.9997342563874945,0.8965294037447159,0.9565724832338627,0.9375011434657642,0.9782536998418616,16,score,15,15,15,15,15,15,15,15,15,15,15,15,14,9,5000,7.001638164821688e-4
0.06754404601796694,0.9641010249484159,0.4723239844619286,0.45827681537329235,0.30289028297622533,0.6751306144595053,16,lda,15,14,12,12,12,11,11,9,6,5,3,2,1,9,5000,0.11713348147622892
0.8823698928518865,0.9997202035914119,0.9650121606397638,0.970396711485267,0.9553192920813579,0.980118321910387,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,9,5000,5.9982438681118486e-5
0.05138933032102601,0.9929446345244315,0.66299530856224,0.8353645504831657,0.3393485135901581,0.9366117469719967,17,huy0.005,16,15,15,14,13,12,12,12,12,11,10,9,7,9,5000,0.0183247249963296
0.8823144542857506,0.9997202020452287,0.9649616101826065,0.9700315411478778,0.9552897258368975,0.9801183437536467,17,score,17,17,17,17,17,17,17,17,17,17,17,17,16,9,5000,5.997908139443453e-5
0.2037380438017201,1,0.7695876631979325,0.898053270613618,0.5018710323519443,0.9989485868490403,17,lda,17,17,17,16,15,13,13,13,13,12,12,12,8,9,5000,0.09339636901478884
0.46145344020745993,0.9999606127735653,0.947907622178342,0.9780754055135842,0.9651990073641856,0.9902166442329516,18,huyNC0.005,18,18,18,18,18,18,18,18,17,17,17,17,17,9,5000,1.8905944410772097e-4
0.1304890690385279,0.9979046311531281,0.6622466115950134,0.7078644265069494,0.46579441810671907,0.918558256519718,18,huy0.005,18,17,17,16,15,14,14,13,13,11,9,7,5,9,5000,0.01885260947907863
0.4614538810014046,0.999960612771785,0.9478586589455561,0.9780242144458744,0.9651716024618067,0.9901710169206404,18,score,18,18,18,18,18,18,18,18,17,17,17,17,17,9,5000,1.8905444211099565e-4
0.15503523468566405,0.9999999519091471,0.5453474299330185,0.5168835705138906,0.306527418890186,0.7577538711270846,18,lda,18,18,16,15,13,13,11,10,10,7,7,3,2,9,5000,0.11179752505246375
0.2710787209098513,0.6924858863650923,0.5366852588766917,0.6464911693551314,0.45878494513249135,0.6694885278601119,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,9,10000,0.026423661155289196
0.236250843958764,0.707363241526215,0.5149878363421772,0.6013494235415526,0.41880013375015834,0.6543563325338838,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,9,10000,0.028873734002858493
0.2741415870416966,0.6487994746569091,0.5007949577193588,0.5794438114594707,0.4267926992505836,0.61412164305819,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,9,10000,0.030798173989114958
0.20739059047027947,0.49445639610191633,0.3964949037512059,0.48763772468142186,0.3475141575758507,0.4910470603916691,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,9,10000,0.0034044532497673106
0.25053417083846546,0.9551132299281285,0.6076666553972049,0.6125096104111127,0.4189821516335486,0.8011941141747688,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,2,1,1,9,10000,0.007233143391843851
0.1884400907518368,0.902194175994213,0.574221693131133,0.6031262528892413,0.3380155128007298,0.8393324332196446,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,2,1,9,10000,0.01692556339673501
0.25050024618837735,0.9551132293563991,0.6076554504201809,0.6125041630679735,0.4189654938180753,0.801194119670079,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,9,10000,0.0072326614005069345
0.17609856036721566,0.519456947181637,0.37833741958286765,0.408897085391309,0.2887309472532682,0.4985035577209084,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,9,10000,0.013557164509308531
0.2645130219543308,0.9619046392419434,0.6866689662636415,0.7536223191509387,0.6410488063344658,0.8122560446365289,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,9,10000,0.005234253516363374
0.2094223314346527,0.9147496000177819,0.640603892031945,0.7266962623641537,0.5271682266434323,0.8249830396997043,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,9,10000,0.016014302701995286
0.2644778798959123,0.9619046390355758,0.6866549611883344,0.7536223269330636,0.641029524324017,0.8122404357531031,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,9,10000,0.0052339018815041214
0.19918254685557032,0.7836430100461879,0.507866364806875,0.5094584308167647,0.3534429393350793,0.6936048969807727,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,9,10000,0.016677582592586403
0.25947881171288695,0.9904853544059812,0.6828080422209262,0.7967866909073373,0.509162620382365,0.8292137541153141,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,9,10000,0.00522449233380741
0.23618693964947976,0.9127335318105202,0.6425067851855256,0.6749548112831878,0.5454422374692585,0.8091931309874189,6,huy0.005,6,6,6,5,5,5,5,5,5,3,3,2,1,9,10000,0.01620133243506922
0.25944172602473964,0.9904853544763432,0.6827886434831681,0.7967720070285818,0.5091215028920233,0.8292100753778393,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,9,10000,0.005223939560340618
0.2817638491947697,0.89354762017186,0.5378862929013636,0.4663136986060384,0.40609487238128417,0.6665961450438412,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,9,10000,0.01461575102408738
0.5010059115983095,0.9904069535288205,0.723798018646321,0.7691939608398357,0.5807129792834871,0.8222766729951536,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,9,10000,0.0029093442612341627
0.10529903898105084,0.9491196742462173,0.6464051245834664,0.784534250859931,0.43017957024777387,0.912761883750759,7,huy0.005,7,6,6,5,5,5,5,5,5,5,4,3,2,9,10000,0.01664082713402743
0.5009677819060496,0.9904069536627944,0.7237636206402843,0.7691783898857328,0.5806275388824071,0.8222685706312995,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,9,10000,0.002909093262579181
0.22723014565638788,0.9999999999999929,0.6708791381954927,0.8350337875332322,0.437945800498351,0.878999216591067,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,9,10000,0.0060794332175673205
0.4544776698958391,0.9893343078684079,0.7621284048222338,0.7802832324840772,0.678087239280749,0.8784238522639267,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,9,10000,0.0019193671745694671
0.06320005031505417,0.9860727746419167,0.6281793476542036,0.8068218596168566,0.3124200630303275,0.8978590900771998,8,huy0.005,7,7,6,6,6,6,5,5,5,5,5,4,2,9,10000,0.01739998357534895
0.45447768406612216,0.9893343080526196,0.7620891597106956,0.7802381605856508,0.6780008917442012,0.8784097960223485,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,9,10000,0.0019192247954411862
0.22871475537452515,1,0.6614746116312359,0.6816282935558869,0.42196513633639543,0.9310620557603441,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,9,10000,0.021184959865779316
0.17659141166825237,0.9960915678537794,0.7288821459811483,0.7540962402166308,0.641000660785687,0.9109634112442899,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,9,10000,0.003933316262243765
0.22006299158765869,0.9912638958107421,0.7030635450921858,0.8823191189071202,0.36464707472448316,0.9218444378460944,9,huy0.005,9,9,9,8,7,7,6,6,6,6,6,5,4,9,10000,0.014070996693389341
0.17658218099477688,0.9960915675405366,0.7288457019889474,0.7540217259968003,0.6408666367469953,0.9109443662012296,9,score,9,9,8,8,8,8,8,8,8,7,6,4,3,9,10000,0.00393303304300125
0.2646249997907074,1,0.715642079184981,0.7603121351469766,0.435757786641177,0.9786946654520207,9,lda,9,9,9,9,8,8,7,6,6,6,5,4,4,9,10000,0.024336409665360176
0.01325311458909685,0.9981361427292268,0.724902462724173,0.8376853745168884,0.6746304348641041,0.9071892823369891,10,huyNC0.005,9,9,9,9,9,9,9,8,8,8,7,6,3,9,10000,0.005448589510296791
0.055738111542034466,0.9931323569331293,0.6305464264439206,0.7349168971309461,0.4213915286715299,0.8566093455423978,10,huy0.005,9,9,9,8,8,8,8,7,6,6,5,5,2,9,10000,0.013147120340553018
0.013253392472284645,0.9981361416475399,0.724860787243826,0.837595413726794,0.6745869100724664,0.9071710421741661,10,score,9,9,9,9,9,9,9,8,8,8,7,6,3,9,10000,0.005448424667996685
0.276047187387975,1,0.7666334935513008,0.87563922762138,0.7474091952026312,0.9197305774261464,10,lda,10,10,10,10,9,8,8,8,8,8,8,7,3,9,10000,0.022137810394344825
0.6131721508476615,0.9985562273931786,0.834458717329275,0.8710646732032278,0.7344484876817612,0.9395763384014815,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,9,10000,0.001369446062273948
0.06019744843367608,0.9952948720324452,0.6328173049754742,0.583137652285926,0.4353711785044017,0.8922605191946121,11,huy0.005,10,10,10,10,10,10,9,8,6,5,5,5,3,9,10000,0.013514240136426952
0.6131140902428004,0.9985562272290135,0.8344174150250775,0.8709718656537658,0.7343581231288905,0.9395669333519479,11,score,11,11,11,11,11,11,11,11,11,11,8,7,4,9,10000,0.0013693580326150402
0.2625239702167858,1,0.7416236371478527,0.8645436127768691,0.5161097873267537,0.910343146154722,11,lda,11,11,11,11,10,10,10,10,8,7,7,7,3,9,10000,0.029683468180353324
0.7274168397046024,0.9986436468676874,0.8764291916406672,0.8732829690957432,0.8474689280358121,0.9412691277630525,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,9,10000,6.908823662768106e-4
0.062424209813344046,0.9949321723497309,0.6225511472472179,0.563688206705026,0.41005676662784996,0.9033542942322951,12,huy0.005,11,11,11,11,11,10,9,8,7,6,5,5,4,9,10000,0.01331045044255646
0.727416857567158,0.998643646711974,0.8763778048032316,0.8731928867886711,0.8473076117832943,0.9412549018782801,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,9,10000,6.908214710536301e-4
0.1427540557080914,1,0.7409748865936796,0.7813582638218525,0.7237615733682713,0.993949319350168,12,lda,12,11,10,10,10,10,10,10,10,10,9,5,4,9,10000,0.05404402241531693
1.4996553567641123e-5,0.9986584863246504,0.8388538949250837,0.9064200602599034,0.8671007540736729,0.9539766542945862,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,8,9,10000,0.0029049349099178876
2.884973877229365e-4,0.9981913992917152,0.7311601739886007,0.8795157628547239,0.5703324365924453,0.9377759275894534,13,huy0.005,12,12,12,12,11,11,11,10,10,9,9,8,5,9,10000,0.009281653119921853
1.4996581049432092e-5,0.9986584861283158,0.8388033231102819,0.9063208314277003,0.8670320091185822,0.9539567956013499,13,score,12,12,12,12,12,12,12,12,12,12,12,11,8,9,10000,0.002904760628981766
0.33731109915740753,1,0.7835623951803127,0.9288422951538498,0.5868784685265572,0.9569749043894424,13,lda,13,13,13,13,13,12,12,11,11,9,9,8,7,9,10000,0.07475488785981449
0.8752799916823998,0.9985842896207301,0.9375487158678961,0.9445486953449327,0.9165590212473582,0.9643458058909669,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,9,10000,1.2467641609615387e-4
0.021442481717472664,0.9942991308017474,0.7347262774603959,0.9018193011940245,0.5643781521910388,0.9491364241771543,14,huy0.005,13,13,13,13,13,12,12,11,11,9,9,9,8,9,10000,0.011535715971360804
0.875279976208069,0.9985842894386195,0.9374817421182622,0.9443993970492446,0.9164712957248349,0.9643301276506557,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,9,10000,1.246686626140582e-4
0.08536098164561881,1,0.7437895464091205,0.818227258889998,0.631425908930627,0.9330373341980392,14,lda,13,13,13,13,13,12,12,12,11,10,10,8,6,9,10000,0.08593824780136744
0.8795293569027426,0.9988006204093771,0.9452183380455281,0.9449614223329427,0.9264943498911491,0.9751603336636275,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,9,10000,1.1630024682662937e-4
0.0020215018515072603,0.9883585386655314,0.7018778886532624,0.8186122170912661,0.5638312974071356,0.9451312842693662,15,huy0.005,14,14,14,14,12,12,12,12,12,10,9,8,6,9,10000,0.012197811232852542
0.8795293469456855,0.9988006202495525,0.9451556280942228,0.9447610257368191,0.9264251756866888,0.9751548617338701,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,9,10000,1.1629322353150718e-4
0.26227040930326395,1,0.7539618080701335,0.8568358297855801,0.5694090056253047,0.9987612515673341,15,lda,15,15,15,15,13,13,13,13,13,10,8,8,6,9,10000,0.09509183655662816
0.9102311257150294,0.9994923815698299,0.9617077726706179,0.9618513196018792,0.946389032338216,0.9814078857843702,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,9,10000,5.6740497774591486e-5
0.03975751226698865,0.9933609434897529,0.733738330137688,0.911404273849874,0.5533869927391178,0.9389396492421965,16,huy0.005,15,15,15,15,14,14,13,12,12,11,11,9,9,9,10000,0.012759494738240213
0.9099236739783911,0.9994923815385923,0.9616486908783276,0.9618048639293473,0.9463390461878307,0.9814078814769744,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,9,10000,5.673490815252998e-5
0.16764151331153743,0.849153378786213,0.40125669027835587,0.3775134900448973,0.23440042036037534,0.514613944842225,16,lda,16,16,13,11,9,9,7,7,5,2,1,1,0,9,10000,0.11753240413191604
0.9165150440747418,0.9996077083061693,0.9708450133317716,0.9836492523100261,0.95175967318058885,0.9879742862657203,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,9,10000,3.745073197111867e-5
0.40338457218575013,0.9931879202411507,0.7737812778689174,0.9150563210362829,0.6073037006506544,0.9401171740861468,17,huy0.005,17,17,17,17,17,17,17,15,13,13,11,10,9,9,10000,0.012082539151045206
0.9162033883837979,0.9996077082764196,0.9707889317102023,0.9836492255656716,0.9517596725160036,0.9879741993383102,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,9,10000,3.744639009411694e-5
0.188861865429665,1,0.7592359547447047,0.8628002552741209,0.5066721346886652,0.9990172809443542,17,lda,17,17,16,16,16,14,14,14,13,12,11,10,8,9,10000,0.09168503338341359
0.6708491066815462,0.9999999999999989,0.9631955283173195,0.9816277298189519,0.975014299682075,0.9939732257612209,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,17,17,17,9,10000,5.4406578404060976e-5
0.3553375788847213,0.9972555610493521,0.8162372112420351,0.9193936657043402,0.6911533901073248,0.9782694667555174,18,huy0.005,18,18,18,18,18,18,17,16,16,15,13,12,9,9,10000,0.00857969874865726
0.6708498576032694,0.9999999999999994,0.963140302802094,0.9815740376173945,0.9749049829233883,0.9939678177937674,18,score,18,18,18,18,18,18,18,18,18,18,17,17,17,9,10000,5.440338778393557e-5
0.23415427792911372,0.9999997573377759,0.4993164347831238,0.42109558635740363,0.31525720529946066,0.6185821553749487,18,lda,18,18,18,17,15,12,10,8,7,5,3,2,2,9,10000,0.11655897821414057
0.2677285877197151,0.7413651373710453,0.5523839244604158,0.6480580482904873,0.4578933180051012,0.6947115928307663,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,10,5000,0.026307842176930978
0.23128931462001848,0.7025756512631546,0.44171796882135783,0.39128894058090036,0.3112891276004594,0.5469322959220275,3,huy0.005,3,3,3,2,2,2,1,1,1,1,1,0,0,10,5000,0.05552924466263446
0.2713780748544443,0.6717685996888305,0.5298153251425217,0.6462993008842904,0.4588386878693674,0.6590339502865605,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,10,5000,0.027946107870984355
0.20839475844869343,0.494809992657233,0.397940685491914,0.4906173053698156,0.34950603190925456,0.4927136490135243,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,10,5000,0.003470178848245483
0.2580788615860086,0.9934176734834186,0.6365877945870735,0.6474273216394333,0.45452173254259576,0.8294933836839111,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,10,5000,0.003740486026755511
0.18768802286102046,0.8708288142636773,0.587702950222769,0.6461474818831892,0.3872986959476416,0.8465517361583166,4,huy0.005,4,4,3,3,3,3,3,3,2,2,2,2,0,10,5000,0.015691553331623902
0.24652827902652577,0.9543887576329404,0.591871443266109,0.5832843682024847,0.39905799316376683,0.7760978183048268,4,score,4,4,4,3,3,3,3,2,2,2,2,1,1,10,5000,0.010266736194338192
0.17015076191316642,0.5271820636379535,0.3856251408933764,0.4225838690111928,0.2985419693909643,0.509667040513605,4,lda,4,4,3,3,3,2,2,2,2,0,0,0,0,10,5000,0.011105949750527791
0.2948298337169226,0.9931933438086012,0.6995873861106345,0.7795302245622164,0.6397574598077882,0.7906260686576441,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,10,5000,0.002695997012804563
0.21076339439862046,0.8903686898087989,0.6254259914409018,0.6400418100330756,0.5559869437899345,0.8299691191740799,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,2,0,10,5000,0.020559731834619944
0.235299208838158,0.9680808370227234,0.6845928824702592,0.7616181042596987,0.5132447832713438,0.944721478959372,5,score,5,5,5,4,4,4,4,4,4,3,3,2,2,10,5000,0.007575336562157098
0.19757660165528854,0.7937941954634797,0.5001659331972798,0.5121684267378208,0.351145584558674,0.6461448575711358,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,10,5000,0.020384449278507445
0.2615797088297406,0.9915067802114756,0.6863912748323459,0.8019543031454734,0.5125396686687519,0.8344518981504185,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,10,5000,0.005143754484125384
0.2125685443580407,0.9007444602154687,0.5826090839004662,0.6538257076854594,0.3574142626118303,0.775516153824676,6,huy0.005,6,6,6,5,4,4,4,4,4,3,3,1,1,10,5000,0.027206378341854916
0.28230594866343695,0.9891929484484655,0.6340633138741578,0.7091137032914872,0.3932080275124318,0.7973390087958647,6,score,6,6,6,6,5,4,4,4,4,4,3,2,1,10,5000,0.011409548400640101
0.277825709977016,0.8949721392350017,0.5357131964937676,0.46985113400460793,0.40132882031672246,0.6599310429916107,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,10,5000,0.015579408385144185
0.5041475509379864,0.9913131898901631,0.7260736443008373,0.7746359959375754,0.5790823879647755,0.8271269987052925,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,10,5000,0.002879499254316927
0.02073530021570364,0.9635769441810914,0.5927113026935168,0.7785742736206611,0.3535371252611512,0.8395091751574295,7,huy0.005,6,6,6,6,6,5,4,4,4,4,4,3,1,10,5000,0.011806794337515853
0.43739400559954794,0.9885441432176593,0.6857959856125981,0.7093210306088693,0.5392406407612089,0.7934157191698465,7,score,7,7,7,7,7,7,7,6,5,4,4,2,1,10,5000,0.009991979082096994
0.22138549329254392,0.9999999999994333,0.6684256673250356,0.7627286151663075,0.46494070952052324,0.882492071887959,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,10,5000,0.006846832360740939
0.444791993886285,0.9905754477788331,0.7620427307432203,0.7830862327359043,0.6733448184217097,0.8817218873304326,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,10,5000,0.0020201908543669195
0.022136333776239542,0.9719214049347201,0.5780927615542816,0.6659490027180546,0.3125937985349197,0.8789095195183576,8,huy0.005,7,7,6,6,6,6,5,5,4,4,4,4,2,10,5000,0.01341304140204645
0.33343098807518606,0.9874871344590628,0.7046787746769236,0.7314243538856322,0.5935248635173711,0.846792882019699,8,score,8,8,8,8,8,7,7,7,7,6,4,3,1,10,5000,0.010591163116735152
0.268732069044691,0.9999999999999982,0.6541205587520444,0.6882128701273812,0.40732807300121326,0.9093975883945482,8,lda,8,8,8,8,7,6,6,5,4,4,4,4,3,10,5000,0.013906372550184851
0.5187198197304848,0.9980939011282712,0.7812618019134787,0.797449509070983,0.6823981973566708,0.9012913260157128,9,huyNC0.005,9,9,9,9,9,9,9,9,9,7,6,4,3,10,5000,0.0017527416980344349
0.024199310302374225,0.9622947967853941,0.6047426880047819,0.5938778636820653,0.3825267685811204,0.934271517433355,9,huy0.005,8,8,8,7,7,7,6,6,6,4,4,4,3,10,5000,0.01520251902512494
0.39678097089207465,0.9923944267758265,0.7247251826455754,0.774696322196107,0.6028439793524406,0.8674821601277322,9,score,9,9,9,9,9,9,8,8,8,7,5,4,1,10,5000,0.009252697040174408
0.30417158065122274,1,0.7282582947523225,0.7283135565732467,0.4550945476913632,0.9733987297052097,9,lda,9,9,9,9,9,8,8,8,6,6,5,4,4,10,5000,0.01639377925845821
0.026996896627752506,0.9981367526048123,0.7240110686343559,0.7840511749578087,0.6318291356348161,0.9100582893925341,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,10,5000,0.003257634996633592
0.00547263607577504,0.9628631634453668,0.6384831611481153,0.6924645686534623,0.4713924937268015,0.936102788907139,10,huy0.005,9,9,8,8,8,8,8,7,7,7,5,4,3,10,5000,0.016294556639962918
0.022809893391606786,0.9923248647786169,0.6758270448792103,0.7461119469659245,0.6128174958724022,0.8701227937923144,10,score,9,9,9,9,9,9,9,8,8,8,5,4,1,10,5000,0.010318316677265522
0.20425520950524814,1,0.7794888605045578,0.8950787785970893,0.7915828490675343,0.9399786609755745,10,lda,10,10,10,9,9,8,8,8,8,8,8,7,5,10,5000,0.021219356537187522
0.12689227309529988,0.9978976968114458,0.7376165337297002,0.8361171795156177,0.7160310238394348,0.9196604766214542,11,huyNC0.005,11,10,10,10,9,9,9,9,9,9,9,7,4,10,5000,0.004337449260775372
0.11300928233054505,0.9620233440254653,0.680609481941954,0.7553391285720321,0.5397152879278166,0.9228281683805875,11,huy0.005,11,10,10,9,9,9,9,9,8,8,6,5,4,10,5000,0.016153501977495138
0.11011832916222097,0.9907810046136479,0.6773447385768463,0.7830076647349541,0.605211748617013,0.8717257722013037,11,score,11,10,9,9,9,9,9,9,8,8,8,4,3,10,5000,0.012316176406279586
0.2692826436938363,1,0.7464843765415803,0.8889192225410874,0.5152617406641626,0.9388537304054216,11,lda,11,11,11,11,10,10,9,9,8,7,7,7,5,10,5000,0.03685362750970716
0.1278524345612086,0.99815462195041,0.7962035572711019,0.8606921797141016,0.7705893865454038,0.9230593988080726,12,huyNC0.005,12,11,11,11,11,11,11,11,11,11,10,8,4,10,5000,0.002896022660801144
0.1265919127514209,0.9727907916197865,0.6600701493853096,0.7518784386621995,0.42809263044154316,0.8975322887809062,12,huy0.005,12,11,11,10,10,9,9,9,8,8,7,5,3,10,5000,0.020020561237532555
0.11079940247414363,0.9902353003443883,0.7115809877848662,0.798764251144193,0.5219770539969264,0.8797965001493349,12,score,12,11,11,11,11,11,11,11,10,8,8,6,3,10,5000,0.011365103607469111
0.27606993228483445,1,0.7943813595478432,0.9211852278592508,0.7028692302653982,0.9895682238102531,12,lda,12,12,12,12,11,10,10,10,10,10,9,7,7,10,5000,0.050900083845222266
0.02707638421323353,0.9981630042272785,0.8339911406327115,0.9218221131899249,0.8566516603142283,0.9488424459064992,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,7,10,5000,0.001807615413028919
0.19811863594834836,0.9777073346106784,0.6804600354134716,0.7884247928182669,0.48682146590250586,0.9147185793220194,13,huy0.005,13,13,12,12,12,10,10,10,9,9,7,6,4,10,5000,0.02462185253577837
0.0298000534074805,0.9909819998904043,0.7355603268921159,0.7994104977396157,0.586683699221058,0.9028507788844314,13,score,12,12,12,12,12,12,12,12,12,9,9,6,4,10,5000,0.00996972824527641
0.3164206138068127,1,0.8114777043985938,0.9354048889733263,0.7334135565436266,0.9725733786392562,13,lda,13,13,13,13,13,12,11,11,11,10,10,9,7,10,5000,0.08071103866378113
0.021802815309649302,0.998133413430343,0.8644137963198018,0.9341045375230839,0.8883928068231118,0.9595550112228601,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,9,10,5000,0.0016433964300661685
0.2901157961730391,0.9801706055822829,0.6849138913522184,0.7421828927008602,0.42558157183188333,0.9379692095580798,14,huy0.005,14,14,14,14,13,12,11,10,9,9,7,7,4,10,5000,0.02658891596111139
0.016493541819479915,0.9908557339371331,0.7657490264327779,0.8349955266009488,0.6836376993978437,0.9246334756486149,14,score,13,13,13,13,13,13,13,13,13,12,10,9,5,10,5000,0.009846406568003525
0.3649087603432716,1,0.8062848073849314,0.9330206459003564,0.6620346595658942,0.9639052209259253,14,lda,14,14,14,14,14,14,12,12,11,10,10,10,8,10,5000,0.07793439983477267
0.8848712701688529,0.9984579672341707,0.9497727593983871,0.9525249027880799,0.9358695874191342,0.9770223894689335,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,10,5000,9.068813416523674e-5
0,0.9851716007947566,0.6391554237125721,0.7324867066303693,0.34832048303384566,0.9359017930504621,15,huy0.005,14,14,14,13,13,11,10,10,9,9,8,7,5,10,5000,0.030304245967218493
0.5705670078663666,0.9911568868670171,0.8390513390405085,0.8692851884528304,0.7543468350879778,0.9472356261714225,15,score,15,15,15,15,15,15,15,15,15,14,13,11,7,10,5000,0.007943198977954527
0.30774307004246626,1,0.7768114444221723,0.8793131563101462,0.5600723732775796,0.997453350462515,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,10,5000,0.09647958152733159
0.9007737085872742,0.9989843994751908,0.9638530224521817,0.9682289389575751,0.9450428472893907,0.9835429359428975,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,10,5000,4.4664960209798525e-5
7.027983284327622e-20,0.9954607086962668,0.6113237285751812,0.6393197825637631,0.3355253334166596,0.8893245288054801,16,huy0.005,15,15,15,15,13,11,11,10,10,8,8,6,4,10,5000,0.03609809563003522
0.5874547100349743,0.991695284569926,0.8418190726932862,0.8658455807129881,0.7181982532827094,0.9489428477872226,16,score,16,16,16,16,16,16,16,16,16,15,14,11,7,10,5000,0.007992444869014322
0.16315894889090912,0.8129032446580928,0.41055431997297914,0.4368716763910199,0.24192801829735344,0.5171766448558645,16,lda,16,16,13,11,9,9,9,7,6,2,1,1,0,10,5000,0.11603566809593921
0.033244333751454955,0.9993069442440379,0.917392361341843,0.9721562729011977,0.9546085528983679,0.9921327210791507,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,10,5000,3.6343655001772545e-4
1.8830272101067413e-4,0.9978216400151855,0.7435925963913387,0.8586367568393275,0.49984739179678217,0.9769168737322845,17,huy0.005,16,16,16,16,16,16,16,14,12,12,10,10,8,10,5000,0.009402707045205483
0.024383273675357683,0.992255396425619,0.8016797113075844,0.8687688147799728,0.7356928933225613,0.9533527804932932,17,score,16,16,16,16,16,16,16,16,16,15,14,11,7,10,5000,0.008367705372941644
2.076279680651095e-15,1,0.757155149979824,0.9226268715654349,0.5471953244773415,0.999371369059439,17,lda,16,16,16,16,16,14,14,14,13,11,11,11,9,10,5000,0.0874770210362662
0.7169973150652109,0.999863068050419,0.9594880004278602,0.9861039876794575,0.9527173772831697,0.993474243002925,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,16,10,5000,9.454627148890289e-5
5.849231000985279e-16,0.9923612451358161,0.7087154452234885,0.80028763547521,0.4795854734432696,0.9770450731990155,18,huy0.005,16,16,16,16,16,16,16,15,13,12,12,9,7,10,5000,0.011600125866149774
0.4620448795886837,0.9928241973960059,0.8327868402261509,0.8673127033890138,0.7392362005768606,0.9586351802734585,18,score,18,18,18,18,18,18,18,18,17,16,15,12,8,10,5000,0.007769515924718152
0.20372703206204001,0.9999991559517509,0.4994380873196338,0.44218897870292806,0.30897189882906684,0.6077809877238526,18,lda,18,18,18,17,15,11,11,9,7,5,3,2,2,10,5000,0.11553759389159644
0.31016060286147135,0.8300218183678968,0.5204511406831629,0.42117100082012066,0.365665801840796,0.6255964095940088,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,1,0,10,10000,0.0201420176713466
0.23968313036199335,0.7723533171082461,0.5273522996410095,0.5700204514527891,0.4048517909073912,0.6711868842805175,3,huy0.005,3,3,3,2,2,2,2,2,2,1,1,0,0,10,10000,0.028443727028195493
0.2836661130725103,0.6459406501421883,0.4854367793811837,0.5267035749288524,0.40518484400068133,0.5863221125355204,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,10,10000,0.03376140197777774
0.2056914307519612,0.5022454125958832,0.39775968179277565,0.4853422020304826,0.3455168163912219,0.4937938073131829,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,10,10000,0.003510083233950819
0.24871214842941916,0.9468583081413784,0.6093744193313633,0.6209636103773278,0.43419460588165903,0.7961434238270321,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,10,10000,0.007093228614950468
0.2235482409223859,0.9687006950298431,0.5838954564823513,0.571666444988588,0.3686469279913707,0.7869149734795685,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,10,10000,0.009039946116829753
0.25014340499219984,0.9605217617588736,0.5946352596075717,0.5839379358396066,0.40050248055079785,0.7780707148963805,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,10,10000,0.009457524991301444
0.1815134233525945,0.5279939758437379,0.3798955485143605,0.4050373974305549,0.28201479286783354,0.502918153077082,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,10,10000,0.01237656433454352
0.2646925857531098,0.9551424751030974,0.6815422140635486,0.748234431747915,0.6878590168972587,0.7517825608163624,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,10,10000,0.005151832260619349
0.223338955611533,0.9444409445412952,0.6180499481934935,0.589266146343783,0.5446926743254028,0.7885110201454534,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,1,1,10,10000,0.017580013281613537
0.2637238265016274,0.9662437539089187,0.6674257337362247,0.7276956818567434,0.6145571986601501,0.764908207753684,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,10,10000,0.0067036092649968015
0.24519059535847276,0.7997072479012913,0.5135227901527804,0.5082505653320938,0.3319866069266782,0.6824789352453655,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,10,10000,0.014999858121201748
0.25172814706800123,0.9870659311425466,0.6814287846221574,0.7980252650034597,0.5026089195493523,0.8366997875889853,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,10,10000,0.005206217148609848
0.27497708124288334,0.9274832394420872,0.6095425518258033,0.6637055863569056,0.40562849866606443,0.7717621576794171,6,huy0.005,6,6,6,6,5,4,4,4,4,4,3,1,1,10,10000,0.018994547962197943
0.24393325429201132,0.9853338566397396,0.656390149460049,0.7562186473759936,0.4730989315514711,0.8024877604439429,6,score,6,6,6,5,5,5,4,4,4,4,4,2,1,10,10000,0.008646667558190213
0.29154523310633873,0.8982741388564311,0.5424032395377828,0.4617182552719666,0.3946460087783692,0.6920857848976096,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,10,10000,0.012868898947874182
0.4994913330584697,0.9869297022749122,0.719580420982967,0.7590853769679953,0.5665584024762533,0.8292198648134427,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,10,10000,0.0030369788367729973
0.15439305178185841,0.948930851406184,0.5966132990909304,0.6455560457763105,0.357174313886335,0.8565322584497448,7,huy0.005,7,7,6,6,6,5,4,4,4,4,3,3,1,10,10000,0.017431052677833868
0.32021364519789713,0.9860585744877653,0.6829196879588214,0.7414270716929904,0.5684141212846303,0.7979551408819182,7,score,7,7,7,7,7,6,6,6,6,4,4,1,1,10,10000,0.00983400300337627
0.21925327857445576,0.9999999999988116,0.6617493131172005,0.7661631978521846,0.4393228932656323,0.8840914644318434,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,10,10000,0.007172711982783681
0.449337080664616,0.9868760978785194,0.757600411654121,0.7795598280778093,0.6583890792597226,0.8807906177299307,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,10,10000,0.0020030641658994436
0.13664813531326378,0.9725716858235149,0.5909573123422336,0.6503232919444215,0.2766995546822242,0.8648216628174143,8,huy0.005,8,7,7,6,5,5,5,5,5,5,3,3,2,10,10000,0.01798437680201792
0.3051985590527396,0.9859766086133049,0.7060847287815786,0.745330329758331,0.6241233103151755,0.8537532335408238,8,score,8,8,8,8,8,7,7,7,6,6,4,4,1,10,10000,0.01088049849819815
0.1789780764278579,0.9999999999999503,0.6307607634505163,0.6862715522388129,0.38486078972898746,0.901573935326535,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,2,10,10000,0.020766836795398685
0.3462874234652021,0.9967975598280526,0.7640870644047192,0.8032463355898591,0.6642334720142912,0.9117907681186668,9,huyNC0.005,9,9,9,9,9,8,8,8,8,7,6,5,3,10,10000,0.0021245547338178345
0.1661322512255618,0.9769088128741805,0.6256111561212784,0.6734548874558864,0.30303983968434095,0.8635895987803175,9,huy0.005,9,9,7,7,7,6,6,6,6,6,4,4,2,10,10000,0.019242390270742496
0.35676412460295015,0.994239737809623,0.7021426209572332,0.7238309002136653,0.5416366509216963,0.8613266815829247,9,score,9,9,9,9,9,9,7,7,7,6,6,4,2,10,10000,0.010298371387083647
0.2664990201490612,1,0.7236148090149539,0.7308748595484342,0.4575557429401922,0.9841679455379804,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,10,10000,0.01605195000819341
0.22662705780248119,0.9965262966620022,0.7517081343080485,0.831597875770929,0.6536407802590705,0.9110898504697803,10,huyNC0.005,10,10,10,9,9,9,9,9,9,8,7,6,3,10,10000,0.00336858683254989
0.13482231219763904,0.9964264104972962,0.6126838514454344,0.7520108551556395,0.313558211708049,0.8740324017546414,10,huy0.005,10,9,8,8,7,7,6,6,6,6,5,5,1,10,10000,0.019451648038294155
0.20598338208085967,0.9940139595975253,0.6932321922424839,0.7690255704865037,0.5638920283660946,0.8764817850721007,10,score,10,10,10,9,9,9,8,8,8,6,6,4,2,10,10000,0.010968194799357603
0.1209183177338036,1,0.7360022641463433,0.8992813354385008,0.5862667977439883,0.9835770099428736,10,lda,10,9,9,9,8,8,8,8,8,7,6,6,5,10,10000,0.022929435825763938
0.5637858446498597,0.9981267547729189,0.8234681831681672,0.8743976798344456,0.7407872088343854,0.9315069471471971,11,huyNC0.005,11,11,11,11,11,11,11,11,11,9,8,8,4,10,10000,0.001687741661925331
0.043146635664444766,0.9981209554116608,0.5947579063773547,0.7424162546134344,0.31020715965163254,0.8896991989694116,11,huy0.005,10,10,9,9,8,7,7,6,6,6,6,5,3,10,10000,0.021984382810819294
0.4234149253028048,0.9958069651211758,0.7629241944476087,0.8382893612747949,0.6071382196003243,0.880406999172941,11,score,11,11,11,11,11,11,11,10,10,8,7,6,2,10,10000,0.008219865437327136
0.058223103643108925,1,0.7126860985968811,0.8448435337848322,0.5389622189989389,0.9736484636564051,11,lda,10,10,10,10,9,9,9,9,9,7,7,6,4,10,10000,0.06642705422523484
0.7204017265535004,0.9982586118660166,0.8769524688756751,0.8907846419922499,0.828081947815944,0.9255123493095975,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,10,10000,7.000543387653631e-4
0.2205738690893083,0.9984769523010746,0.7012498167522244,0.7868297816119626,0.4881770042803924,0.9002858129684164,12,huy0.005,12,12,12,11,11,10,10,10,8,8,8,5,3,10,10000,0.011549455505999725
0.4641566657783001,0.995367676662031,0.8120328939030993,0.8616642171658646,0.7863340871315108,0.916210691343575,12,score,12,12,12,12,12,12,12,12,11,10,9,9,4,10,10000,0.007239282272180191
0.16694082648511302,1,0.7474019533923103,0.7600855430318401,0.6898476920056382,0.9959239281213419,12,lda,12,12,11,11,11,11,10,10,10,10,9,5,4,10,10000,0.052262344404527816
0.742387341394547,0.9982505910410516,0.905662303768544,0.9216130926893693,0.8977684655067146,0.9367476371863332,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,9,10,10000,4.323367274525758e-4
0.01596118135922284,0.9986524567641898,0.6541166564736477,0.793470837237127,0.3889729944760348,0.9099008151479644,13,huy0.005,12,12,12,12,11,11,9,9,9,8,7,6,4,10,10000,0.0147545251469671
0.47275097255653575,0.9953985010797174,0.8250708942104668,0.9076745257906909,0.8310743219963876,0.930669330568191,13,score,13,13,13,13,13,13,13,13,11,11,10,10,7,10,10000,0.008096831895409015
0.303640105238457,1,0.8047921529678734,0.911185665845451,0.5957672375306279,0.9678959117003353,13,lda,13,13,13,13,13,12,12,12,11,9,9,9,8,10,10000,0.0767189392259335
0.8577817926824535,0.9982251884793605,0.93561376118775,0.9465288249252626,0.9320554853884387,0.963519791435984,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,10,10000,1.2181589985765246e-4
0.0013245570846833778,0.9974199975179974,0.6983158965227236,0.7292455254651926,0.5699332478626682,0.9439332650736306,14,huy0.005,13,13,13,13,13,13,11,11,11,9,7,6,6,10,10000,0.011116146379606395
0.5130467453060896,0.9955481727687197,0.852660716524992,0.9205372377046965,0.8516510740848838,0.9512703617465543,14,score,14,14,14,14,14,14,14,14,14,12,11,11,8,10,10000,0.0069092329737087035
0.09056916518443812,1,0.7559397963845983,0.8766206303038286,0.6422025482290613,0.933766007814663,14,lda,13,13,13,13,13,12,12,12,11,10,10,9,6,10,10000,0.08603498119454878
0.8731933039685736,0.9994398149908278,0.9474215356912603,0.9529480030161096,0.9335268834466086,0.9712455734328878,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,10,10000,9.592189662682028e-5
0.0029347043290484692,0.9999719211154983,0.6685303120715942,0.8144997131360255,0.4354945620035865,0.9298304984820975,15,huy0.005,14,14,14,13,12,12,12,11,10,9,9,8,6,10,10000,0.015557200644932113
0.5296105360601534,0.9967601526086303,0.8679022447561339,0.9336048765536067,0.8638199360668113,0.9632378603148134,15,score,15,15,15,15,15,15,15,15,15,13,12,12,10,10,10000,0.006032486281696313
0.33522426291083607,1,0.7760352954551621,0.8677114173571451,0.551185460646769,0.9988395966235082,15,lda,15,15,15,15,15,14,13,13,13,10,9,9,6,10,10000,0.09525239949574417
0.8991129570077562,0.9997496610818543,0.9616488165331363,0.9617080904687472,0.9444377615457514,0.9832367972014759,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,10,10000,5.5000545629961076e-5
9.498310625290676e-6,0.9967702794231199,0.6746588555368083,0.7830795459544375,0.4088599224192601,0.9345043054672917,16,huy0.005,15,15,15,15,15,14,12,11,11,10,9,7,6,10,10000,0.016663132298519796
0.53036337852068,0.9971675159709962,0.8731487838885783,0.9458535915156425,0.8291757838688044,0.9677731216739689,16,score,16,16,16,16,16,16,16,16,16,15,13,12,10,10,10000,0.0060877549191067064
0.1669182166229107,0.8481899293592062,0.3981520027769176,0.35927012029610744,0.23057939227214733,0.504958556464882,16,lda,16,16,13,11,9,8,7,7,5,2,1,1,0,10,10000,0.11894384379122373
0.9066773444337114,0.9997535949639702,0.9698812290137669,0.9754189432224826,0.9562747180738432,0.9875897675290898,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,10,10000,3.9010272632866716e-5
0.06422917857961777,0.992467042330524,0.7226815092618685,0.8055268022864754,0.6105207471501192,0.9696071027957691,17,huy0.005,16,16,16,15,15,15,14,13,13,13,11,9,7,10,10000,0.012721597409336838
0.535364809610717,0.9971423498444647,0.875711692976194,0.9475240836629074,0.8144784153001485,0.979615806216757,17,score,17,17,17,17,17,17,17,17,17,16,14,13,11,10,10000,0.005983261086539878
0.14128059575765298,1,0.7862052006674293,0.8880324212651161,0.5985492305529813,0.999266040115363,17,lda,17,16,16,16,16,14,14,14,13,12,12,12,8,10,10000,0.09335955032506436
0.7159066024336058,0.9999732653801628,0.9645023947604948,0.9830853352894289,0.9678027731628981,0.9920377850399869,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,10,10000,5.3097952159517304e-5
0.24786880346523688,0.9935264888124384,0.7650935899735738,0.8200590196531923,0.6470580910949081,0.968947220691122,18,huy0.005,18,18,18,17,17,17,16,15,15,15,11,9,7,10,10000,0.013248163371057059
0.39755015952698647,0.999935620237445,0.8569610624856429,0.9447189869160355,0.799942483495003,0.9786604609592165,18,score,18,18,18,18,18,18,17,17,17,16,14,13,11,10,10000,0.006809498476890218
0.14324880475906615,0.9999994215659388,0.5306492447509735,0.523018390240628,0.29435854899809377,0.7189407680476755,18,lda,18,16,16,15,13,12,11,10,10,7,6,3,2,10,10000,0.111513527981672
0.264348136571615,0.7591640330857251,0.5494625433480167,0.6248754603867102,0.44461179847916255,0.6920197467362177,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,11,5000,0.02758726269754863
0.23471884003917745,0.642722198576357,0.47822821909504165,0.5572436186695904,0.3959812293543839,0.5999829086229738,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,11,5000,0.03790714430445311
0.2716671510396227,0.6242652858180867,0.5062088869843155,0.6226942240952371,0.4471806875674299,0.623479754956662,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,11,5000,0.03063166541839561
0.20668038905448727,0.48915891113130555,0.3913086327552324,0.47808659807990445,0.3423834935671959,0.483622754605605,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,11,5000,0.003446208687307347
0.2471788699963174,0.9643425296996595,0.6148828002889833,0.6240049007299782,0.43368257464087295,0.8052051263780885,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,11,5000,0.0060834829498234155
0.2365136474358763,0.8383353453073557,0.5254824855226167,0.5135404746736174,0.35889408454001026,0.6801288756562238,4,huy0.005,4,4,4,3,3,3,2,2,2,2,1,1,0,11,5000,0.01936031406865975
0.2713937231554821,0.8502203956045007,0.5519792625283774,0.5431514656767633,0.4051003285735114,0.6900303996316293,4,score,4,4,4,4,3,3,3,2,2,2,1,1,0,11,5000,0.01634601795314213
0.18318220126109303,0.5182659285342861,0.3734929919273713,0.396261918957053,0.27909718404665373,0.49065772683777054,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,11,5000,0.014900815667367598
0.2659860312672679,0.966316061845307,0.683742190819098,0.7356145491617071,0.6845611280057647,0.7662331838154436,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,11,5000,0.004496347463935346
0.22123527346554758,0.980090653667343,0.6066659082469926,0.6070749425156898,0.44353498097177774,0.781393690614605,5,huy0.005,5,5,5,4,4,4,4,3,3,3,2,1,1,11,5000,0.020139065731281124
0.25568135423357097,0.9824731954527538,0.6681301030825627,0.7085707871044732,0.5927089217923878,0.8012162568296277,5,score,5,5,5,5,4,4,4,4,4,3,3,2,1,11,5000,0.006698428093059472
0.20924025037897176,0.7963994179854756,0.49338009119992526,0.5027440232429903,0.3447653734567089,0.6137513909354798,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,11,5000,0.01864215975854604
0.26265264309818026,0.988207054333461,0.6831875786791322,0.7782787823638957,0.5187317620237683,0.8391887865947001,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,11,5000,0.004834665656716671
0.248912893865654,0.9586757087007057,0.6144796664331366,0.597300671724627,0.48589473484778056,0.7762716404519372,6,huy0.005,6,6,6,5,5,5,5,5,4,3,2,2,1,11,5000,0.018515484924078122
0.2709043118856051,0.9858447561285516,0.6537413489216373,0.7368073219749758,0.4648004866734803,0.7976664604882944,6,score,6,6,6,6,5,5,4,4,4,4,3,2,1,11,5000,0.008886297914996828
0.2769003751669795,0.8862251764100993,0.5347970239189087,0.46259070571868144,0.41196395340999026,0.6596877848236083,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,11,5000,0.014238474038066181
0.5062903488426733,0.9881646092716427,0.7203889345663352,0.7143906787535101,0.5886945128336862,0.828243939714574,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,11,5000,0.0029058507898737573
0.04324848085765276,0.9707705771664544,0.6107502461277369,0.7113795053701025,0.49542117579141354,0.7795054039585608,7,huy0.005,6,6,6,6,6,5,5,5,5,5,4,2,1,11,5000,0.012136790202336146
0.32834366087563255,0.9866552936159119,0.6872393074151888,0.709327188000568,0.5993430447369212,0.7938314599701832,7,score,7,7,7,7,7,6,6,6,5,5,5,2,1,11,5000,0.009399192288143723
0.229803077781052,0.9999999999940687,0.6494404002604788,0.7327580385716853,0.4360784860172311,0.8556823567210415,7,lda,7,7,7,6,6,6,6,5,4,4,4,2,2,11,5000,0.007531661003080321
0.47099957419869753,0.9875374176631467,0.757931845488544,0.7556310495314458,0.6740050565562101,0.8721681482946565,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,3,1,11,5000,0.001959672440785511
0.21518359717849744,0.964833179857185,0.6167385834572706,0.726901729094859,0.31695033082856355,0.8147476190955718,8,huy0.005,8,8,8,7,6,5,5,5,5,5,5,2,2,11,5000,0.015459557231925967
0.3249948507201511,0.9846925489381575,0.7052151719577257,0.75653949365455,0.5932591366375127,0.8445622529568955,8,score,8,8,8,8,8,7,7,7,6,6,5,3,1,11,5000,0.010744534546661673
0.06340796392893266,0.9999999999999556,0.6237579472556117,0.6932300916048171,0.40427096710902816,0.9130206990877313,8,lda,7,7,7,6,6,6,6,6,4,4,4,4,3,11,5000,0.015734402870781126
0.45778120191480753,0.9951376908253242,0.7678444268256216,0.7943894130705301,0.6877844581357792,0.8992700255567203,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,2,11,5000,0.002035482944567679
0.22613879918851865,0.9637367209246634,0.676667966124783,0.7394815929398889,0.6203030371667219,0.804170152222423,9,huy0.005,9,9,9,8,8,7,7,7,7,7,5,3,2,11,5000,0.012053086157325624
0.3724943129441785,0.9895782756244458,0.7132068034937676,0.7674619343274555,0.5350175100126044,0.8563083312999582,9,score,9,9,9,9,9,9,8,8,8,6,5,4,2,11,5000,0.0095715816756735
0.14646348544963955,0.9999999999995595,0.6813242247086255,0.7390998408393697,0.4362410495727636,0.9799147635307681,9,lda,9,8,8,8,7,7,7,6,6,6,5,4,4,11,5000,0.018317856811701887
0.5106028241180524,0.9951367411153796,0.7889277477794289,0.8436803366678408,0.6841101708581314,0.8950093992186294,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,7,2,11,5000,0.002015215646873742
0.20491146319340317,0.9926719048975216,0.6792412213619149,0.7338623815988702,0.5654360407429365,0.8368982182073422,10,huy0.005,10,10,10,9,9,9,9,9,8,6,6,3,1,11,5000,0.010074109303791316
0.3442494921321654,0.9885163254999073,0.7185938321637853,0.7855099264017893,0.5671662849318981,0.8754429941577508,10,score,10,10,10,10,10,9,9,9,8,7,6,5,2,11,5000,0.011323761184722149
0.2797991539002528,1,0.7765303717003628,0.8878738837207263,0.7457563595874764,0.9316050638619401,10,lda,10,10,10,10,9,8,8,8,8,8,8,6,4,11,5000,0.021674899522096128
0.5600556028858412,0.9965758929056379,0.8127690810709288,0.8528955723466797,0.7235047552357537,0.9101496053515172,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,7,3,11,5000,0.0018079404489374697
0.08435859560688735,0.99011896975903535,0.5783455538373365,0.5158257357065149,0.46063556820754004,0.7796161413185325,11,huy0.005,10,10,9,9,9,9,9,9,6,5,4,3,2,11,5000,0.02290423245512526
0.3592608605380395,0.9902404538161553,0.7290139927536022,0.7637740675877055,0.5870021326368824,0.8841160165451248,11,score,11,11,11,11,11,11,10,10,9,8,6,5,2,11,5000,0.011533168695049233
0.08822731074720157,1,0.6648311929941355,0.8026643685080067,0.4404627531888572,0.9138305100317989,11,lda,10,10,10,9,8,8,8,8,8,8,6,6,3,11,5000,0.04623894287992736
0.7196901947766389,0.9964705241139056,0.8643868191872192,0.8710553320602703,0.8376545179582721,0.9032515808690564,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,11,5000,8.77700540720601e-4
0.24658746627848102,0.9925316362357208,0.6423399894145361,0.7125253469506714,0.45608946262944094,0.8267688186779751,12,huy0.005,12,12,12,11,10,10,9,9,8,8,7,4,1,11,5000,0.0168428416100743
0.4775835251189235,0.9952436473361279,0.7933937510642342,0.8475964415957277,0.7423163793873451,0.8994534614365768,12,score,12,12,12,12,12,12,12,12,10,10,9,8,3,11,5000,0.008362902424313385
0.16016083436774403,1,0.7458407369701298,0.8846568962744725,0.6534729078449328,0.9688081762073806,12,lda,12,12,10,10,10,10,10,10,10,10,7,7,6,11,5000,0.05635323933357167
0.020119420670612335,0.9968139176812151,0.8372203098595816,0.9087604336546332,0.8869920792112439,0.9179208480729777,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,7,11,5000,0.00280253826764416
0.301952222666247,0.9943867626597074,0.7231514664850496,0.8402097503429087,0.4691831826053799,0.8807297035925046,13,huy0.005,13,13,13,13,13,12,11,10,9,9,8,8,3,11,5000,0.013512811635015734
0.030639774312663064,0.9950646617661649,0.7706544555976907,0.8728796955410322,0.6755854714428355,0.9404666449933751,13,score,12,12,12,12,12,12,12,12,12,10,9,9,6,11,5000,0.010092109950215549
0.20254963013136632,1,0.7704896230731444,0.9180499428715008,0.5471145629156313,0.9499467597744494,13,lda,13,13,13,12,12,11,11,11,10,9,9,9,7,11,5000,0.06800951659709097
0.01986860483134615,0.9980412550381286,0.8519033896629418,0.9216883830776206,0.8951795309093935,0.9517150905370338,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,10,11,5000,0.002007533200760181
1.472148108879307e-4,0.9947651094523979,0.7135412480242267,0.8565406258656817,0.5410749852747923,0.8907684230823775,14,huy0.005,13,13,13,13,13,12,12,11,10,10,10,9,2,11,5000,0.011672954643691036
0.019878625465845567,0.9962730516655489,0.7703880212810825,0.8773945026688381,0.6166407672404328,0.9565544605957972,14,score,13,13,13,13,13,13,13,13,13,10,9,9,6,11,5000,0.008738425627033865
0.34167204368017934,1,0.7644766412535644,0.8781404587809047,0.5653597380471586,0.932520150179575,14,lda,14,14,14,14,14,13,12,12,11,10,9,9,6,11,5000,0.07217931142404733
0.7891694935218815,0.9991265469149273,0.9389614118106232,0.9495140417058002,0.9340705188355154,0.9687907670180473,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,14,12,11,5000,1.4988602088876016e-4
1.6780302411327174e-17,0.9969070046697515,0.6924908375211384,0.8789474510622364,0.49435975381276753,0.903892984645118,15,huy0.005,14,13,13,13,13,12,12,12,11,10,10,9,4,11,5000,0.012542610882772042
0.42374806081857697,0.997974234131048,0.8331486524803853,0.9385502946858968,0.6744812175529356,0.9558894857568594,15,score,15,15,15,15,15,15,15,14,14,13,11,10,10,11,5000,0.00815356790514932
0.2648915004975487,1,0.7731567616512554,0.8854805158849349,0.5497977462661179,0.9987760889905924,15,lda,15,15,15,15,14,13,13,13,12,10,10,10,7,11,5000,0.09514753807149173
0.8690393388743209,0.999640682453271,0.9557919351126246,0.9565936527093846,0.940272309120002,0.9781363872454765,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,11,5000,7.847692546575728e-5
6.236828695384169e-16,0.9950643003986153,0.7017137146296433,0.8821998348348088,0.4149755154619826,0.9127044103898002,16,huy0.005,15,15,15,15,15,14,13,11,11,11,10,9,6,11,5000,0.013368270624089466
0.42435708066173394,0.9984798685348343,0.8444814464272427,0.9379435430431212,0.7191462698852873,0.9623569135463974,16,score,16,16,16,16,16,16,16,15,15,15,13,10,10,11,5000,0.007691359565363531
0.1595342652055666,0.7627434962902386,0.3812461267304948,0.3514815572602442,0.23350597067758144,0.4870535747003933,16,lda,16,16,13,11,9,8,7,7,4,2,1,0,0,11,5000,0.11667529801901438
0.8091494662080656,0.9997126418595822,0.9574116394574551,0.972454862937621,0.9496528884968639,0.9786010125093025,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,11,5000,6.87711753064068e-5
0.18640395702463541,0.9960951020252851,0.7712059348312513,0.890364399114824,0.6217679156246531,0.9497748587397198,17,huy0.005,17,17,16,16,16,16,16,14,14,14,11,10,8,11,5000,0.009501963416923939
0.4474708135233872,0.9985897007585444,0.8380813730430602,0.9410169180194775,0.7056324938539871,0.97257524353807,17,score,17,17,17,17,17,17,17,16,16,15,13,11,10,11,5000,0.007840001236601028
0.1733736085793392,1,0.7631054722627317,0.8925642769143567,0.500236800503746,0.9991262100775139,17,lda,17,17,16,16,16,14,14,14,13,12,12,10,8,11,5000,0.09330683148173788
0.8102967810221082,0.9998421887318306,0.9663772335909403,0.9788872600205785,0.9664417658252215,0.9870557926871903,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,11,5000,5.004687895477138e-5
0.30428564148500603,0.9971717262605402,0.8453318967482112,0.9212595704833171,0.8040385841780657,0.9656744321332028,18,huy0.005,18,18,18,18,18,17,17,16,16,16,16,13,9,11,5000,0.005164193068579114
0.45550328410924096,0.9987459472839872,0.8447963884924838,0.9314946337989356,0.717299491212493,0.9749985453093968,18,score,18,18,18,18,18,18,18,18,17,16,14,12,10,11,5000,0.007425626968138694
0.20712706968886224,0.9999994389064637,0.4745480970085553,0.3819610389042562,0.2910077712540401,0.5969843546190455,18,lda,18,18,18,16,12,10,9,7,7,5,3,2,2,11,5000,0.1157525255425133
0.26776777003552643,0.7957856807342539,0.5615235619584859,0.6210172351056773,0.44439250257060187,0.7084014579199656,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,11,10000,0.028436419688975107
0.24104995131871587,0.7161765635620668,0.5262409062980814,0.6214962040134616,0.43127307766608874,0.6688363837877642,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,11,10000,0.026373644043709715
0.27801541588493395,0.6275592258486091,0.5067939365511623,0.614807167919944,0.446411291902439,0.6211831968842766,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,11,10000,0.03171020214687167
0.20714762605905518,0.5016008010616431,0.39526333800888985,0.4770415869059713,0.3420946064825132,0.4893211939838072,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,11,10000,0.0035750444973691544
0.24860270180427613,0.9452732676181093,0.6184042759679222,0.6398705672246519,0.4305600849514538,0.8277147582411204,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,11,10000,0.006092104155459799
0.22512794467693278,0.9625784784697152,0.5925376032776455,0.5912219949819669,0.36663231636358096,0.8171272818960313,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,11,10000,0.007948613870686386
0.2508637446958652,0.9625191912169612,0.5953420275090041,0.5839925870615951,0.41270516794800094,0.7666294466225984,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,11,10000,0.00913618786002468
0.17031681207341545,0.5336958421496933,0.3797285511311063,0.4074507751506582,0.28834974530618207,0.49882958097558244,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,11,10000,0.012901236664931945
0.2478860588757857,0.9555627519427679,0.7004868712668304,0.7926804531196451,0.6130273259053899,0.8932777664905635,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,2,1,11,10000,0.005035897329408501
0.19162319877257253,0.9608605617497907,0.6401370059924132,0.7252876917994971,0.4804579296539463,0.8424556479862592,5,huy0.005,5,5,4,4,4,4,4,4,3,3,3,2,1,11,10000,0.017137666443015086
0.2681918412535583,0.966494730526944,0.6522071987642951,0.6647332011847928,0.6566398783438893,0.7049763425122912,5,score,5,5,5,5,4,4,4,4,4,4,2,1,1,11,10000,0.008325994865944052
0.00941857311465468,0.8418684610927107,0.4621798148458131,0.5069892825678136,0.28689537247033753,0.665727384983549,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,11,10000,0.025896261677211242
0.26206280417790123,0.9870414900030211,0.6929473925421035,0.804763079074439,0.542927846797333,0.8337441199320017,6,huyNC0.005,6,6,6,6,5,5,5,5,4,4,4,3,1,11,10000,0.004559875351963338
0.2304627857638005,0.9768036980162698,0.5891632171945187,0.5793534443647568,0.40078877422338266,0.7656423959521422,6,huy0.005,6,6,6,5,5,5,4,4,3,3,2,1,1,11,10000,0.031042140504573917
0.28873457734379526,0.9806960704618765,0.655902069556916,0.7198022114410748,0.4871228558441958,0.7925612598665974,6,score,6,6,6,6,5,5,5,4,4,4,3,2,1,11,10000,0.00918936979625733
0.2693228224368403,0.8974271926271352,0.53511485817117,0.4690102311246349,0.4005833643428445,0.6633607550048037,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,11,10000,0.015257457304213818
0.43159476497127397,0.9903760267511386,0.7229928123462603,0.7709844436820432,0.605961357313376,0.8280358681963074,7,huyNC0.005,7,7,7,7,7,7,7,6,6,5,4,3,1,11,10000,0.0028910242971842415
0.10025634391538078,0.9691710360197787,0.5781057171890586,0.6397229489976858,0.36566667218914367,0.8031281735061384,7,huy0.005,7,6,6,5,5,5,5,5,5,4,2,2,2,11,10000,0.031067803542011645
0.4315947808098241,0.9903760268274834,0.7229515250528451,0.770984467318833,0.6058323086153753,0.8280203915915125,7,score,7,7,7,7,7,7,7,6,6,5,4,3,1,11,10000,0.0028908326672482795
0.20909873684397284,0.999999998558609,0.6549745504256776,0.7505022831109375,0.43905183836637485,0.873558578866737,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,11,10000,0.008881178547405824
0.4684792417590187,0.9896613891837186,0.7614153156052009,0.7717877550318959,0.6671898302891337,0.8791860465509719,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,11,10000,0.0019438332989995136
0.11070858825281313,0.9854145906169535,0.5927690146568602,0.720485752075229,0.23495302241086724,0.8665327291850965,8,huy0.005,8,7,6,6,5,5,5,5,5,5,4,3,2,11,10000,0.024010024507333454
0.33381381265941595,0.9821365928454755,0.7122647221130853,0.7703116805876562,0.6045924524082054,0.8665737765962893,8,score,8,8,8,8,8,7,7,6,6,6,5,3,1,11,10000,0.010609534080511716
0.21659856159224117,0.999999999999801,0.6578689410943936,0.6898202600542342,0.41878478253088625,0.9269836054716009,8,lda,8,8,8,7,7,7,6,5,4,4,4,4,3,11,10000,0.02349796537991657
0.22827261125649734,0.9952414367053222,0.740228645392098,0.7491230438615598,0.6719877184210732,0.9196656118880812,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,6,4,3,11,10000,0.003511777681144585
0.21991171032534768,0.9954160772834263,0.6916487282164392,0.8580963720643214,0.32727148559695035,0.9460402119803727,9,huy0.005,9,9,9,8,7,6,6,6,6,6,5,5,4,11,10000,0.013363805153290905
0.22640784803806843,0.9883019281983447,0.6798925485596641,0.7937389344220956,0.5186236203696896,0.8796519947776085,9,score,9,9,9,8,8,8,7,7,7,6,5,3,1,11,10000,0.0109473252064777
0.26667323828400963,1,0.7279661291294872,0.7552454844011801,0.4586572392122524,0.9778371097498796,9,lda,9,9,9,9,8,8,8,7,6,6,6,4,4,11,10000,0.01606637834196371
0.09560793477997444,0.997800061048409,0.7389893431583611,0.8215043300846406,0.6638507393111255,0.9059258944421953,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,11,10000,0.004579891797072408
0.2981387024119091,0.9998429585907077,0.613083227207664,0.535008287672784,0.43713291448366753,0.8468568828100873,10,huy0.005,10,10,10,10,9,8,8,6,5,4,4,3,2,11,10000,0.019098368370962147
0.09403707485761621,0.9957006139806157,0.7090055114717244,0.8002076764225622,0.6052561978559453,0.8994610150672502,10,score,9,9,9,9,9,9,8,8,8,7,7,5,3,11,10000,0.006849675207255107
0.15367920898555,1,0.7179609552875799,0.8952852317005542,0.548631127842481,0.9467170763629823,10,lda,10,10,9,9,8,8,8,8,8,6,6,6,5,11,10000,0.02122384456147415
0.2515058970754495,0.998900145542711,0.797583713876274,0.8459789111779588,0.7397055228199947,0.9165334204601492,11,huyNC0.005,11,11,11,11,10,10,10,10,10,10,8,7,3,11,10000,0.0033304006236097358
4.9456182757757253e-5,0.994905571878712,0.6064098599802404,0.652091557743831,0.32429608067353466,0.8910195401528995,11,huy0.005,10,10,10,9,8,8,7,7,7,6,5,5,2,11,10000,0.02057593806932139
0.2542045965434036,0.9968524953847745,0.7734213204223062,0.8450310167506447,0.6963824882212484,0.9083313302856209,11,score,11,11,11,11,10,10,10,10,10,9,8,7,3,11,10000,0.00512947382073476
0.12309287774531981,1,0.7066810098062212,0.8645492793318308,0.5192959386947485,0.9171667341402177,11,lda,11,10,9,9,9,9,9,9,8,7,7,7,5,11,10000,0.04118075144332121
0.741546557352481,0.9989810255637058,0.8734001130304471,0.8743778446540023,0.8504189165960726,0.9086315921460947,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,11,10000,7.43402415852969e-4
2.3537506760627837e-4,0.9915637376720401,0.5655441245263356,0.6121980744511892,0.35880026101351703,0.7958602245061999,12,huy0.005,11,11,11,11,10,9,8,7,7,6,5,3,1,11,10000,0.02897271591095223
0.6762858339166182,0.9970187072632878,0.8525837496226518,0.8724629187734046,0.7937068037724233,0.9010314553568922,12,score,12,12,12,12,12,12,12,12,12,12,11,9,3,11,10000,0.0021110687737519937
0.1420633119287521,1,0.7652294983012202,0.906600032481278,0.6867274403548338,0.9921639778375558,12,lda,12,11,10,10,10,10,10,10,10,10,8,7,6,11,10000,0.05689858474129952
0.7461621131060422,0.9990139462458503,0.9074717739808386,0.9202759475975271,0.8745998497339934,0.9521105256898386,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,7,11,10000,3.7870926222282307e-4
0.33681058653114204,0.9943147523255454,0.7127005911483835,0.8076482751034425,0.5505180699936411,0.8779889414702308,13,huy0.005,13,13,13,13,13,11,11,11,11,8,7,7,2,11,10000,0.024071223774934484
0.7464403308968135,0.9970517619258624,0.8857026031951466,0.9021605613389402,0.8666196283759918,0.9366985107892779,13,score,13,13,13,13,13,13,13,13,13,13,13,10,7,11,10000,0.0016267732505855865
0.3160234907890284,1,0.799190397585861,0.8837144874306342,0.6043626424381174,0.9551039131376674,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,6,11,10000,0.07625899173388449
0.8468580058586427,0.9989855296127419,0.934776396470474,0.9405558055447543,0.9255946576270593,0.9621032351659053,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,11,10000,1.269337950461565e-4
0.18201391119436172,0.9938379954839219,0.6423281539467052,0.7431762348296278,0.47038099831932867,0.8316020907583126,14,huy0.005,14,14,13,13,13,11,11,11,10,8,8,4,1,11,10000,0.028140957906067385
0.8171815657975652,0.9971689099350673,0.9174305417484785,0.927593809933267,0.8882161401278383,0.9503367044326234,14,score,14,14,14,14,14,14,14,14,14,14,14,14,9,11,10000,0.0012458817525332878
0.3486276342845529,1,0.7881009477682298,0.9267490011900594,0.6101829064184853,0.9534822703774296,14,lda,14,14,14,14,14,13,13,12,11,10,9,9,8,11,10000,0.07361169361055601
0.8743126253670752,0.9996918900187883,0.9432297455913818,0.9425388378752121,0.9313348206940746,0.9656987089692081,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,11,10000,1.2303591636608874e-4
0.07285165742680433,0.9927260607220305,0.6690767882914297,0.8283167483605124,0.3961611309918679,0.8990289132732837,15,huy0.005,14,14,14,14,13,12,11,10,10,9,9,8,4,11,10000,0.036557237254700475
0.8305900134987115,0.9978940925748199,0.9271036981730731,0.9375579638382057,0.8954728900157358,0.951647921353635,15,score,15,15,15,15,15,15,15,15,15,15,15,15,11,11,10000,0.0011077538360677406
0.3206798777231439,1,0.7743053262503052,0.8684879725154612,0.5480848142443564,0.9989847819149935,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,11,10000,0.09570605960696014
0.8825235711409833,0.9996978341432179,0.9595928485283469,0.964631452999851,0.9425094431355057,0.980563147301417,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,11,10000,6.115610713019285e-5
0.1293794369640605,0.9882286476510878,0.5055856891647984,0.48171662745130284,0.2947473052596504,0.6732583293089301,16,huy0.005,16,15,15,13,12,10,9,9,8,6,3,3,2,11,10000,0.041523631685890953
0.8689731665300096,0.9978986113500078,0.9433317477763515,0.9502149778409991,0.9097477284617927,0.9748798175956683,16,score,16,16,16,16,16,16,16,16,16,16,16,16,13,11,10000,9.855228929912827e-4
0.16828038353083055,0.7533762587499676,0.3932913020659696,0.3645463571880402,0.23581535785713542,0.507704775850049,16,lda,16,16,13,11,9,8,7,7,5,2,1,0,0,11,10000,0.11945159517950708
0.8880622735273729,0.9997040392255008,0.9678056048521985,0.9715316885155367,0.9544563126677539,0.9880774564369225,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,11,10000,4.4223646243771014e-5
3.6832567826426624e-16,0.9994823451263177,0.6711810995674685,0.6077655607517592,0.5090951247110337,0.9265823826555867,17,huy0.005,16,16,16,16,16,16,15,15,14,9,7,7,5,11,10000,0.032402164596603056
0.8864956564820907,0.9978849268621253,0.9507138461417544,0.9531497362863685,0.927797325509036,0.9843430132288508,17,score,17,17,17,17,17,17,17,17,17,17,17,17,14,11,10000,0.0010123339411933514
0.21404076748011838,1,0.7563182757351681,0.8805107055937305,0.47842151025975904,0.9988306796700803,17,lda,17,17,17,16,16,15,14,14,12,11,11,11,8,11,10000,0.09231896973757119
0.8404123962140497,0.999932866829798,0.9699467406944247,0.9830963507874464,0.9653731609998741,0.98930843725732,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,11,10000,4.305819445762679e-5
0.43776584005337427,0.9960563049522352,0.7559870614346255,0.7976166617786886,0.5487707384914502,0.9660157643867185,18,huy0.005,18,18,18,18,18,18,18,16,14,13,12,9,7,11,10000,0.03399754420901388
0.8429859141185037,0.9981571204560806,0.9545457990893041,0.9673780228159836,0.9343771605524082,0.9823263878389281,18,score,18,18,18,18,18,18,18,18,18,18,18,18,16,11,10000,9.197136400926883e-4
0.20505655074671011,0.9999998086899216,0.4914048217892153,0.4156264796078606,0.30786400040532574,0.5938059090813846,18,lda,18,18,18,16,15,11,10,8,7,4,3,3,2,11,10000,0.11877924259058854
0.30253870527417853,0.8254000252186159,0.5254076221085293,0.44828413583279336,0.375411420553486,0.6368420805257047,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,1,0,12,5000,0.01972310005485615
0.24019698716119492,0.7396869188257741,0.5287128518604638,0.6062546495944225,0.4232258183778087,0.6729707842100983,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,12,5000,0.0269362214123056
0.2787456997319676,0.6312988817091287,0.4905861250628571,0.5617137937474749,0.42022974673972124,0.5965063377283017,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,12,5000,0.03376328968684613
0.20544951622685245,0.506901518465384,0.3995810018724806,0.4863919709252053,0.34592074357602887,0.4966467446952947,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,12,5000,0.003610122802039243
0.24810699475203205,0.9579434274432463,0.6246414047935327,0.6462575984894261,0.4525632296832425,0.8183357735997163,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,12,5000,0.004954843981165931
0.22079202415018415,0.9522442139204327,0.5831424679001699,0.5797668167650313,0.3933789378883806,0.7695303467768206,4,huy0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,12,5000,0.008480386172713924
0.24806988120694334,0.9579434270229967,0.6246294859424527,0.6462523177699353,0.45254603037018815,0.8183357733421999,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,12,5000,0.004954470485448466
0.17443225634275467,0.5349924838881485,0.37833436633356626,0.401956362551681,0.2778050404717595,0.5024856884134877,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,12,5000,0.014560566693584964
0.2627781094887421,0.9672660308348154,0.6846872459297021,0.7011870874973063,0.6996541666315841,0.7925508351960624,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,12,5000,0.00459901640277458
0.20722869249404885,0.9677779653764033,0.6623384086352715,0.7543308190120851,0.504160759777505,0.8781938065163151,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,12,5000,0.007331470592062894
0.2576957712759648,0.96367982117377,0.544999313517083,0.5638484331859581,0.32635043631909627,0.6134221056306258,5,score,5,5,5,5,4,3,3,3,3,2,1,1,1,12,5000,0.037838446594179495
0.1979801307967016,0.8063484943092177,0.5054548408912173,0.5112373254089879,0.3442192905211418,0.6674889634200375,5,lda,5,5,4,4,4,3,3,3,3,2,1,1,0,12,5000,0.01835186026443487
0.26271756584105843,0.9834663170836453,0.6783541937606062,0.7791989353262927,0.4991029541179502,0.8396540702849575,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,12,5000,0.0053376956118592386
0.02867593454570751,0.9458863024804783,0.4693323653377991,0.4346016287028867,0.22689072372923716,0.7195816138183326,6,huy0.005,5,5,4,4,4,3,3,3,3,2,2,1,1,12,5000,0.03253708617958018
0.262686015956179,0.9834663167515284,0.6783349524043205,0.7791989322725086,0.4990588510061191,0.8396352530100338,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,12,5000,0.005337110177449667
0.2746105125630475,0.894855262194672,0.5406454215055264,0.46769425863936276,0.4044996517490283,0.6836111553181882,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,12,5000,0.014137106700498059
0.5040346446985395,0.9835715008425618,0.7202176270833327,0.7273236282716007,0.5820729302349461,0.8312238776503671,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,12,5000,0.002921054210032298
0.019981356053918695,0.9431779876307526,0.4797157374998911,0.5341893140963635,0.2639490614952517,0.6663816908638498,7,huy0.005,6,6,5,5,5,4,4,4,4,2,2,1,1,12,5000,0.02758327525916918
0.5040201009783647,0.9835715007469551,0.7201827672058111,0.7273236168050002,0.5819718875499426,0.8312101884052363,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,12,5000,0.0029208044773806393
0.21113332494980885,0.9999999999201936,0.6484712727646642,0.7248743308554131,0.4526559614831702,0.8489896653304467,7,lda,7,7,7,6,6,6,6,5,4,4,4,2,2,12,5000,0.010392267524381651
0.4147489988883882,0.9823446064114411,0.7571425349793967,0.7735707615666136,0.6666040376952329,0.8902921801023183,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,12,5000,0.002007626344324149
0.021670175439640105,0.9438524691456116,0.5100592394308379,0.57589800200716,0.3171586942567624,0.651677939271769,8,huy0.005,7,7,6,6,6,6,5,5,5,2,2,2,1,12,5000,0.02272202478110189
0.41474909240438573,0.9823446074976819,0.7571036856555272,0.7735309229133778,0.6665408293830356,0.8902691311915908,8,score,8,8,8,8,8,8,8,7,7,7,5,4,1,12,5000,0.00200748190269584
0.22570226721806025,0.9999999999999982,0.6571820627779246,0.6782778893078619,0.42900233264795923,0.9100819422542539,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,12,5000,0.023120369840817303
0.5006483376674665,0.9949343005174794,0.7779222054972712,0.786351424695847,0.6737057874875582,0.9118715094223548,9,huyNC0.005,9,9,9,9,9,9,9,9,9,8,6,4,3,12,5000,0.001864653978043017
0.09080586531933264,0.96909173839196,0.54862914639275,0.5274486078739006,0.4046749766228797,0.7298740997938324,9,huy0.005,8,8,8,8,8,7,7,5,5,4,3,2,1,12,5000,0.024250316883587537
0.5006482842572603,0.994934300698715,0.7778795618479825,0.7863239213907371,0.6735291320366558,0.9118418151120538,9,score,9,9,9,9,9,9,9,9,9,8,6,4,3,12,5000,0.0018644928381121861
0.2583824897918956,1,0.7238479962153446,0.7197476815940864,0.46101500307088256,0.9706033184244994,9,lda,9,9,9,9,8,8,8,7,6,6,6,4,4,12,5000,0.017088567834713613
0.07012638655264261,0.9953200883764269,0.7364238881602682,0.7985142196704333,0.6829435174326693,0.9123262405679536,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,12,5000,0.0041922651598626775
0.11571341149927045,0.9711482278507145,0.6096412793257131,0.6167358401374547,0.48074275095160346,0.7624537678827044,10,huy0.005,10,9,9,9,9,9,9,8,7,5,3,2,1,12,5000,0.018439815369580396
0.07012662674267278,0.9953200886116125,0.7363810838371705,0.798457116442773,0.682829170753974,0.9123038396442603,10,score,9,9,9,9,9,9,9,9,9,8,7,5,3,12,5000,0.004192027293635291
0.2805305433356282,1,0.7638568306872612,0.9006690687737685,0.6521918709181818,0.9506393338892057,10,lda,10,10,10,10,9,8,8,8,8,8,7,6,5,12,5000,0.020313455440457172
0.2509035547657473,0.9953775507266387,0.7843894458806787,0.8317531182824003,0.7487765222268803,0.9110966227186951,11,huyNC0.005,11,11,11,11,10,10,10,10,10,10,9,6,3,12,5000,0.0035844540053198352
0.09124786530365821,0.9873865963819766,0.6429270194859776,0.7593549217930362,0.5470834817697563,0.8091231437595383,11,huy0.005,10,10,9,9,9,9,9,9,8,8,6,3,2,12,5000,0.016068789560000473
0.2509034572438176,0.9953775510213193,0.7843451637750397,0.831717796648593,0.7487258544128301,0.911081864847395,11,score,11,11,11,11,10,10,10,10,10,10,9,6,3,12,5000,0.003584266333511511
0.04350916865322317,1,0.7016544592863636,0.8379811791917762,0.5075198267524075,0.9440991674053565,11,lda,10,10,10,9,9,9,9,9,9,7,7,6,5,12,5000,0.03713523721505772
0.6702757014415871,0.9953150552104901,0.8636622718563475,0.8680784226160498,0.8487175304206712,0.907594736833902,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,3,12,5000,8.787839648087556e-4
0.1549561322942454,0.9905350746341945,0.6411150198208797,0.7489970339688548,0.41581785291647366,0.8490548551744193,12,huy0.005,12,12,10,10,9,9,9,9,8,8,8,5,1,12,5000,0.023566678464318768
0.6702757429919463,0.9953150554859583,0.8636155995200452,0.8679971488724288,0.8485262686817083,0.9075873240645687,12,score,12,12,12,12,12,12,12,12,12,12,11,10,3,12,5000,8.787315448696726e-4
0.18454389294082,1,0.7536341721284519,0.7579636997090395,0.7202937176827158,0.9911625576701202,12,lda,12,12,11,11,11,10,10,10,10,10,9,5,4,12,5000,0.05418918969115457
0.06653322090696083,0.9972848486778328,0.8409748074277712,0.9091135540378074,0.8623527516840787,0.9278917314127451,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,7,12,5000,0.00276021207474623
0.1006203995759267,0.9979274858362105,0.6524519588835769,0.7982455756180555,0.3919090515164213,0.9086767573872384,13,huy0.005,13,12,12,11,10,10,9,9,9,8,7,6,4,12,5000,0.016117369273621795
0.0665307852962953,0.9972848486252234,0.8409295796335736,0.9091065996502923,0.8623527500105326,0.9278917301080786,13,score,12,12,12,12,12,12,12,12,12,12,12,11,7,12,5000,0.0027600762944568137
0.3287652875914558,1,0.7909813601464958,0.9189327978706557,0.5901159079506805,0.95645108052981,13,lda,13,13,13,13,13,12,12,11,10,9,9,9,7,12,5000,0.07399617428991143
0.006691130508750564,0.9989508832337874,0.854937640939176,0.9193663555406982,0.8574657414894177,0.9573922410850154,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,9,12,5000,0.0018858852197936576
0.11189868155933014,0.9999466571884396,0.6378444173035956,0.7821478240138494,0.32975980664851756,0.9028283057646841,14,huy0.005,14,13,13,12,11,10,9,9,9,8,8,7,4,12,5000,0.015609641466153805
0.00669103066045925,0.9989508831104402,0.8548936892815128,0.9191754518522803,0.8574336335775566,0.9573904795074039,14,score,13,13,13,13,13,13,13,13,13,13,13,13,9,12,5000,0.0018857946733231163
0.3211265048213502,1,0.7698987925627521,0.8997127712689958,0.598483463198303,0.9562469652689547,14,lda,14,14,14,14,14,12,12,12,11,10,9,9,7,12,5000,0.07287648981365559
0.860200681715188,0.9992562934035526,0.9464741016216944,0.9498653117102498,0.9395453143112426,0.9740066286107023,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,12,5000,1.0266542719045833e-4
6.797218486897162e-5,0.9999472404596742,0.6255743921550632,0.7219546959806686,0.34559957301369026,0.8973290374934684,15,huy0.005,14,14,14,13,13,11,10,10,9,8,8,7,4,12,5000,0.015100787369959595
0.8601763102702885,0.9992562934129261,0.9464295987858554,0.9497557303710784,0.9394760730760986,0.9740066294237179,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,12,5000,1.0266165080448192e-4
0.30304379064682674,1,0.7634375019712445,0.8649724809017367,0.572193099036155,0.9985498232729418,15,lda,15,15,15,15,15,13,13,13,13,10,9,8,6,12,5000,0.09680732355610554
0.9167562674973806,0.9992639720725017,0.9591513925111889,0.9576247146510446,0.9409790835661551,0.9827776638013933,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,12,5000,6.27477525747544e-5
0.25189538665243894,0.9999999999999994,0.6446914689618376,0.7096946006132511,0.3793723388361765,0.9328820435649252,16,huy0.005,16,16,16,16,13,12,11,10,9,8,8,8,5,12,5000,0.019058680938596913
0.9167563161753974,0.999263972062022,0.9591092256807507,0.9576026934578102,0.9408752878784291,0.9827776627246625,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,12,5000,6.274459852493309e-5
0.17903068539805433,0.8790316172179591,0.41988066339071406,0.3731391662066532,0.2417081431985218,0.5229851337938393,16,lda,16,16,14,11,11,8,8,7,6,3,2,1,0,12,5000,0.11859572773727134
0.9295018849882454,0.9993647390802783,0.9679234084399594,0.9664765293500471,0.9465872823212186,0.9900105086960196,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,12,5000,4.4539667338567065e-5
8.855041510463527e-16,0.9989346786050116,0.49218755113589346,0.3833385764119162,0.24190413226953222,0.8201452061296015,17,huy0.005,16,16,13,11,10,10,8,8,8,7,6,5,2,12,5000,0.028776823425974703
0.9294831405252318,0.9993647396640409,0.9678835234293341,0.9663639602280037,0.9465584138109785,0.9899989462846189,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,12,5000,4.4537350930821705e-5
0.21338517351150052,1,0.7639338620279897,0.8588568196430472,0.5876103021066273,0.9984529059685674,17,lda,17,17,17,16,16,14,14,14,13,12,11,10,8,12,5000,0.10118469325245635
0.7961567272890627,0.9998436503882271,0.9665861013430412,0.9799085224867154,0.9649655807330451,0.9900143624776474,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,12,5000,5.4928048308402146e-5
0.0862441971349755,0.99911057007241455,0.6266723573603956,0.6723241931773956,0.3703537908933762,0.9283068373006202,18,huy0.005,17,16,16,16,16,14,13,12,12,10,9,6,5,12,5000,0.018732934472169234
0.7958616857998184,0.9998436502706919,0.9665314091227126,0.9798846396633062,0.9647491392011907,0.9900109789127756,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,12,5000,5.492258350787428e-5
0.036156213020690574,0.9999999724674445,0.5550045162681028,0.5537393215306985,0.40905527230153876,0.7576607704151621,18,lda,17,17,16,15,15,14,14,10,10,7,7,3,2,12,5000,0.11385293026903008
0.2741606116410216,0.7086321247669661,0.5513833942678691,0.6713574463956196,0.47275902901832056,0.6899947855812929,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,12,10000,0.026460933642736013
0.23821202272904005,0.7155957392765461,0.5156301656273928,0.5930827348765924,0.4156473788028162,0.6543392370765693,3,huy0.005,3,3,3,2,2,2,2,2,2,1,1,0,0,12,10000,0.031773909070669015
0.27758868660324587,0.6327092749221134,0.5098868357833668,0.619362545824741,0.44847561621399346,0.6260359103734272,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,12,10000,0.031164710179193273
0.20502846248121434,0.4987020710835838,0.3973692295008232,0.4883771549376715,0.3467028087094429,0.49353961301062765,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,12,10000,0.003335668053093562
0.24847927168939263,0.9536685782102828,0.6131299529299997,0.6251859809101616,0.4273528968265811,0.8109630370135802,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,12,10000,0.006852550377044131
0.22352381172182167,0.971079935078381,0.5875175729515595,0.5777332725030176,0.36397232862018647,0.8012785168343907,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,12,10000,0.008842057936420492
0.2484334731816527,0.9536685349028836,0.6131164667064102,0.6251819293705523,0.4273353697781521,0.8109630262988105,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,12,10000,0.006851933203895692
0.18285847944979683,0.5233056223161164,0.378788921627941,0.4044957923729253,0.281891102857331,0.5013936111435353,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,12,10000,0.013599203815064095
0.2551263128278113,0.959894120187063,0.6926849920676141,0.7711451619643613,0.6400052531930407,0.8372541121657944,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,12,10000,0.005124115642460581
0.23146210542503867,0.9755088416760109,0.6740127545132815,0.7569162465397347,0.5366395546647761,0.8695370242608468,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,12,10000,0.006397083803518067
0.25061249881747394,0.9625837231834878,0.6360906263555861,0.6982309211104987,0.5162919499171938,0.7527340387492764,5,score,5,5,5,5,4,4,4,4,4,3,2,1,1,12,10000,0.009540858562433363
0.007850376643391048,0.8197568941510569,0.45848368568727443,0.5124917204223407,0.287616153498882,0.6647032837207016,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,12,10000,0.027479621641284167
0.25738851267421864,0.9903944351905479,0.6899645596829425,0.8001852201289926,0.5290849771383186,0.8397331104073548,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,12,10000,0.004795043154440215
0.2817304715417394,0.9796734096382166,0.6733089369264663,0.7065784482036199,0.5479910548506304,0.8292678022298813,6,huy0.005,6,6,6,6,5,5,5,5,5,4,3,2,1,12,10000,0.0060958220470696805
0.24287483100911997,0.9906370844628595,0.6624607842512084,0.6955483539417577,0.5430799630022652,0.81731127558243,6,score,6,6,6,5,5,5,5,5,5,4,3,2,1,12,10000,0.0067483508122809345
0.2800715296493204,0.8912470850693425,0.5354681015112228,0.46312693742447153,0.40243143089233413,0.6655591274446998,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,12,10000,0.014982643697235091
0.4938616296523087,0.9913678659124758,0.7235664262777362,0.7725427558702206,0.5765359707155792,0.827060395538995,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,12,10000,0.0028683491119173197
0.2794894747928633,0.9804101854351323,0.6394093141246356,0.7187845195536665,0.41110936431220313,0.8374811452331905,7,huy0.005,7,7,7,7,5,5,5,5,5,4,4,3,1,12,10000,0.007142848233345915
0.49380386589836384,0.991367865811801,0.7235244946440914,0.7725427513411371,0.5764273878710067,0.8270511018576621,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,12,10000,0.0028680089368943967
0.20709970643999542,0.9999999999982414,0.6603728505379989,0.7762804243466497,0.4312285983531853,0.8883863131373676,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,12,10000,0.007771923979420672
0.39512608961012097,0.990682769047767,0.7585133180446337,0.7828495192675664,0.6823126853958948,0.8837962103355046,8,huyNC0.005,8,8,8,8,8,8,7,7,7,7,5,4,2,12,10000,0.0020272740456292538
0.17455912982697405,0.9995089858160643,0.6651101524658596,0.722984799490385,0.5775528957508073,0.8571191352571201,8,huy0.005,8,8,7,7,7,6,6,6,6,6,5,3,1,12,10000,0.009257252087555472
0.3951261645668491,0.9906827690475084,0.7584646587661805,0.7828057664074649,0.6821929905614319,0.8837794216331175,8,score,8,8,8,8,8,8,7,7,7,7,5,4,2,12,10000,0.002027075022100057
0.2196518275927304,0.9999999999934737,0.656322376728719,0.6531309440280397,0.4542092202050358,0.9103913047915638,8,lda,8,8,8,7,7,7,7,6,4,4,4,4,3,12,10000,0.022528255296559822
0.36397548040522676,0.9980445742623119,0.7621647890390911,0.7951782206232428,0.6719814707391883,0.9071285051078937,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,4,3,12,10000,0.002222030835796184
0.23972737786966708,0.9975852089103481,0.7084224591796715,0.7760757272343894,0.538753295933937,0.8920518148406803,9,huy0.005,9,9,9,8,8,8,7,7,7,6,6,4,2,12,10000,0.008525250669933407
0.36392572627826525,0.9980445740543039,0.7621138850093139,0.7950574176290335,0.6717973633175623,0.9071084207105623,9,score,9,9,9,9,9,9,8,8,8,7,6,4,3,12,10000,0.002221796219327622
0.26980797562807507,1,0.6966600641781631,0.7413744474328643,0.3544495321847266,0.972559475797115,9,lda,9,9,9,9,8,7,6,6,6,6,5,4,4,12,10000,0.019623332325729104
0.566177605693615,0.9984684753671194,0.7951481861144909,0.7938888540216196,0.7022146540655861,0.9200489583143072,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,4,3,12,10000,0.001961372626014393
0.11082664812383426,0.9698380567883866,0.63923310971284,0.6913726199190304,0.5412443722533677,0.7727060415586753,10,huy0.005,10,9,9,9,9,8,8,8,7,7,4,2,2,12,10000,0.02286939148322182
0.5660900592024861,0.9984684751299677,0.7950922682335535,0.7937990627100528,0.7020531692570894,0.9200335729023823,10,score,10,10,10,10,10,10,10,10,10,8,7,4,3,12,10000,0.0019611790934395577
0.22642409758287177,1,0.7550072564354069,0.9072053774266626,0.621940518348729,0.9459419708594167,10,lda,10,10,10,9,8,8,8,8,8,7,7,6,6,12,10000,0.01993801887680391
0.6413823401241364,0.9985536129928062,0.8346493525989033,0.8716950784564991,0.723684900314679,0.9398253465687973,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,12,10000,0.0014345098934709648
0.043713760599167456,0.9975595040878026,0.6504759876701163,0.7665863438833871,0.4157766908188968,0.9177414161550996,11,huy0.005,10,10,10,9,8,8,8,8,8,7,6,5,4,12,10000,0.017311143023204544
0.6413824506507213,0.9985536128592263,0.8345878922109429,0.8715562408401594,0.72351578644876,0.9397802142900789,11,score,11,11,11,11,11,11,11,11,11,11,8,7,4,12,10000,0.0014343849108947088
0.20096050303369567,1,0.6185064450929791,0.7285208800102579,0.3075117243636275,0.8888826184300198,11,lda,11,11,11,10,8,7,7,6,6,6,6,4,3,12,10000,0.05081769721425624
0.6923701092697142,0.9985055354471817,0.8745338769897602,0.8797757577417399,0.8638167504989132,0.9376791738989724,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,5,12,10000,7.775735952687445e-4
0.0037457119514758873,0.996809505212172,0.6703272553442697,0.7884779515174863,0.4816652258221658,0.8828030248950594,12,huy0.005,11,11,11,11,11,11,9,9,9,8,7,6,3,12,10000,0.015301567631181394
0.6922416223825653,0.998505534738139,0.8744639186509753,0.8796520712308618,0.8637554575417875,0.937620805216416,12,score,12,12,12,12,12,12,12,12,12,12,11,10,5,12,10000,7.774852387655531e-4
0.10180542853336294,1,0.7457087283538265,0.8974341044782697,0.6756992023397894,0.9497402907430801,12,lda,12,11,10,10,10,10,10,10,10,10,8,7,6,12,10000,0.05543923378215221
1.0658356171767337e-4,0.9986661371798863,0.8406915562414518,0.9123636023131552,0.8902016864575263,0.9525043716497833,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,9,12,10000,0.003004194440360953
0.034869841566438825,0.9981195562943542,0.6491235874128476,0.6772442040437381,0.3714396767063023,0.9117177333205153,13,huy0.005,12,12,12,12,12,12,9,9,9,9,6,6,4,12,10000,0.024442015477942752
1.0659139105857061e-4,0.998666137299586,0.8406284102226657,0.9122411633154991,0.8899601722343145,0.9524900088667766,13,score,12,12,12,12,12,12,12,12,12,12,12,11,9,12,10000,0.003003392987922817
0.3288488762780325,1,0.7943322831899083,0.9355921632582058,0.6035217608524381,0.9550914649706812,13,lda,13,13,13,13,13,12,11,11,11,10,9,9,7,12,10000,0.07713941418333348
0.33731099709775836,0.9987690807402482,0.8908263447696005,0.941058024593175,0.8810267599875198,0.9627672673046321,14,huyNC0.005,14,14,14,14,14,13,13,13,13,13,13,13,10,12,10000,0.0011469669080795134
0.36607045222684403,0.9993100133338855,0.7450474437245697,0.8503731223568126,0.591449421883214,0.927958994330957,14,huy0.005,14,14,14,14,14,14,12,11,11,10,8,8,5,12,10000,0.02000852261299213
0.33722924170944135,0.9987690807471693,0.890744929752898,0.94094856521701975,0.8808031144041195,0.9627501138548398,14,score,14,14,14,14,14,13,13,13,13,13,13,13,10,12,10000,0.0011466932566128202
0.35924072956648345,1,0.7857372295005713,0.8762810026795537,0.5881912155550815,0.9762454630845383,14,lda,14,14,14,14,14,14,13,13,12,9,9,8,6,12,10000,0.07095452953933974
0.868525385436955,0.9994302884431603,0.9484048477174535,0.9542123322687706,0.9331720290943295,0.9754302520226298,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,12,10000,9.209872137406179e-5
3.13064867086639e-32,0.9993105209961578,0.7013316274313582,0.8379990773987407,0.5099112612231215,0.9370547750532419,15,huy0.005,14,14,14,14,14,14,13,11,11,10,8,8,5,12,10000,0.01961947614202102
0.8683103454968426,0.9994302884755427,0.9483169676321437,0.9540845029974536,0.9329665114413341,0.9753953959094588,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,12,10000,9.208944186657133e-5
0.33279396552293233,1,0.7814659632857238,0.887370264639026,0.5444191135567963,0.9991921439725724,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,12,10000,0.09476879382947745
0.9066551224054146,0.9994363551121904,0.9624968585534928,0.9658104166483894,0.9416423190648597,0.985023819209484,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,12,10000,4.970254855234391e-5
1.4934037824444075e-19,0.9996749745263106,0.7200306955504167,0.8246090540792894,0.6569387080889554,0.9316207411449,16,huy0.005,15,14,14,14,14,14,13,13,13,12,10,8,6,12,10000,0.011691739762140869
0.9064276097165117,0.9994363551372201,0.9624127700427367,0.9657467221018889,0.9413859975616705,0.9850238304272326,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,12,10000,4.969669907530043e-5
0.16483554208739604,0.7136093587507242,0.4055007544959318,0.4459547878246944,0.2306493353633409,0.5183472675244009,16,lda,16,16,13,11,9,9,9,8,6,3,1,0,0,12,10000,0.11702444132585965
2.093694885252178e-4,0.9994854001701954,0.9136590894559404,0.9690901896508375,0.9560623195822734,0.9900580710519562,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,12,10000,4.1201598914944297e-4
7.16262436768906e-18,0.9960207873301264,0.7250710764185433,0.762497385477133,0.7082367269974885,0.9390406171897482,17,huy0.005,16,16,16,16,16,16,15,14,13,13,13,8,5,12,10000,0.012586476726770228
2.0931796172291703e-4,0.9994854001230482,0.9135796547284224,0.9689629146175016,0.9557998723578169,0.990058062265697,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,12,10000,4.119317676236895e-4
0.22209389191911733,1,0.7516943826082659,0.8688001580361358,0.4953875456386517,0.999061551916211,17,lda,17,17,17,16,16,14,13,13,12,12,11,11,7,12,10000,0.09351740879189532
0.7535881498099885,0.9999999999999999,0.9642256083441729,0.9792493135644111,0.9584297871701696,0.9919021317508091,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,12,10000,6.221764741871e-5
0.23432547253843955,0.9934401434524927,0.7451281227413854,0.8373734888111188,0.5568249989520296,0.9521089691632931,18,huy0.005,18,18,18,17,17,16,16,15,14,13,12,10,7,12,10000,0.012516385119378588
0.7533731657957442,1,0.9641377663475321,0.9792496098383847,0.9583627787160905,0.9918726321025236,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,12,10000,6.22093636046744e-5
0.23285876649146406,0.9999996482784841,0.5012811242067146,0.43390376555345544,0.3124509803941689,0.6200085671979528,18,lda,18,18,18,17,15,11,11,8,7,5,3,3,2,12,10000,0.11649196856235801
0.27114303215251423,0.6661806327221291,0.5332313018931676,0.6623702408048594,0.4667566364786868,0.6642754367634942,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,13,5000,0.0281250969794646
0.23688910814589506,0.6223607171766125,0.46367745951785483,0.5317825532310569,0.384335830688476,0.5770716352038348,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,13,5000,0.04191333078960421
0.2878478045591411,0.6967369911135475,0.4822529078039656,0.46217392773920823,0.37501086614917467,0.5794554594263779,3,score,3,3,3,3,2,2,2,2,1,1,0,0,0,13,5000,0.03214685010547066
0.20477079697110712,0.5024147536940495,0.39658182423214167,0.4825599220312684,0.34366535950118776,0.49248733786265897,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,13,5000,0.0034715478647281417
0.2501251849275478,0.9672339683261524,0.6042205713941886,0.5997615661615271,0.43716193041179224,0.7668202071439234,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,2,1,1,13,5000,0.007063504118823801
0.22383618822957438,0.9664117847863077,0.5776603912455327,0.5601967959831243,0.3746536695102733,0.7632035177183837,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,13,5000,0.0090272143680273
0.2501110259581108,0.9672339680692204,0.6042141760685001,0.5997558551233348,0.4371498223225516,0.7668202088692835,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,13,5000,0.007063285250120677
0.16886919585288948,0.531003436924664,0.37967787229618666,0.40941942820359656,0.28776935303070483,0.5013279474690783,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,13,5000,0.013328640375851112
0.2638866542112211,0.9707517197937926,0.6916298603413679,0.7083716818065082,0.6769384248161463,0.8382008210791713,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,13,5000,0.005104209181561825
0.1957153165104206,0.9216442628707915,0.5675984651222689,0.5377758424327127,0.36197394281319767,0.8208829609842216,5,huy0.005,5,5,4,4,4,4,3,3,3,2,2,2,1,13,5000,0.04418168067943869
0.2806280272149505,0.9610259788798388,0.5487864240316704,0.5813756549145274,0.324967218301248,0.5959352408477876,5,score,5,5,5,5,4,3,3,3,3,1,1,1,1,13,5000,0.03520600108681704
0.0056626564299145365,0.8338967320703901,0.4639538351469808,0.515341753348519,0.28715673718711,0.6777112966989706,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,13,5000,0.027778167659557207
0.25617272634508015,0.9881024288321321,0.6852639800178261,0.8136156643476482,0.5183861404258956,0.818479738923764,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,4,1,13,5000,0.005291490802445213
0.264613989293199,0.9455797010898986,0.5556798539260926,0.49910454563359924,0.321612754111149,0.7721967751353456,6,huy0.005,6,6,6,6,4,4,4,3,3,2,2,2,1,13,5000,0.04156518026742522
0.07209822000074273,0.967452631458397,0.5233445401890139,0.49522418757308384,0.3705236282045421,0.7096394764785815,6,score,5,5,5,5,5,5,4,3,3,2,2,1,1,13,5000,0.04533515129162426
0.27998309151546164,0.9129185718976845,0.5340240245194886,0.4647067247360941,0.3757028098518473,0.6680223281898976,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,13,5000,0.014801593501053981
0.45846171276506875,0.988093630012587,0.7260139930982668,0.8124486448784286,0.5980540674501595,0.813492914565732,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,4,1,13,5000,0.0028976556716374616
0.18043291859050561,0.9448885341851956,0.53126751155711,0.42038785498725617,0.31289088779006935,0.773690748778337,7,huy0.005,7,7,6,6,5,4,4,3,3,3,2,2,1,13,5000,0.04178199490422588
0.12208031820362893,0.9736097661611759,0.5382933950427728,0.5789636239466153,0.3393355556120988,0.7073644728818962,7,score,7,6,6,6,6,5,4,4,4,3,2,1,1,13,5000,0.04189417799650171
0.2037171451692147,0.9999999999929194,0.6576929957752249,0.7684594758428218,0.43907068055346354,0.8767664941573456,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,13,5000,0.008895537271753459
0.5011114375957899,0.9879358531700628,0.7646300093916107,0.7889876441191592,0.6608862183978708,0.8682046252686453,8,huyNC0.005,8,8,8,8,8,8,8,8,8,7,5,4,1,13,5000,0.0018612867855017287
0.2548205295215649,0.9436408290898388,0.536556858720761,0.42582586712938486,0.33163238189726,0.7534763159151497,8,huy0.005,8,8,8,8,6,5,5,3,3,3,3,2,2,13,5000,0.03907154382949903
0.1498627689744635,0.9743368900792468,0.551873112826508,0.5364401007022033,0.3355312859000298,0.7329564772899946,8,score,8,7,7,7,7,5,5,4,4,4,2,2,1,13,5000,0.037917671575255545
0.26239979144383746,0.9999999999998561,0.6556354387155338,0.659666253411469,0.4260362198371639,0.927638621519446,8,lda,8,8,8,8,7,6,6,6,4,4,4,4,3,13,5000,0.011110684391572414
0.4768747549524389,0.9981112581786833,0.777108498753192,0.7863493365223578,0.6858967989657171,0.8946476943352754,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,2,13,5000,0.0018212207229740323
0.2681673443834008,0.9435810530410129,0.5587589745681247,0.43884274469345524,0.3463879117928566,0.7251136058937685,9,huy0.005,9,9,9,9,7,6,6,4,4,4,3,2,2,13,5000,0.0394092550099161
0.4312635135866579,0.9782069984753378,0.7131256393745994,0.6934322716233985,0.5732365904880944,0.8738488368548061,9,score,9,9,9,9,9,9,9,8,8,6,4,3,2,13,5000,0.00995066099450945
0.22293004658483173,0.9999999999789946,0.6806143651066973,0.683301784107077,0.43192708190669193,0.93416742325393,9,lda,9,9,9,8,8,8,8,6,6,6,4,4,3,13,5000,0.02717606407864923
0.6292488226817834,0.9989241223703034,0.7995099137891551,0.7795845827452825,0.6900066521381132,0.9234972062775056,10,huyNC0.005,10,10,10,10,10,10,10,10,10,10,6,4,3,13,5000,0.0017604672566792188
0.09472204502709508,0.9634281516385576,0.5405950216518778,0.48249450024715657,0.3812574853600915,0.7814962483150294,10,huy0.005,9,9,8,8,8,8,6,6,4,4,3,3,2,13,5000,0.05115644924003664
0.1874455288699538,0.950771372267224,0.5677579338230673,0.5552356591025656,0.3835092959644303,0.7230067167709273,10,score,10,10,9,9,9,9,6,6,5,5,4,2,1,13,5000,0.03160034019921592
0.16686848382452057,1,0.7291712834056087,0.922019911477415,0.5390933136249757,0.9530150714297825,10,lda,10,10,9,9,8,8,8,8,8,6,6,6,6,13,5000,0.020700983297921343
0.46558746047827315,0.9982565925412105,0.8277135709435328,0.842702119123431,0.7904972108289332,0.9277593083427765,11,huyNC0.005,11,11,11,11,11,11,11,11,10,10,10,7,4,13,5000,0.0014967956881829765
1.3544970957427524e-30,0.9525802267011856,0.5047161868149422,0.5569308760490571,0.33284002847600136,0.650088936191652,11,huy0.005,10,9,9,8,8,8,8,7,6,4,2,2,2,13,5000,0.037198995147285294
0.49559974177144894,0.9798935430697513,0.7597234475642755,0.7538311923615448,0.6319900707367929,0.9155291946810094,11,score,11,11,11,11,11,11,11,11,10,8,7,5,4,13,5000,0.008606456890317608
0.2494972889852049,1,0.7434930514692183,0.8377221788325777,0.5350934598936163,0.9236767506430221,11,lda,11,11,11,10,10,10,10,9,9,7,7,7,5,13,5000,0.03487515556389715
0.7471160354776788,0.998999669153275,0.8791555981859385,0.8718940787952961,0.8592471775362379,0.9248522626483975,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,13,5000,6.662781507717839e-4
0.005396359252002204,0.9420678825254926,0.5190565065391962,0.5588427460481439,0.3176054224315041,0.7133206284327561,12,huy0.005,11,10,9,9,9,9,8,8,7,6,3,2,2,13,5000,0.039038847070281574
0.5430112397582402,0.9815657185641741,0.7971395652965695,0.8148680675730335,0.7282404816037986,0.9207395128141994,12,score,12,12,12,12,12,12,12,12,12,10,9,6,4,13,5000,0.008408365073337814
0.17497600135837754,1,0.7130950397168682,0.8531498991053552,0.4374434147061086,0.9980756134394602,12,lda,12,12,11,10,10,10,9,9,8,7,7,7,5,13,5000,0.06048143802749503
0.7664153864437102,0.9990114862655659,0.9015752870746228,0.8939700424902514,0.8685160427492128,0.9556315314161897,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,6,13,5000,4.549263526279618e-4
0.0030237208995807147,0.9566018287681752,0.5576202398350975,0.6459837530196847,0.3874715753035779,0.765912910410324,13,huy0.005,11,11,11,11,11,10,8,8,8,7,5,3,2,13,5000,0.021028055339192626
0.6179193261899433,0.9814088338803117,0.811203588155321,0.8338305691250301,0.7405980474491928,0.9204901702744146,13,score,13,13,13,13,13,13,13,13,13,13,10,7,5,13,5000,0.008221036860816263
0.32296597383728987,1,0.7979629733710712,0.9306371516219197,0.6125010764887666,0.9630453657964271,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,7,13,5000,0.07582966710871758
0.8047749464055851,0.999010433853709,0.9322192585414498,0.9480918861760521,0.9231506299178233,0.9622324850098889,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,13,5000,1.494233873956176e-4
3.342013892055834e-5,0.9684701917472777,0.5338060407211052,0.5011327469558691,0.33256314065950354,0.8143579651960106,14,huy0.005,13,13,12,11,11,10,9,8,8,5,5,5,2,13,5000,0.026513827922843146
0.5136703571643283,0.9821985516730304,0.8251676181413883,0.8726699210232957,0.6983097958632994,0.9527335543829849,14,score,14,14,14,14,14,14,14,14,14,13,10,9,7,13,5000,0.008841460216119552
0.3556669842542807,1,0.7890713313475255,0.9307891976310145,0.6126245989948137,0.9950141415265369,14,lda,14,14,14,14,14,14,13,12,11,10,9,8,8,13,5000,0.07110667328754873
0.8293509612199512,0.9994953338178492,0.9401655029288193,0.9511217988624499,0.9219979319380682,0.9675508956308311,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,13,5000,1.3476273730978405e-4
0.006829786168222819,0.9541614013057722,0.5993082726701551,0.6373117493889369,0.4491145123440866,0.7908345677581954,15,huy0.005,14,14,13,13,13,13,12,11,10,8,6,4,3,13,5000,0.023262776404186915
0.5236250342739117,0.9885470602251191,0.8321122901688869,0.8387779711372066,0.7256882018339353,0.9531495500766616,15,score,15,15,15,15,15,15,15,15,15,14,11,10,7,13,5000,0.008206466399942514
0.28391852898322906,1,0.765943746656167,0.8595102160926497,0.5666074057955551,0.9990357739212012,15,lda,15,15,15,15,13,13,13,13,13,10,9,9,7,13,5000,0.09473831732023459
0.9014549361807012,0.9995098994799673,0.9568582782295049,0.9565467392616349,0.9358763126320226,0.9852613088489883,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,13,5000,7.269159391873151e-5
0.0038564211607282684,0.9559429166262889,0.6341379487740073,0.6818789300875883,0.4854211420695232,0.8405198668601499,16,huy0.005,15,15,14,14,14,14,13,12,12,10,8,7,3,13,5000,0.020027904230670475
0.5307874345141391,0.9915097952453699,0.8490291724047528,0.8928986721119009,0.7553922574206979,0.9581081872239701,16,score,16,16,16,16,16,16,16,16,16,15,14,11,8,13,5000,0.0074225077903091
0.13132584076617154,0.8935188985676694,0.524722760895747,0.5305179819116957,0.36863757905632455,0.6817709328378944,16,lda,16,15,13,13,13,12,11,10,8,7,4,3,0,13,5000,0.10772529760415397
0.9169298187011373,0.9997170334441963,0.9670931031581532,0.9673056356887256,0.9578136784605127,0.9858635283409007,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,13,5000,4.5177830345476206e-5
1.149071151644222e-15,0.9644791644085953,0.6006877667063225,0.6323670244817964,0.3556412626913408,0.8723131354989574,17,huy0.005,16,16,14,14,14,13,12,11,11,9,7,7,3,13,5000,0.027784067491873787
0.5397422145655532,0.9919808052421791,0.8586077969771405,0.8957028519306716,0.7703056600294688,0.9640393496783987,17,score,17,17,17,17,17,17,17,17,17,16,15,12,8,13,5000,0.006913850518587283
0.1931851778680613,1,0.7563819594505422,0.8830724321792736,0.5532003667299144,0.9992302182443528,17,lda,17,17,16,15,14,14,14,13,13,12,11,11,8,13,5000,0.09691319264537888
0.7770077612979248,0.9999236789938264,0.9649517844677158,0.9807410991617205,0.9691714310442903,0.9906377320503462,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,13,5000,5.7400727011773705e-5
0.09784571342193507,0.9780676935946316,0.5751676407989447,0.5650157176580106,0.31645025673230204,0.8863663494701876,18,huy0.005,17,16,16,14,14,13,10,10,10,9,8,7,3,13,5000,0.031185382290483232
0.4868662398753638,0.9920049402512066,0.8463109086921016,0.8889047001573462,0.7620502871321719,0.9715830652626383,18,score,18,18,18,18,18,18,18,18,17,16,15,12,8,13,5000,0.007378700497225032
0.05292900572049544,0.9999999831641909,0.5536833847087239,0.5125232452525774,0.3812660845701296,0.7556314587710736,18,lda,17,17,16,15,15,15,12,11,10,7,7,3,3,13,5000,0.11378022972049696
0.30942254843940187,0.8480619493288336,0.5175713792907477,0.3952296401040078,0.3523260942717048,0.6216457947164207,3,huyNC0.005,3,3,3,3,3,2,1,1,1,1,1,1,0,13,10000,0.019654375687881642
0.23781232568808594,0.6290888271867096,0.46672421314846024,0.5332714865705853,0.38554190612933564,0.5811801568786474,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,13,10000,0.03804190137333833
0.31307808664253467,0.8188909435531566,0.4997263109012267,0.3672099025079889,0.3401439945752618,0.5930504230305728,3,score,3,3,3,3,3,2,1,1,1,1,1,1,0,13,10000,0.022220800062849138
0.20598902160936974,0.49683703894650205,0.39529018366138935,0.48304449042829617,0.34451675601883297,0.4899407646873991,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,13,10000,0.0034659806309911647
0.24748891963459801,0.9549733619832351,0.6160380799548206,0.6308450191007247,0.42275228403639536,0.82413081501915,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,13,10000,0.006479627434829364
0.2232174730033398,0.9714468196225221,0.5893203576866709,0.581308569060411,0.3595453155421886,0.8110836112048933,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,13,10000,0.00859291202373321
0.24747503926685457,0.9549733622446833,0.6160306499848769,0.6308370992139848,0.4227369313298511,0.8241308178690107,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,13,10000,0.006479378099993253
0.18066216538411956,0.5210452029337508,0.37801334089171335,0.4051729976244915,0.28562604047961465,0.4975602980365902,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,13,10000,0.013491037542223175
0.26038968812507446,0.959301280390296,0.6891344564211274,0.7838362062608654,0.6483460246317623,0.7937990826976385,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,13,10000,0.00499096481786423
0.23346087679363414,0.9742857239323819,0.6557847059499156,0.7442976026928217,0.5556425745863204,0.7712367517444196,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,13,10000,0.007652410995758463
0.26037559138599436,0.9593012809496063,0.6891260293843167,0.7838362103422696,0.6483179416230844,0.7937991226206286,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,13,10000,0.004990775744858023
0.204253133949669,0.7917528045547854,0.4989006976219219,0.5072696239045222,0.3467575419535038,0.6444703837471291,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,13,10000,0.01929262763074895
0.2570710806713602,0.9885660555157947,0.6860798149230677,0.8005929154732478,0.514709136852579,0.8378292626876118,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,13,10000,0.005101022165293282
0.25963014439009646,0.9853752328146657,0.6468258472276328,0.7198798441078805,0.46283613142403757,0.7942463040888581,6,huy0.005,6,6,6,6,5,5,4,4,4,4,3,2,1,13,10000,0.01374158274048917
0.25705189886299223,0.9885660554102222,0.6860678246996006,0.8005766667702081,0.5146939439166435,0.8378211347564403,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,13,10000,0.005100744938657294
0.2790533876983581,0.8924807370870738,0.5350956376055782,0.4660991202243413,0.40824825224487554,0.6549324031668113,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,13,10000,0.015423054441169684
0.5161512943342064,0.9889184784192969,0.7249520578721791,0.7684741434883086,0.5735079040163922,0.8270523404153286,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,13,10000,0.002902114509345067
0.09683357320552644,0.9900829335900616,0.6056122282402603,0.7407146978348569,0.37047598940729953,0.8353512071183891,7,huy0.005,6,6,6,6,5,5,5,4,4,4,4,2,2,13,10000,0.014551225826687976
0.5161037648304114,0.9889184784605163,0.7249343475736367,0.7684741471538882,0.5734868506808293,0.8270351706044914,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,13,10000,0.0029019848526200065
0.2072083251577383,0.9999999999610338,0.6619574147649172,0.7410247947271433,0.4638734550534682,0.8788609367007845,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,13,10000,0.008855329429374503
0.4430422983951449,0.9885671836031849,0.7620150005225744,0.7833335052559106,0.6794893877466808,0.8793655047225549,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,13,10000,0.001956160098125143
0.08522859665513469,0.9967673051421089,0.548055216520628,0.5585308993822775,0.296164808987656,0.7972705215997435,8,huy0.005,7,7,6,6,6,5,4,4,4,4,4,2,2,13,10000,0.02241310012217176
0.44304234455769975,0.9885671836337087,0.7619943289918987,0.7833180651566458,0.6794481276437958,0.879337937238233,8,score,8,8,8,8,8,8,8,7,7,7,5,4,2,13,10000,0.001956086848107457
0.1839935895411624,0.9999999999999911,0.6315456040664541,0.6930172943768892,0.3754186744920182,0.9068286243500414,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,2,13,10000,0.02140899787895188
0.37611329593347004,0.9978187074105284,0.767368049116954,0.8010958863598227,0.6912938501610068,0.9006410060740163,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,5,3,13,10000,0.002084089812355071
0.15708776564749355,0.9956735008695684,0.6291555806574195,0.668934681186999,0.4021415887244267,0.9116698806661633,9,huy0.005,9,9,8,8,7,7,7,6,6,5,4,3,3,13,10000,0.020578385529309944
0.37608407052103077,0.9978187071288362,0.7673454732480055,0.801059865326301,0.691223237867651,0.9006048488005973,9,score,9,9,9,9,9,9,8,8,8,7,6,5,3,13,10000,0.0020839844852960456
0.2534502822442911,1,0.7356902365721445,0.7605638339189021,0.4574303409247818,0.994071932815811,9,lda,9,9,9,9,8,8,8,7,6,6,6,4,4,13,10000,0.016594703182736998
0.01832269874627112,0.9978965662781365,0.7239137805828413,0.8216703933745064,0.6211830404580838,0.90357998053212,10,huyNC0.005,9,9,9,9,9,9,9,9,9,7,7,6,3,13,10000,0.0052965796927102555
0.04570620752910408,0.9988010553249225,0.5961522161059043,0.6848399225703207,0.4240350243425778,0.7978131900563945,10,huy0.005,9,9,8,8,8,8,7,7,7,6,5,3,1,13,10000,0.02603604218507557
0.01832269382121306,0.9978965653412536,0.7238887912785233,0.8216323664109344,0.6211625917214363,0.9035536496373617,10,score,9,9,9,9,9,9,9,9,9,7,7,6,3,13,10000,0.0052963955198693565
0.28181812563204206,1,0.7851406305518477,0.8864954194350044,0.8204687980744265,0.9336739541850547,10,lda,10,10,10,10,8,8,8,8,8,8,8,8,5,13,10000,0.02263196896491655
0.012916934621576087,0.998143425994329,0.7507119860604329,0.86517536862854,0.6617738519204941,0.8989303462880116,11,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,7,3,13,10000,0.005912294604563151
0.04817211544518745,0.9862755626782634,0.5999974294252106,0.7664228120802071,0.37188759291816903,0.852041304412896,11,huy0.005,10,9,9,9,9,8,8,7,7,6,6,5,1,13,10000,0.02842677005529351
0.012910545919652173,0.9981434249145794,0.7506949825998599,0.8651540079945058,0.661774233807662,0.8988870161807836,11,score,10,10,10,10,10,10,10,10,10,9,7,7,3,13,10000,0.005910682363001208
0.2867416984695783,1,0.7403114518902651,0.8012570747092346,0.6330819343226674,0.9229087317030094,11,lda,11,11,11,11,10,9,9,9,9,8,8,6,4,13,10000,0.06487124001683499
0.7015823591744815,0.9981846533579755,0.8702902247944967,0.8837414141184744,0.8462148852592306,0.9143807447145615,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,13,10000,8.114692527937899e-4
3.4637774923463547e-4,0.9696625410550904,0.5065237957399752,0.5200903548516327,0.2550018427508342,0.7786281258180144,12,huy0.005,11,10,9,9,7,6,6,6,6,6,6,3,1,13,10000,0.03293186027862596
0.7015824458320821,0.9981846531280837,0.8702463624377976,0.8837038199580991,0.8461582153174875,0.9143720702655396,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,13,10000,8.113929134026852e-4
0.2729412788764646,1,0.7742384468535436,0.8224378254285332,0.7078965397579556,0.9928811461633823,12,lda,12,12,12,12,11,11,10,10,10,10,9,6,4,13,10000,0.05299930247178476
0.01585448230502928,0.9981651628614159,0.8364707665870288,0.9236992827444359,0.8803151441779743,0.9362990841514519,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,8,13,10000,0.003195806163899917
0.13793122442846492,0.9927944160124141,0.6649515117397273,0.7718569626453973,0.5434672551226423,0.8813042240953863,13,huy0.005,13,12,12,11,11,10,10,10,10,8,8,5,2,13,10000,0.01905885516554565
0.015846979903105966,0.9981651624655274,0.8364329942067897,0.9236991460460369,0.8802528940376342,0.9362992422110481,13,score,12,12,12,12,12,12,12,12,12,12,12,10,8,13,10000,0.0031948536606741995
0.002923047481555639,1,0.745263231801195,0.9023014592497178,0.5845615476011922,0.9392213736627185,13,lda,12,12,12,12,12,11,10,10,10,9,9,9,7,13,10000,0.06898692791438246
0.8671689624622468,0.9981216226415683,0.9392118115600218,0.9417229130482687,0.9302946265235446,0.9563366808987214,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,13,10000,1.1508181022082917e-4
0.24389969329923716,0.9920335898924459,0.679848784359046,0.7840641328580608,0.3880110820789472,0.8934139256744897,14,huy0.005,14,14,14,13,11,10,10,10,10,9,9,6,3,13,10000,0.019751433629647718
0.8671689732853718,0.9981216223455598,0.9391425970912772,0.9416883792478303,0.9299768161342078,0.9563133476491018,14,score,14,14,14,14,14,14,14,14,14,14,14,14,12,13,10000,1.1508213946427485e-4
0.36044580507734886,1,0.7874174165613503,0.8995834521099642,0.5949537487734728,0.9625791877549812,14,lda,14,14,14,14,14,14,13,13,11,10,9,9,7,13,10000,0.07171422672032592
0.8795200842527487,0.9989575477302047,0.9480156383619239,0.9559780303331927,0.9319946952725972,0.9722609622942988,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,13,10000,1.002314644962339e-4
0.03576647871296455,0.9996283915158677,0.7194355539988143,0.7929472344555559,0.6044641952707731,0.9308071876769861,15,huy0.005,14,14,14,14,14,12,12,12,12,11,10,7,6,13,10000,0.01451735982260751
0.879520098367991,0.9989575473698328,0.9479507488922656,0.9559199086925422,0.9317837075922094,0.9722609667887749,15,score,15,15,15,15,15,15,15,15,15,15,15,15,14,13,10000,1.002322435355347e-4
0.3198049752591144,1,0.7723051372111104,0.8654612015249746,0.551088650003921,0.9991615127583096,15,lda,15,15,15,15,15,13,13,13,13,10,9,9,6,13,10000,0.09563635453731247
0.9146002075502894,0.9995521732781425,0.959577617929779,0.9622644774758511,0.941675721216301,0.9818923634943157,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,13,10000,6.279431585424582e-5
0.058722617970296986,0.9969424200405601,0.6620856300226375,0.7883448818436269,0.3010446214318049,0.8733953130267924,16,huy0.005,15,15,15,14,12,11,11,11,11,11,11,8,4,13,10000,0.02336401983924735
0.9146002195477557,0.9995521728953507,0.9595164856144921,0.9622351921530127,0.9416239687595176,0.9818923682281747,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,13,10000,6.279418975746835e-5
0.1676280803541248,0.9040632752138379,0.3958186714744713,0.33503927008386136,0.23355535907430972,0.5036128547503361,16,lda,16,16,13,11,8,8,7,7,4,2,1,1,1,13,10000,0.1180638893969985
3.1638689150320445e-35,0.9995588570989337,0.9123726441431846,0.971618867306454,0.9508211546596285,0.9819192741712719,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,13,10000,5.334600155387585e-4
0.21236529557393533,0.9965722792507404,0.6804149161592722,0.7785747291866696,0.47701761325193054,0.9582537868316242,17,huy0.005,17,17,17,15,14,13,13,13,12,12,9,8,5,13,10000,0.021206985150665176
9.71216442584818e-36,0.9995588569170636,0.9123145655713044,0.9715579174588992,0.9508211788315959,0.9819192849808529,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,13,10000,5.334575684749716e-4
0.23964578125971836,1,0.7668797430805657,0.8927961948148154,0.5438931541774895,0.9994387301243026,17,lda,17,17,17,16,16,15,14,14,14,12,11,10,8,13,10000,0.08749697268374754
0.5179817916490189,0.9996197277067547,0.9515033272177912,0.9818990690916269,0.9633601398403361,0.9868077998242398,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,13,10000,2.4446368721292615e-4
0.0025472878606608153,0.9977204760623708,0.7804823100229786,0.9068344036093836,0.7020200108514971,0.9687339469662608,18,huy0.005,17,17,17,17,17,17,17,15,15,14,13,12,9,13,10000,0.00847473635233171
0.5179818006862835,0.9996197276204272,0.9514475198800413,0.9818919499702685,0.9630603597545628,0.9868078032695008,18,score,18,18,18,18,18,18,18,18,18,17,17,17,17,13,10000,2.444590836288443e-4
0.23657012958792759,0.999999896692126,0.4955059019370456,0.4252192531156873,0.3216166990354005,0.6058469257770833,18,lda,18,18,18,17,15,10,10,8,7,5,3,2,2,13,10000,0.1171965037851869
0.26857677731774565,0.7119751627825709,0.5372494651051188,0.6311964552150401,0.44988661626639287,0.6715858089988055,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,14,5000,0.028413441641428522
0.23783284342651514,0.630859841092059,0.4682398390529554,0.5360268326402922,0.38692983803340364,0.5834433368661756,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,14,5000,0.03880736439413316
0.27500164049837855,0.6762711867762354,0.5005006006456358,0.5502289746622936,0.41261530758033604,0.6132500807192645,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,14,5000,0.03401444358358315
0.20819624221237495,0.492002913930552,0.3953706042786667,0.48591265669307315,0.34705444945272407,0.48895778531181255,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,14,5000,0.0032725607245498445
0.25087061907761465,0.9608819867532528,0.6125304458644041,0.6191845888133745,0.4410411077162544,0.7906739269615242,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,14,5000,0.006628710961933293
0.19090371572835155,0.964067308102569,0.5820705788803348,0.5866556458452092,0.3579349161995051,0.810791308526039,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,14,5000,0.015028478465519765
0.25295519258434385,0.965745217797241,0.5934864024686908,0.5776225997465891,0.4023712445679168,0.7687377576473631,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,14,5000,0.009750225144287286
0.1759189422374297,0.5244893379990424,0.37754560569641676,0.40488707127459744,0.2840674670323977,0.49836520993861655,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,14,5000,0.015013125414450101
0.27689084353873356,0.9624398721093808,0.6844864438864543,0.7200245012416944,0.7150396650441058,0.7480373374983569,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,14,5000,0.0046577951925720566
0.2174504018939979,0.9621378378140804,0.6148040392159344,0.6755010422742195,0.4730102074562421,0.7459207066411323,5,huy0.005,5,5,5,4,4,4,4,4,3,3,2,1,1,14,5000,0.017461976156444736
0.2849741162445306,0.9658961756635024,0.6338980945431535,0.7210410445455582,0.4649252598731291,0.7326538763890472,5,score,5,5,5,5,4,4,4,4,3,3,3,1,1,14,5000,0.010201697653265285
0.19654952948532306,0.7797659115383607,0.4936852100797339,0.5063334006928198,0.32926156174190696,0.6565156469402591,5,lda,5,5,4,4,4,3,3,3,3,2,1,0,0,14,5000,0.020785971865056464
0.25824343070924105,0.9918001756808795,0.6886878642944974,0.792819571259251,0.5288934264270793,0.8398496868463177,6,huyNC0.005,6,6,6,6,5,5,5,5,4,4,4,3,1,14,5000,0.004891098966261638
0.2618196258275457,0.9779026230282978,0.6322290222838537,0.6520319632002425,0.49181585807005446,0.771391092365162,6,huy0.005,6,6,6,6,5,5,5,5,4,3,3,1,1,14,5000,0.013315718653912538
0.26237783826005473,0.992293610307913,0.6575977317097326,0.7382580437699396,0.47617718244468654,0.8037509800531947,6,score,6,6,6,6,5,5,5,4,4,4,3,3,1,14,5000,0.007665794505453372
0.2782894474227522,0.90657169288941,0.53478864017893,0.4660255405680286,0.38550704250197193,0.6663704425010628,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,14,5000,0.015408237949274196
0.4855525984821333,0.9923402076492273,0.722896885927644,0.7499031283896619,0.584518626092775,0.8317225073934679,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,14,5000,0.0029056987514435306
0.0985453222558365,0.9744034493772883,0.6120206990233268,0.7487107087210209,0.4196416130749657,0.8116010933296052,7,huy0.005,6,6,6,5,5,5,5,5,5,4,4,2,1,14,5000,0.018207617415717674
0.4301931390420315,0.992725216468506,0.7026176980728498,0.7114192569295791,0.5773223342955238,0.8146708027393923,7,score,7,7,7,7,7,7,7,6,6,4,4,3,1,14,5000,0.004871120485073438
0.2210909085326064,0.999999999999881,0.6648799021480603,0.7624647551855972,0.44616163473488335,0.8891401909242852,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,14,5000,0.0073087064259211324
0.5003601668697967,0.99204133020431,0.7642922369429818,0.7709117473214838,0.6812178740509587,0.8759173350799361,8,huyNC0.005,8,8,8,8,8,8,8,8,8,7,6,4,1,14,5000,0.0018312823921471852
0.17998294613740415,0.9732063074345497,0.591600644773922,0.7023041107732616,0.23656208604723988,0.8345275387032627,8,huy0.005,8,8,6,5,5,5,5,5,5,5,4,3,2,14,5000,0.020650134165480814
0.5072294734321746,0.9923702729743307,0.7436466589621898,0.7236113642567374,0.6378262816001342,0.8611082320063053,8,score,8,8,8,8,8,8,8,8,8,7,4,3,1,14,5000,0.003794787962706
0.11076171087537733,0.9999999999999964,0.6290618921592557,0.6974409315113811,0.38631581077343147,0.9275121756930571,8,lda,8,7,7,6,6,6,6,5,4,4,4,4,4,14,5000,0.018542059477598318
0.28712647836643423,0.9958770823296119,0.7468491522631807,0.7588638322186415,0.6376148143354217,0.9173105639459667,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,14,5000,0.002993928295488674
0.059151278311774386,0.9946314705367468,0.6178314177723079,0.767195905465759,0.48969671767635675,0.8413978065859196,9,huy0.005,8,8,7,7,7,7,7,7,5,5,5,4,2,14,5000,0.017187139366936895
0.2631967414523578,0.995932729651207,0.7268349165011198,0.7055846355673268,0.6462743585998056,0.9053304482898065,9,score,9,9,9,9,8,8,8,8,8,7,5,4,3,14,5000,0.005275542349744737
0.06961612274052753,0.9999999999967812,0.6846871793038766,0.7455163833538876,0.44353891152677616,0.9996256750546298,9,lda,8,8,8,8,8,7,7,6,6,6,5,4,4,14,5000,0.015101771991099251
0.0832844256498408,0.9984492884431587,0.7415342443851107,0.8015894143735649,0.6946556978929629,0.9073743938462527,10,huyNC0.005,9,9,9,9,9,9,9,9,9,9,7,5,3,14,5000,0.004115763644239322
4.881886123841125e-5,0.9927895112771432,0.6283643931397058,0.7025244656065477,0.47704100524676074,0.8804149784059951,10,huy0.005,9,9,9,9,8,8,8,8,6,6,6,4,3,14,5000,0.013975784361782385
0.07746396635529365,0.9984909376383132,0.7196437185487676,0.7424072052474526,0.6698273421610745,0.8905496041941682,10,score,9,9,9,9,9,9,9,9,9,9,7,4,3,14,5000,0.006541569832833459
0.16726403626288253,1,0.7382405991087666,0.9375352379292619,0.5388596561251389,0.9787047784710916,10,lda,10,10,9,9,8,8,8,8,8,6,6,6,6,14,5000,0.017812610245526557
0.5258276531735384,0.9983756785194707,0.8195452204656726,0.8430480540737818,0.7626604270983222,0.9171248769759772,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,9,7,3,14,5000,0.0015078459039627324
0.17955309189754154,0.9969472418150248,0.6913000013750877,0.7075116541549047,0.5530178857475248,0.902352846605464,11,huy0.005,11,11,10,10,10,10,10,9,9,7,6,5,3,14,5000,0.011580814676956543
0.4884521800952398,0.9984221123856145,0.7932669440821555,0.7759527539447479,0.7496387755226428,0.8953578014006278,11,score,11,11,11,11,11,11,11,11,10,10,9,4,3,14,5000,0.003913969371450386
0.2546585649756004,1,0.7397221022818825,0.8815708559675339,0.5547765337953495,0.916905140243579,11,lda,11,11,11,11,10,10,10,9,8,8,7,6,5,14,5000,0.033372252042834866
0.736880629755763,0.998585590880824,0.8675494180804055,0.8763222085488471,0.829581819827456,0.9063727315715708,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,14,5000,7.607071666742689e-4
0.25833702121289215,0.9995239567663833,0.7635120656041923,0.8950648825424876,0.6176997406707392,0.924173224490206,12,huy0.005,12,12,12,12,11,11,10,10,10,9,8,8,4,14,5000,0.009285858075822807
0.697440939999336,0.998620640791318,0.8325068191933443,0.8350975154747186,0.7683249051574543,0.8797728280690111,12,score,12,12,12,12,12,12,12,12,12,12,11,8,3,14,5000,0.0038394823734242073
0.16419370783442516,1,0.7636026815064318,0.8993569934153377,0.6858544412947903,0.9475254742443363,12,lda,12,12,11,11,11,10,10,10,10,10,9,7,6,14,5000,0.058436297854201624
0.006201177918324809,0.998601495632386,0.8303888658595094,0.9053347632755542,0.8401584712312246,0.9234522822705287,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,7,14,5000,0.0030941983005582404
0.23060171727239168,0.9969918015813302,0.7230408844674648,0.8225155781232839,0.6305568645577337,0.9220785095221122,13,huy0.005,13,13,13,12,11,11,11,10,10,10,8,7,6,14,5000,0.013282712271928423
0.006199200866309308,0.9986397944071265,0.7928112210032993,0.854688907627186,0.7934208648940158,0.8876155426585401,13,score,12,12,12,12,12,12,12,12,12,12,12,9,3,14,5000,0.006232453997587283
0.32882624717464465,1,0.7911165790644125,0.9056868659384738,0.6311075756633089,0.9654505523690736,13,lda,13,13,13,13,13,12,11,11,11,10,9,8,7,14,5000,0.07538950832211155
0.04258582668966892,0.9988298003255076,0.8556785322741369,0.9051930425453969,0.8906291792114716,0.9498222432839746,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,9,14,5000,0.0018767401938094307
3.7778212715547714e-5,0.9998780937861912,0.6476618454191968,0.7611775120131099,0.35003878629167196,0.9107534063082572,14,huy0.005,13,13,13,12,10,10,10,10,10,9,7,7,6,14,5000,0.020742509621705506
0.04339157233367654,0.9988512921333235,0.8158223719803438,0.8916215859649235,0.7809614076022118,0.9217437607332245,14,score,13,13,13,13,13,13,13,13,13,13,13,10,7,14,5000,0.0050069239362363635
0.24672335494070885,1,0.7510865485382647,0.8949854131823344,0.49437366420936446,0.977322872667022,14,lda,14,14,14,13,13,13,11,11,10,9,9,8,7,14,5000,0.07150198773044505
0.8623515696835361,0.9993681692486633,0.9426903862514815,0.9417846856150253,0.918687284089904,0.9666781493628005,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,14,5000,1.3745355848807808e-4
0.011901242037917675,0.999805820660256,0.6368657520064633,0.6283755312887802,0.2953581144069254,0.9304126129899055,15,huy0.005,14,14,14,14,11,10,10,10,10,10,7,7,5,14,5000,0.020622802136035002
0.7338631932387296,0.9994158793156175,0.904679673852677,0.9249550591353235,0.8793961637034369,0.9507972403431784,15,score,15,15,15,15,15,15,15,15,15,15,15,13,11,14,5000,0.0028877182878501695
0.26190916160132943,1,0.7602476706520245,0.8674357173128903,0.5586734772135364,0.9986108485954237,15,lda,15,15,15,15,14,13,13,13,13,10,9,8,7,14,5000,0.09478055029655134
0.9174463126247242,0.9993722416733029,0.9621025638562062,0.9587269028134913,0.944611621742593,0.9840961063095445,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,14,5000,5.6552956704717756e-5
5.871232968237513e-4,0.9999010337364405,0.6555935298465169,0.7190640641136632,0.3927498057957158,0.9288195160643223,16,huy0.005,15,15,15,13,13,12,12,11,11,11,8,7,7,14,5000,0.019839325549710705
0.8055910356718413,0.9994198846516211,0.9224466934674518,0.9378467545114044,0.8935454552430868,0.9617902186122731,16,score,16,16,16,16,16,16,16,16,16,16,16,16,12,14,5000,0.0026396950585867735
0.15286145267444814,0.7392301889076448,0.4110336814141096,0.457308478479708,0.23274702433140299,0.5226035436868207,16,lda,16,16,13,11,10,9,9,8,6,3,1,0,0,14,5000,0.1158969949347544
0.9219035874038356,0.999441115498621,0.9705194633305346,0.9709432262076377,0.9572452609925701,0.9913041463118668,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,14,5000,4.040128482203887e-5
0.004240773121431217,0.9997834689143638,0.7743953506575635,0.8319182909356152,0.6964766335229127,0.9493359621746171,17,huy0.005,16,16,16,16,16,16,16,16,15,14,12,9,6,14,5000,0.008463096404716338
0.8057806562776676,0.999494471490289,0.9315284769428508,0.9472140525004096,0.9062239493663984,0.9725871354076975,17,score,17,17,17,17,17,17,17,17,17,17,17,17,13,14,5000,0.0024048617910590255
1.2560379152298545e-8,1,0.7263952882194488,0.8810743365260395,0.4876830696061436,0.9994922743788148,17,lda,16,16,16,15,15,14,14,14,11,11,11,10,7,14,5000,0.09373977359398852
0.7068851240879422,0.9999999999999999,0.9648253478672003,0.9823733666551914,0.9684236761779301,0.9917219056889293,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,14,5000,4.519036791855615e-5
1.1112741924062124e-15,0.9994051868926972,0.7799471995759457,0.925071873161351,0.6845591730710907,0.9661760343156042,18,huy0.005,17,17,17,17,17,16,16,15,15,15,13,12,10,14,5000,0.008424563659713172
0.7140924707902289,0.999999999999999,0.9288337487775374,0.9641908565220634,0.8969506814063859,0.9813926861176855,18,score,18,18,18,18,18,18,18,18,18,18,18,17,13,14,5000,0.002180502081896565
0.25248691178961225,0.9999996753945336,0.5080041956430182,0.45502577007642264,0.32751470720883963,0.6316678163648807,18,lda,18,18,18,18,14,11,10,9,7,6,3,3,2,14,5000,0.11519986874445481
0.2988478924128976,0.7099579300412561,0.48504048539753547,0.4463156337384527,0.37258176307567514,0.5781367818898544,3,huyNC0.005,3,3,3,3,2,2,2,1,1,1,1,0,0,14,10000,0.030127158306042328
0.24738138455928835,0.6557798497358145,0.5110000468942718,0.6298389063877124,0.4386101454735004,0.6428093780617634,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,14,10000,0.027145889895785442
0.3000620879032229,0.6966889701922141,0.47534668597558805,0.42928899983132707,0.36467554386727496,0.5629889850117706,3,score,3,3,3,3,3,2,2,1,1,1,0,0,0,14,10000,0.03185951812854174
0.2066775670411735,0.4983349022629374,0.39727078412267647,0.4867998830639185,0.346738725052546,0.49256739266342797,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,14,10000,0.0035226484458945975
0.2486300338546065,0.9545556585785171,0.6028044588236214,0.604016071430681,0.418735916288208,0.7880846139660945,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,14,10000,0.007857218688557413
0.2230630425730974,0.9701677370814307,0.5771939642434566,0.5577725386596492,0.3575963941519995,0.7773701087511062,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,14,10000,0.009858480744562933
0.24859465697669533,0.9545556581780713,0.6027904864252239,0.6040058152730645,0.41871167867751813,0.7880846230207702,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,14,10000,0.007856595275088233
0.17950224168922352,0.5231087193651613,0.37792299865592854,0.40454051678466463,0.2835429609709354,0.49892055446965783,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,14,10000,0.014189189822581513
0.2639697901836446,0.9593618633909349,0.6800345333807345,0.7463009775778244,0.6429350998965497,0.7876049358547187,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,14,10000,0.005605164136208263
0.2416877427242777,0.9717301222921112,0.6557663663441263,0.7227330469172977,0.5560481436780531,0.7866327761088922,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,14,10000,0.007027394917645346
0.26393275833886165,0.959361863006074,0.6800195105038778,0.7463009901318799,0.642896959559432,0.7876049814831414,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,14,10000,0.005604715500818269
0.01725623409405881,0.8230638976768571,0.4624994944302083,0.5109627309314518,0.2945576506978459,0.666656958750828,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,14,10000,0.0273042494015997
0.2583593288661198,0.9870711454764758,0.6864731631746698,0.8047711431990434,0.5145950997004585,0.8356901356295652,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,14,10000,0.0051111868589856025
0.256259328406482,0.9658211425946924,0.63052872815173,0.6460433551798901,0.5394057507478017,0.7353698175042123,6,huy0.005,6,6,6,6,5,5,5,5,5,4,2,1,1,14,10000,0.01648890946245588
0.25829806122665305,0.9870711452099017,0.6864497846534969,0.8047543262292743,0.5145610754757928,0.835681724408253,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,14,10000,0.005110423645091326
0.27588867822492036,0.89333299717385,0.5371516212410294,0.46553036963420663,0.4022361228447352,0.6724995465566129,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,14,10000,0.014914013329638006
0.5023899960432887,0.986960975272445,0.7235905227515163,0.7742408224904151,0.5730170537620662,0.8277538789651662,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,14,10000,0.0029327482220223907
0.12177132738843195,0.983709714486021,0.6345156153696194,0.7357868424456411,0.4969626328318201,0.803208078801801,7,huy0.005,7,6,6,6,5,5,5,5,5,5,5,2,1,14,10000,0.010811505595020759
0.5022666257755602,0.9869609749913045,0.7235443559704677,0.7742408277478249,0.5729353688117497,0.8277356628275426,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,14,10000,0.0029323569133428784
0.22865273674350145,0.999999999999817,0.6642926672012303,0.7882107134653958,0.4356183411551248,0.8809742689448239,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,14,10000,0.007325691892885476
0.478454163422173,0.9866996752270155,0.7639852254528855,0.7788899075908357,0.6832734561454331,0.8769398774626436,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,6,4,1,14,10000,0.0018732331819639894
0.043336857876353954,0.9731489940437962,0.6349295517910999,0.7610397449045907,0.44097532703258513,0.8686706033384597,8,huy0.005,7,7,7,7,7,6,6,6,5,5,5,4,1,14,10000,0.01218363069967324
0.47845423237418705,0.9866996750874069,0.7639286297601818,0.7788587891970381,0.6830773886738538,0.8769096637707632,8,score,8,8,8,8,8,8,8,8,7,7,6,4,1,14,10000,0.001873035885987592
0.22897040820716358,1,0.6649016771974993,0.6972325852624762,0.4197326522831162,0.9290090554889792,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,4,14,10000,0.019976043726906676
0.22335282536804568,0.9956560788705293,0.7357939637835045,0.7731742173882598,0.6262968946632087,0.9154414027311791,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,6,4,3,14,10000,0.0034868561760469006
0.21974289724115786,0.995014308157635,0.7120187677178206,0.8889399743388278,0.3582391497465255,0.9449810014887221,9,huy0.005,9,9,9,8,7,7,6,6,6,6,6,6,4,14,10000,0.015299528715735132
0.2233058047800768,0.9956560789125076,0.735737687199916,0.7729482202552861,0.6261622425291625,0.91540624139298,9,score,9,9,9,8,8,8,8,8,8,7,6,4,3,14,10000,0.003486388465779434
0.3197490222880811,1,0.7168186043460143,0.7114961836654838,0.4603956797903218,0.9780546075662909,9,lda,9,9,9,9,9,8,8,7,6,6,5,4,3,14,10000,0.014984058430102174
0.50288343154598,0.9985867409550677,0.8056331592487646,0.8473899809168517,0.6884965178323649,0.9306605060317519,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,6,4,14,10000,0.001695472771534925
0.249071802483818,0.9779867169763176,0.6889864204320133,0.8587549147497686,0.4170245079911626,0.8972252542994232,10,huy0.005,10,10,10,9,9,9,8,6,6,6,6,6,3,14,10000,0.012038842771065926
0.5028331590835793,0.9985867409744827,0.8055585298258248,0.8472675348546936,0.6883741270557455,0.930581292274683,10,score,10,10,10,10,10,10,10,10,10,9,7,6,4,14,10000,0.0016952861336262416
0.1291002304746681,1,0.7467405489070366,0.8958336920385104,0.5879560192773969,0.9623943381648157,10,lda,10,9,9,9,8,8,8,8,7,7,7,7,5,14,10000,0.02626157652186579
0.6534511293916457,0.9986795954466874,0.8382788696072173,0.8790258593074627,0.726710379140476,0.9398923515493919,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,14,10000,0.001303574446879452
6.297662848192702e-20,0.9778419882494884,0.6420750393352286,0.8664125895464838,0.4262426304816863,0.9117191516657431,11,huy0.005,10,10,10,10,9,9,9,7,6,6,6,6,3,14,10000,0.018661971300260715
0.6533548478438538,0.998679595348471,0.8382014705027764,0.8790258761982463,0.7266202404856466,0.9397763541399728,11,score,11,11,11,11,11,11,11,11,11,11,8,7,4,14,10000,0.001303452132650646
0.24445703490289344,1,0.7457021743086993,0.8879731999441577,0.5016982435698367,0.9738881779876569,11,lda,11,11,11,10,10,10,10,9,8,7,7,6,4,14,10000,0.028782790897393294
0.7333195060086328,0.9987613198611769,0.8797578489731283,0.8834694051696472,0.8420001545093072,0.9405361272495594,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,14,10000,6.708021526243936e-4
0.1003780208015628,0.9929355675472379,0.6575958033127594,0.6383267648151634,0.45436912476415464,0.9275336480021984,12,huy0.005,12,11,11,11,11,10,10,9,8,7,5,5,5,14,10000,0.014519857429117104
0.7333195871649406,0.9987613199149681,0.8796689185861971,0.8833368176618195,0.8418937183402004,0.9404626119439803,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,14,10000,6.707322956098098e-4
0.1379971188299599,1,0.7593684482939218,0.8809826599757089,0.701034646090928,0.9931573922360406,12,lda,12,11,10,10,10,10,10,10,10,10,9,7,6,14,10000,0.05678626016920056
2.1898059199263243e-4,0.9987563732307815,0.841607933799115,0.9152262793611252,0.8733710676893283,0.9526738107189167,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,8,14,10000,0.002757053754614857
0.1779657193003611,0.9952713842895103,0.7165047537512049,0.7346453980610043,0.49422066654498303,0.9363642648168983,13,huy0.005,13,13,12,12,12,12,12,11,9,9,7,6,6,14,10000,0.009720501067932355
2.1897712498878896e-4,0.99875637326796,0.841523305799947,0.9149542690754403,0.8732946502656427,0.9526379818107774,13,score,12,12,12,12,12,12,12,12,12,12,12,12,8,14,10000,0.0027568354036664354
0.326303334102685,1,0.8016199498084214,0.9239562678670477,0.6231296113401462,0.9555933934765398,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,14,10000,0.07699001348683163
0.8481720533170594,0.9987722529622489,0.9358806876978241,0.9455545602213594,0.9267100188723921,0.9632173631918156,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,14,10000,1.4036596956119513e-4
0.02970920380161551,0.987390712125801,0.7114320433420664,0.8158003958150182,0.5969473877688778,0.9414916593876753,14,huy0.005,13,13,13,12,12,12,12,12,11,10,8,7,5,14,10000,0.012392866279453596
0.8477578866408518,0.998772253024598,0.9357760912941627,0.9454193768275925,0.9266094218188569,0.9631740818582375,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,14,10000,1.4035138424800837e-4
0.3747078479569777,1,0.784678201145677,0.8999768752820574,0.5937816433487615,0.9595868318842743,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,7,14,10000,0.07166423741232245
0.8812066169556065,0.9990407424477242,0.9481672094082062,0.9498180555763113,0.9345728103797201,0.9804131812513373,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,14,10000,1.0679198904330888e-4
3.6378413363836964e-5,0.9981881177533672,0.6976076261495627,0.7762549235113321,0.5548314819201737,0.9594085441407529,15,huy0.005,13,13,13,13,13,13,12,12,12,10,10,7,6,14,10000,0.009739153965338485
0.8812065171479206,0.9990407425339939,0.9480674099312006,0.9495491344940974,0.9343508882217386,0.9803237014583883,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,14,10000,1.067811739742823e-4
0.3110267654077582,1,0.774815518922071,0.8923586032415843,0.5523097527050732,0.9968955216293194,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,14,10000,0.09494365019687269
0.914380554851725,0.9990518205738238,0.9653261815453282,0.9695076474171778,0.9430011152813688,0.9863538001872026,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,14,10000,4.3837972407160626e-5
1.1281472278449634e-4,0.9984121878502495,0.7498611787231484,0.846562604166359,0.5760235098244753,0.9890319065946229,16,huy0.005,15,15,15,15,15,15,14,14,14,11,11,8,7,14,10000,0.009535512846681794
0.9139262322676487,0.9990518206416577,0.9652314463659,0.9694715498887954,0.9428145755764482,0.9862201216134715,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,14,10000,4.383222200931384e-5
0.16342843426801254,0.7627831189713263,0.39690023518951856,0.38934445259929595,0.22808271206047637,0.5067384091550977,16,lda,16,16,13,11,9,9,8,7,5,2,1,0,0,14,10000,0.1196720997884395
0.914888177660997,0.9990842662041817,0.9723514021776681,0.9822881034701385,0.957069759878258,0.9916602937163135,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,14,10000,3.2504624829797574e-5
1.3358317159470986e-29,0.9982426942644436,0.7478909386410871,0.865213081082936,0.5535489057786462,0.9714242467779601,17,huy0.005,16,16,16,16,16,16,16,16,14,12,10,10,6,14,10000,0.008367826410674677
0.914434146918211,0.9990842662400453,0.9722618311721029,0.9822880885170582,0.9570697127092801,0.991479610804249,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,14,10000,3.2499730194486136e-5
0.1846693192425813,1,0.7676117128341399,0.8845139682364089,0.5658262163690119,0.9986976673299718,17,lda,17,17,16,16,16,15,14,14,13,12,12,11,8,14,10000,0.09943499307840002
0.7937504932424132,0.9999055737746542,0.969486724932919,0.9822284750757225,0.9678666178477708,0.9921024211123723,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,14,10000,3.8477963147178295e-5
0.2898670357650403,0.9998332221374441,0.7982670446060879,0.9152351924181623,0.6769569918880489,0.9439008754071556,18,huy0.005,18,18,18,18,17,16,16,16,16,15,12,11,10,14,10000,0.009689460534130093
0.7937509048490029,0.9999055738035507,0.9693994085240203,0.9821908384360224,0.9676918691092988,0.992030254663565,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,14,10000,3.847347698419617e-5
0.23248476111422292,0.9999997778020714,0.5028005720557329,0.42978355565166254,0.32089415578835284,0.6051560269204905,18,lda,18,18,18,17,15,11,11,8,7,5,3,3,2,14,10000,0.11844108235103445
0.1353161038383731,0.8637525327037119,0.45625611134906074,0.36969969750509735,0.25250790067173523,0.6167261151044046,3,huyNC0.005,3,2,2,2,2,2,1,1,1,1,1,1,0,15,5000,0.02879261943416204
0.19677490163351594,0.7111466478041449,0.3709990009776502,0.2050754534952897,0.2009251775644028,0.4581110506497173,3,huy0.005,3,3,2,1,1,1,1,1,1,1,1,0,0,15,5000,0.0623045640066933
0.13057503213758273,0.6752645474345366,0.3639169897398964,0.2859113896475699,0.2082432108925763,0.48058796854105323,3,score,3,2,2,2,1,1,1,1,1,1,0,0,0,15,5000,0.052500900642874306
0.2072791941375684,0.49909077270473373,0.3981060920692359,0.4879483093654056,0.347613751751487,0.4935195410350697,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,15,5000,0.0033370417762826157
0.25148248504500537,0.9504389216335488,0.5979813159989876,0.5950019286586983,0.4401615726020591,0.7528216720556267,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,1,1,1,15,5000,0.008132154482639894
0.19412799298999567,0.856733934537497,0.5507860394417663,0.5761411151197862,0.3545131359117353,0.7724140186498171,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,0,15,5000,0.018984687913191373
0.25351622071775315,0.9697137340377017,0.5797088771490798,0.5478027769204322,0.38100386245880413,0.746507791610708,4,score,4,4,4,4,3,3,3,2,2,2,1,1,1,15,5000,0.011511978672683795
0.1789202521498743,0.5265406910179211,0.37812930730777294,0.4035281430316482,0.2794318093831096,0.5022256409563115,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,15,5000,0.014398016009767386
0.2604319181480335,0.9563835063047846,0.6730375053126576,0.707069190938925,0.6567937903103973,0.7845091208611474,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,15,5000,0.006195690085778938
0.205541908864771,0.8837359858006342,0.5692714009180458,0.5269986322370717,0.41249349650981126,0.8175869811779412,5,huy0.005,5,5,5,4,4,4,4,3,3,2,2,2,0,15,5000,0.03845758954112675
0.25707055695646697,0.9773943614285026,0.6111489777978045,0.6082250307696557,0.5584286205915377,0.6546263192428596,5,score,5,5,5,5,4,4,4,4,4,3,1,1,1,15,5000,0.012769782799700003
0.05102701234456174,0.8184797236359339,0.47383553115101684,0.5138108839580823,0.3346987415032955,0.6511612943132108,5,lda,4,4,4,4,4,3,3,3,3,2,1,1,0,15,5000,0.024559894540611738
0.2542607634067427,0.9848817332986585,0.6884071803383461,0.7932404383487441,0.5330796736391277,0.8421553270056349,6,huyNC0.005,6,6,6,6,5,5,5,5,4,4,4,3,1,15,5000,0.004839739740117318
0.2738014076689236,0.8891209113915847,0.5737134250599977,0.587951485214438,0.3110765622263266,0.8104906260338436,6,huy0.005,6,6,6,6,4,4,3,3,3,3,3,3,0,15,5000,0.042444969485685255
0.3220757892135265,0.97602007826265,0.6012684942921461,0.6331496106944066,0.3958279462101798,0.7031587668029389,6,score,6,6,6,6,6,4,4,4,4,4,2,1,1,15,5000,0.015756385004909567
0.2744880748059465,0.8906494113192328,0.5305242403312078,0.4678274957624361,0.40023742171146337,0.645441049422651,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,15,5000,0.01624125595790978
0.4856595148578623,0.984588392294361,0.7197074093874246,0.741156038772773,0.5817716477130741,0.831502312180414,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,15,5000,0.0030003677149943557
0.09687383596389258,0.918128233875931,0.5478219684122962,0.4486366726937646,0.30757739756539715,0.8779801206108457,7,huy0.005,6,6,6,6,6,4,4,3,3,3,3,3,2,15,5000,0.04022759358328071
0.2770998115763353,0.9779513143776317,0.6535350595401996,0.7271418439703143,0.5414503644966865,0.7548258589318715,7,score,7,7,7,7,6,6,6,6,6,4,4,1,1,15,5000,0.013960830200287917
0.21958925906515583,0.9999999999996501,0.6464496575888999,0.7526914791020656,0.42343031186320335,0.8530031206145108,7,lda,7,7,7,6,6,6,5,5,4,4,4,2,2,15,5000,0.007806398144382014
0.4151554085859554,0.9846205382979267,0.7541762564332569,0.7736171128731743,0.6516200624147952,0.8905084553893919,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,15,5000,0.0021304757072388198
0.08414218423016959,0.9746131728653488,0.5552365807484947,0.5863051395495722,0.29585777723718626,0.8391159969382131,8,huy0.005,7,6,6,6,6,5,5,5,5,4,3,3,1,15,5000,0.027778281992642238
0.26184106024184,0.9787780503788021,0.67555214353433,0.7324007553110615,0.5641164368996563,0.82602737917012,8,score,8,8,8,8,7,7,7,6,6,6,4,4,1,15,5000,0.01482676533016485
0.21012645152710624,0.9999999999999307,0.6283618316750741,0.6918950567837392,0.3220570211207215,0.9011432370180512,8,lda,8,8,8,6,6,5,5,5,5,4,4,4,2,15,5000,0.019933969772948017
0.10970741790346465,0.9936887394456174,0.7195944314033081,0.753996635048393,0.6820118773203204,0.9099806684879033,9,huyNC0.005,9,8,8,8,8,8,8,8,8,7,6,4,3,15,5000,0.003937019542608129
0.16914389464741586,0.9437960818018452,0.5766358240697013,0.67968163484336,0.2683565915937453,0.790714683473605,9,huy0.005,9,9,8,8,6,6,6,6,5,5,3,2,2,15,5000,0.04858879722629258
0.08438509145564593,0.987825261944004,0.6413975059684659,0.7063587967504185,0.4551481278513443,0.8353868974877221,9,score,8,8,8,8,8,7,7,7,6,6,5,4,1,15,5000,0.016092731637364417
0.24876288872063207,0.9999999999999147,0.6999486122474304,0.7165586199680632,0.3726261714443599,0.9988134701363248,9,lda,9,9,9,8,8,7,6,6,6,6,6,4,4,15,5000,0.023059774534359503
0.009869182980156384,0.99714994174313,0.7275478072590839,0.7948395405207229,0.6525681730469399,0.9026227956350422,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,15,5000,0.004377560724434609
0.06055301157601447,0.9874452687592301,0.5591622810204256,0.6101577626833019,0.24057546215127243,0.8691734216706049,10,huy0.005,9,9,8,7,6,6,6,6,6,5,4,4,2,15,5000,0.02936480681274699
0.006926122122450176,0.9902450766614124,0.6445398288566059,0.7328598395124823,0.5096915463619978,0.8404314812945448,10,score,9,9,9,9,9,9,8,8,8,6,6,4,2,15,5000,0.015925008415155525
0.27200902252347314,1,0.7363605751507256,0.9336167285643892,0.48342968576931344,0.9895218886041778,10,lda,10,10,10,10,8,8,8,8,6,6,6,6,6,15,5000,0.016340387037313785
8.028196772886674e-6,0.9973257336123295,0.7566272035432309,0.8675255964792331,0.6843319689487688,0.8950524940294267,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,7,7,3,15,5000,0.005112132434444451
0.24826565353836938,0.9955568718779932,0.709619608188814,0.8472569810613327,0.4868480381819227,0.8783419412027429,11,huy0.005,11,11,11,10,10,10,10,9,7,7,7,6,2,15,5000,0.012704539280274823
4.4140361910345247e-4,0.9901411162289653,0.6652088987377879,0.7348620557518205,0.5297547179235238,0.8780594278606523,11,score,10,10,10,10,10,10,10,9,8,7,6,5,3,15,5000,0.016469893709517257
0.2565898924468365,1,0.7427372316933208,0.8817689829647699,0.5229383035543802,0.941623693032703,11,lda,11,11,11,11,10,10,10,9,9,7,7,6,4,15,5000,0.02893050835220571
0.694032118723133,0.9973267996614679,0.8726364365305549,0.8761885508097799,0.862482777745543,0.9281954001606951,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,5,15,5000,7.886497307257576e-4
0.21833632267101474,0.9930060069556917,0.6945448223953712,0.806363632691962,0.5231728033320074,0.8939271309571615,12,huy0.005,12,12,12,11,10,10,10,9,9,7,7,6,3,15,5000,0.01359388842517573
0.42320312679066957,0.9937990805742678,0.7572900778006443,0.8174534150757691,0.7032112961274617,0.8669097233561779,12,score,12,12,12,12,12,12,12,10,10,9,9,7,2,15,5000,0.013090093916994954
0.1856544053067712,1,0.750006070218928,0.8365170413923756,0.6588997486710123,0.9911467838040946,12,lda,12,12,11,10,10,10,10,10,10,10,7,6,5,15,5000,0.05825093536548808
0.016275465997666154,0.9973678361699742,0.8283866585408215,0.9004749652289283,0.8611024850922206,0.9523215230557024,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,7,15,5000,0.0021186999218984013
0.21617142629448238,0.991115758504417,0.7192385280174727,0.8362730802141,0.4916645059986502,0.9355583604581135,13,huy0.005,13,13,13,12,12,12,11,11,9,9,8,7,4,15,5000,0.01227769546134669
0.009135856274263731,0.9938452482874566,0.7306156916648542,0.8511418495242139,0.600192741814795,0.9089600218986384,13,score,12,12,12,12,12,12,12,10,10,10,9,9,4,15,5000,0.013157130936404459
0.33652955672497936,1,0.7871009996840271,0.9338365058412547,0.5888849421072251,0.94912567721981,13,lda,13,13,13,13,13,12,12,11,10,9,9,9,7,15,5000,0.07443980441129855
0.016233914231303933,0.9974122075883746,0.8577133836435471,0.9277075211348653,0.8605228364610972,0.9625625247575234,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,10,15,5000,0.0019121332459146893
0.005425656316728047,0.9925137053860417,0.6259687583524031,0.7203310293285239,0.3774621946646052,0.9484799597887786,14,huy0.005,12,12,11,11,11,11,10,9,9,7,7,7,5,15,5000,0.011512604409929596
0.009732296536403942,0.9929283690491515,0.7428998181599559,0.8577040371568974,0.5921183843500814,0.9337312795209677,14,score,13,13,13,13,13,13,13,13,12,10,9,9,5,15,5000,0.012884718821772093
0.3369497991081981,1,0.7841224229396895,0.9062708970490546,0.6086492869330837,0.964816445099487,14,lda,14,14,14,14,14,13,13,12,11,10,9,9,7,15,5000,0.07404979188567729
0.8676265586862438,0.9979616507090157,0.9455149760521823,0.9489871017669642,0.9430793661790364,0.9688493027270952,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,15,5000,1.2493947556630285e-4
0.004687931893808061,0.9935737039013024,0.610505367639076,0.577820231576703,0.33733392086075786,0.9505325502499422,15,huy0.005,13,13,12,12,11,11,11,10,10,7,7,7,5,15,5000,0.013387453335303825
0.6337897929385888,0.9980061447095132,0.8822740063930616,0.9341142595204501,0.8382567306202042,0.9689357219838306,15,score,15,15,15,15,15,15,15,15,15,15,13,12,8,15,5000,0.004719122396481175
0.3196235144778804,1,0.7821672316388976,0.8967810727655828,0.5418227379435223,0.9982322154829222,15,lda,15,15,15,15,15,13,13,13,13,10,10,10,7,15,5000,0.09553486178356282
5.4383099156265654e-5,0.9980735405060044,0.898594622695551,0.9562668351004666,0.9438754938439842,0.974148459152229,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,15,5000,8.153062256716674e-4
7.447427217098802e-17,0.9937910190822059,0.6523664944728426,0.6788628719316123,0.5401434560241766,0.9368428139921823,16,huy0.005,14,14,14,14,13,13,13,12,12,11,7,7,5,15,5000,0.01072853244377876
5.8794424582532035e-5,0.99812515081759845,0.8376774285828812,0.9309738351096295,0.809586125573853,0.9725768665562515,16,score,15,15,15,15,15,15,15,15,15,15,14,12,9,15,5000,0.004866288528045026
0.16501378044764842,0.7675561631990764,0.39006476259287703,0.3858217244088218,0.22644724987358006,0.5014645135135524,16,lda,16,16,12,11,9,8,8,7,4,2,1,0,0,15,5000,0.11846844860704382
0.0029282102253825708,0.999052872271347,0.9135624336216799,0.9665045748345766,0.9603560370227593,0.9809709273135429,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,15,5000,5.376488516457817e-4
0.007202550123107195,0.9953863362712861,0.7196940549229193,0.7736682435238884,0.6176129978638162,0.9383005927195014,17,huy0.005,16,16,16,16,15,15,15,15,14,13,10,8,5,15,5000,0.008567945704359526
0.0030706814723401843,0.9991217108534756,0.851082763340967,0.9441455104954379,0.8358791235254294,0.9766777923416773,17,score,16,16,16,16,16,16,16,16,16,16,15,13,10,15,5000,0.004454246905760449
0.3127702750686793,1,0.7896472796464926,0.9023255472657683,0.5157363782508662,0.9992346809689912,17,lda,17,17,17,17,17,15,15,14,14,12,12,11,9,15,5000,0.08666843834237646
0.8245576988958415,0.9999068276181757,0.9658272204483627,0.979185033713943,0.9656571509251595,0.9927269823069905,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,16,15,5000,4.5525847622215847e-5
0.005920710382679254,0.9988992088383901,0.6589220517562053,0.6698097574211697,0.4180780865957704,0.9644809798369731,18,huy0.005,17,17,17,17,17,16,14,10,10,9,9,8,7,15,5000,0.027375833656084984
0.620773271093925,0.999930007222985,0.8949330860103141,0.9318008028694529,0.846321178468086,0.9820543580437098,18,score,18,18,18,18,18,18,18,18,18,18,16,14,11,15,5000,0.004270970097390928
0.20403647655845508,0.9999996214828593,0.49241010280837827,0.40803805420139305,0.3114792833293449,0.5929011709447671,18,lda,18,18,18,17,14,12,10,8,7,4,3,2,2,15,5000,0.11725664385369186
0.29669153930391473,0.7792016294991855,0.5333157437622711,0.5240540624837129,0.4103728008938138,0.6516278459914492,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,15,10000,0.020559662377593213
0.24309682656790088,0.6874851110632337,0.5152448765267286,0.6151526919490511,0.429124759258476,0.6513189015061425,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,15,10000,0.027378789196178015
0.2822989951753746,0.6454667711307612,0.49073866820785234,0.5444502383174211,0.41337461674639786,0.5949585047240912,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,15,10000,0.032911031457627714
0.20584909496171536,0.4946668979804348,0.39623850945482375,0.4881995354223211,0.3470243151920182,0.49143321670137796,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,15,10000,0.003380281152547034
0.2475196680357723,0.9585929631417035,0.6125871267041514,0.6221179378195648,0.44231896149270983,0.7923861030310063,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,15,10000,0.006234979591352219
0.22393340274492898,0.9732360641893694,0.584186453452286,0.5697881734374228,0.3771226615801864,0.7768519653095225,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,15,10000,0.00857009086432873
0.24748565171225537,0.9585929626313721,0.6125748070412994,0.6221103069107852,0.44229900544519457,0.7923861085068902,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,15,10000,0.006234531243351975
0.18059548186847316,0.5229355218114333,0.38009915991543114,0.4084328179909091,0.28622096308678163,0.5023110148195586,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,15,10000,0.012232463862472231
0.2575003792350481,0.9631015253857669,0.6901134522841933,0.7463329623874606,0.6799954255660875,0.8036369688466035,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,15,10000,0.004725948239215416
0.23153186925951727,0.9771682777193044,0.6621292264092494,0.7217898924346956,0.5800993434767976,0.8000567491559325,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,15,10000,0.00631919738969835
0.2574672333464728,0.963101525244592,0.690099996792527,0.7463329711286961,0.6799641321782142,0.80363412206466,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,15,10000,0.004725618448588498
0.19891941562349313,0.8036842214510842,0.5063743798405426,0.5099760177479741,0.37078299260861997,0.6485092517715413,5,lda,5,5,4,4,4,4,3,3,3,2,1,1,0,15,10000,0.016948268358140384
0.2547188469547349,0.9872735605813695,0.6848097855862878,0.7949873745956797,0.5162504180057037,0.8389119368848332,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,15,10000,0.004906952116562113
0.2894454247482096,0.9695690899330399,0.663241706424502,0.6858401761948443,0.6046318992720396,0.7498547174324378,6,huy0.005,6,6,6,6,5,5,5,5,5,4,2,1,1,15,10000,0.0062886395185975125
0.2546882023499643,0.9872735604816261,0.6847892167052054,0.7949683689008702,0.5162072408623326,0.8389045432865287,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,15,10000,0.004906469794528482
0.28138873438181417,0.8950382375434133,0.5339511728592066,0.4669106055500882,0.39099571792643517,0.6625537254459856,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,15,10000,0.015265446841255992
0.4904943160043716,0.98812225520755,0.7221649054168834,0.7444925396000975,0.584073608431722,0.8319490051213603,7,huyNC0.005,7,7,7,7,7,7,7,7,6,4,4,3,1,15,10000,0.002850235469277704
0.11437038140053432,0.9952337297460081,0.6637032502701069,0.7852169564502711,0.5132923162784039,0.8622585258685633,7,huy0.005,7,6,6,6,5,5,5,5,5,5,5,3,1,15,10000,0.011424523377604204
0.4904801476723277,0.9881222550586874,0.7221314027559843,0.7444836853126574,0.5839841277519476,0.8319327378721613,7,score,7,7,7,7,7,7,7,7,6,4,4,3,1,15,10000,0.0028500161675059353
0.22136597314902187,0.9999999999992166,0.6661957700598578,0.8043602201292257,0.44140091505835244,0.8774211835124177,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,15,10000,0.0065437309391995135
0.46136535565003156,0.9878105198002372,0.7586076557878952,0.7723288020907177,0.6614648030294348,0.8818759952983223,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,15,10000,0.0019846314130101484
0.14264331900700958,0.9872886648207946,0.638518865869433,0.8178559739832088,0.30314778301900486,0.8821230541113599,8,huy0.005,8,7,7,6,6,5,5,5,5,5,5,5,2,15,10000,0.017296312966569194
0.46136540181609736,0.987810519559421,0.7585706792721348,0.7722846280622198,0.6614032054705212,0.881849772279561,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,15,10000,0.001984496303945038
0.21816388070685339,0.9999999999999645,0.65691274551299,0.6751928518246492,0.4389944478271955,0.8965242333894392,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,2,15,10000,0.02236979109392894
0.4674286028534903,0.9971754526092481,0.770712913952337,0.7926741188558052,0.6781552834281107,0.9063448292227172,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,3,15,10000,0.001999957583601423
0.22820094477327166,0.9936539306292529,0.6977169433422983,0.8523650434769076,0.35200596012716184,0.8863219879868006,9,huy0.005,9,9,9,8,7,7,6,6,6,6,6,6,2,15,10000,0.014873255930796407
0.4674178667372021,0.9971754526242526,0.7706757023343261,0.7926286286904412,0.6780076825045348,0.9063087027898393,9,score,9,9,9,9,9,9,9,9,8,7,6,4,3,15,10000,0.001999825237401757
0.28823583344642956,1,0.7274070792673024,0.7209662880673728,0.45737692539884717,0.9803148482330749,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,15,10000,0.014958173502575346
0.2720016305458103,0.997516268040913,0.7686849381690936,0.8201187948693309,0.68234619761368,0.9118784081496623,10,huyNC0.005,10,10,10,10,9,9,9,9,9,9,7,6,3,15,10000,0.002994150032663592
0.28081879497543727,0.9983475796942705,0.6744239411044025,0.8225637144585531,0.39995322115343757,0.8994110663133473,10,huy0.005,10,10,10,10,8,8,7,6,6,6,6,6,3,15,10000,0.014593233283732774
0.2719836730111658,0.9975162679995191,0.7686460058896601,0.8200490020628303,0.6823039679558578,0.9118503540955707,10,score,10,10,10,10,9,9,9,9,9,9,7,6,3,15,10000,0.0029939208024207255
0.1553017163572989,1,0.7347585336052742,0.9200823022212322,0.5568592057823285,0.9679386859758035,10,lda,10,10,9,9,8,8,8,8,8,6,6,6,6,15,10000,0.01862036135007759
0.6341002790325834,0.997526579514268,0.8308507465782815,0.8628124196596205,0.7450074557570997,0.9104292950129818,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,3,15,10000,0.0013745254489130655
0.06984796098620721,0.9981453080040554,0.6647844508115802,0.8603825047048921,0.4463508583016002,0.910906574428654,11,huy0.005,10,10,10,9,9,8,8,8,8,6,6,6,4,15,10000,0.016845594404170047
0.6341003754592189,0.9975265794946457,0.830805459477207,0.8627610953526855,0.7449009069163288,0.9103628138241839,11,score,11,11,11,11,11,11,11,11,11,11,8,7,3,15,10000,0.0013744535318994686
0.24044102461430455,1,0.7451977468964561,0.8358623877336291,0.5584353560091407,0.9283134470290246,11,lda,11,11,11,10,10,10,10,10,9,7,7,6,4,15,10000,0.02719443527227194
0.7264985543210105,0.9976180788817695,0.8760176282087538,0.8695363610700988,0.8559938119043159,0.9069384426296722,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,3,15,10000,6.96118520945492e-4
0.06726955884824083,0.9989514855544049,0.6950881364078619,0.8836269851741099,0.49987492971973607,0.9328026997204004,12,huy0.005,11,11,11,10,10,9,9,9,9,8,7,7,5,15,10000,0.014087288874317599
0.7264985977758305,0.9976180790869623,0.8759522169170051,0.8695090692530992,0.8558457171502555,0.9069256245378019,12,score,12,12,12,12,12,12,12,12,12,12,12,11,3,15,10000,6.960616949548449e-4
0.06388925635756375,1,0.7562526586753688,0.9083537841305274,0.7002659002176261,0.9914427738080693,12,lda,11,10,10,10,10,10,10,10,10,10,9,7,6,15,10000,0.056177953903135486
0.8060964010822932,0.9975610593793511,0.907659630744051,0.9138552317163456,0.8667004362233253,0.9437547441891929,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,7,15,10000,3.748336517845953e-4
0.26857482939884497,0.9992510292010542,0.7653539011013053,0.8854281759781008,0.6026420010834377,0.9395293065495144,13,huy0.005,13,13,13,13,12,12,12,11,10,10,8,8,6,15,10000,0.010835853554198605
0.8057999812361953,0.9975610595127697,0.9075987834707943,0.9137561652153928,0.8667004389800307,0.9437547470798789,13,score,13,13,13,13,13,13,13,13,13,13,13,13,7,15,10000,3.747920958926484e-4
0.3086209974069228,1,0.8019131529604208,0.9184614082369443,0.6147613030320672,0.9547830133109307,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,15,10000,0.07673004300627302
0.8501700294485801,0.9975530688433873,0.9333735261066716,0.9425216965018591,0.9332196527656271,0.9538958966956411,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,15,10000,1.436343874198989e-4
0.08309677963954615,0.999297424737313,0.7343799373287979,0.8243095551143462,0.533430499190437,0.9510218058444871,14,huy0.005,13,13,13,13,13,13,12,12,12,9,9,7,6,15,10000,0.011859450872171991
0.8498662323115939,0.997553068993016,0.933292770792655,0.9424706826383277,0.932920947485034,0.9538773608586334,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,15,10000,1.4362379958528986e-4
0.0520749451820324,1,0.724702478526838,0.844832611743354,0.5871988901402647,0.9383816593323174,14,lda,13,13,13,13,13,13,12,12,11,9,9,8,5,15,10000,0.08442839073759188
0.8727049230256296,0.999053461547524,0.944787964042936,0.9472684312110086,0.9342883918192801,0.9697365820216013,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,15,10000,1.1497304332032903e-4
0.6648553929988504,0.9993023469244441,0.883307826263925,0.9152229727887659,0.7973813850085509,0.9712795571010533,15,huy0.005,15,15,15,15,15,15,15,15,15,15,14,11,8,15,10000,0.003136964164240906
0.8727049314499584,0.9990534617535047,0.9447105735525846,0.9472620586949869,0.9340222429399024,0.9697350499702094,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,15,10000,1.149668811466244e-4
0.3182289067898231,1,0.7773304268370971,0.883546006831204,0.5470158333891506,0.9991704638297925,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,15,10000,0.09468622240253412
0.900552449793741,0.999416866832814,0.9586035696911819,0.953709160537285,0.9430832044803024,0.9822367912970962,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,15,10000,6.793634860890278e-5
0.0058293954434154105,0.9964474354437775,0.7503552588063273,0.792326182205921,0.696228020570882,0.9369780386241275,16,huy0.005,15,15,15,15,15,14,14,14,14,13,12,8,7,15,10000,0.009994441531831873
0.9002168747654749,0.9994168669891639,0.9585308879095322,0.9536687562844819,0.9430320012710042,0.9822342741928434,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,15,10000,6.793020930878265e-5
0.16252065315488815,0.6992386313675495,0.40121072525070356,0.4402354288329532,0.22898628626407536,0.5197156319534881,16,lda,16,16,13,11,9,9,8,8,5,2,0,0,0,15,10000,0.11819319633239057
0.9028284474291937,0.9995757881310445,0.9674083543730628,0.9685538889460865,0.9532690142080558,0.9914231078665893,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,15,10000,4.692969099312167e-5
0.7013495172151389,0.9997532255973713,0.9178023457906426,0.9559620610449259,0.8817268362204301,0.9860081725983674,17,huy0.005,17,17,17,17,17,17,17,17,17,17,17,14,12,15,10000,0.0024362647064331195
0.9024922086046457,0.9995757883659504,0.9673392694197415,0.968553871521436,0.953203119480907,0.9913869150940848,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,15,10000,4.692456313576725e-5
0.14128681755012734,1,0.7653461212348949,0.8879068025540818,0.576963163298159,0.9989098731471119,17,lda,17,16,16,16,16,14,14,14,13,12,11,11,8,15,10000,0.09950547723541468
0.7632031910166172,0.9999314898633285,0.9652034827492686,0.9789320916679887,0.9634214158872673,0.9884399725261743,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,15,10000,5.403094277697534e-5
0.5511205528508952,0.9998050586359886,0.8925676867163892,0.9347406421508356,0.8385494452298733,0.9782712877981234,18,huy0.005,18,18,18,18,18,18,18,18,18,17,17,15,11,15,10000,0.0029078311484113956
0.7632041064490481,0.9999314889634234,0.9651362959810468,0.9788514960810301,0.9632614881497599,0.9884136155533709,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,15,10000,5.4025509351088934e-5
0.0361456242295963,0.9999996845011285,0.5450058133919216,0.5293744049858293,0.37235257479548367,0.7444335405088294,18,lda,17,17,15,15,14,14,13,11,11,7,6,3,2,15,10000,0.11146019875118912
0.32103261796616833,0.7829524850480838,0.49257077727587306,0.37372722881336706,0.3473799233897677,0.5783398569307254,3,huyNC0.005,3,3,3,3,3,2,1,1,1,1,1,0,0,16,5000,0.023975407627899403
0.24109257386594823,0.6449717117500791,0.45928951860347245,0.4918042701943901,0.36644842203016914,0.5683879909722346,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,16,5000,0.041422249702481616
0.25681796744216323,0.7120162075260342,0.4331399071046294,0.3305855463456908,0.293701756893927,0.5213008769358625,3,score,3,3,3,3,2,1,1,1,1,1,1,0,0,16,5000,0.04021577924381022
0.20474163076172677,0.5007985419293439,0.39762931839763516,0.4873477825018348,0.3460447066317808,0.4940731622155894,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,16,5000,0.003259898803390023
0.23931675538915156,0.9455408977102719,0.6076503102338511,0.6228717939179904,0.45733581157366704,0.7731862925781743,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,16,5000,0.006511894517272965
0.22062751575839093,0.962292928731062,0.5808279190988597,0.5701956159529928,0.3923249584531381,0.7586985765987143,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,16,5000,0.008435484248538386
0.24435535038699516,0.966562821276402,0.5795618987537807,0.5536647116758627,0.3988184758341764,0.734408134595467,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,16,5000,0.010713913093782076
0.17088696698214192,0.5285678927198594,0.3804268082507347,0.41112618665046874,0.2871177687212707,0.5044352261799327,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,16,5000,0.012165097181582115
0.2576993168172499,0.9506083708805666,0.6832535474113566,0.736199370327824,0.7302617614212022,0.7414989176099401,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,16,5000,0.005037060205367538
0.19377611822293023,0.8812416543899615,0.574728666180845,0.6003582927604759,0.369736035594699,0.8285312299361584,5,huy0.005,5,5,4,4,4,4,3,3,3,3,2,2,0,16,5000,0.04085813125702764
0.2612297427114028,0.9708307805031978,0.6266378005262836,0.6660455981890697,0.5586893942970396,0.6763934869307081,5,score,5,5,5,5,4,4,4,4,4,3,1,1,1,16,5000,0.010567563264899781
0.172701685352977,0.806985262086604,0.5027689046150212,0.5099821078435629,0.32955335015873716,0.694622117633225,5,lda,5,5,4,4,4,3,3,3,3,2,1,1,0,16,5000,0.02114441695494913
0.24886999330046958,0.9889745227407317,0.6819665180156885,0.7920256776092912,0.5124240193607918,0.8360162470696141,6,huyNC0.005,6,6,6,5,5,5,5,4,4,4,4,3,1,16,5000,0.005123146800377931
0.22502596488672055,0.887415452382399,0.5732509310258823,0.5472643247373371,0.4373756178964238,0.7606581840308697,6,huy0.005,6,6,6,5,5,5,5,3,3,3,2,1,0,16,5000,0.03485867126853481
0.23194100732052497,0.989239147996366,0.653442870599744,0.6928196139921117,0.542876385762866,0.7889118014562022,6,score,6,6,6,5,5,5,5,5,5,4,3,1,1,16,5000,0.007378134057352052
0.27539474543830306,0.9109855793860829,0.5358095336067159,0.4655909103808453,0.3743210281551751,0.6814457190759116,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,16,5000,0.013972768506763567
0.4785947884243481,0.9886554999958448,0.7194102339978685,0.7579717405414149,0.5782745459763514,0.8270502585353845,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,16,5000,0.002951356014316535
0.23167984556725207,0.9775098541483777,0.5715005224530764,0.5068110464001577,0.3646604991226253,0.7775909564052481,7,huy0.005,7,7,7,5,5,5,5,5,4,3,3,1,1,16,5000,0.019485256755277035
0.4117985891620671,0.9870419931952709,0.6671390634429205,0.6572970115791735,0.5194881018270722,0.7874298232548939,7,score,7,7,7,7,7,7,7,5,5,5,3,2,1,16,5000,0.00807832807620508
0.1971190116323953,0.9999999999787565,0.6482578901215779,0.7326944642042249,0.4209515885799589,0.8830442889378753,7,lda,7,7,6,6,6,6,5,5,4,4,4,3,2,16,5000,0.009830999610605703
0.4427810995701283,0.9884458192378567,0.7577113909652944,0.7770607986995957,0.6776796853990563,0.8814207248884941,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,16,5000,0.001996797125617495
0.19999858254118424,0.9707323633237976,0.6093485153468773,0.6340451348896814,0.5069460869965738,0.7405985575365531,8,huy0.005,8,8,7,7,6,6,6,6,6,5,2,2,1,16,5000,0.01729660175540764
0.4540472413925957,0.9874916747887315,0.7104844293180967,0.7219301748814473,0.6145835437131791,0.8281036148215739,8,score,8,8,8,8,8,8,8,8,6,6,4,3,1,16,5000,0.007116591321182221
0.2067511593164516,0.9999999999999751,0.6530310246539572,0.683876426098244,0.41686368777336796,0.9081060118769747,8,lda,8,8,8,7,7,7,6,5,4,4,4,4,2,16,5000,0.023179480790740663
0.17539014343251902,0.9910742901166758,0.7403204096105571,0.7816648201233278,0.7179968263807924,0.9104153139346125,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,7,4,3,16,5000,0.0032769931694579535
0.06979484961489153,0.9244357933122392,0.5854526670507895,0.7159741977398439,0.3005988546556859,0.8793047928215106,9,huy0.005,8,8,8,7,7,6,6,6,6,5,5,3,2,16,5000,0.03311996004728478
0.14862615021287243,0.9894782877922489,0.6915576510051792,0.7479902655286101,0.6105115482537684,0.8852969726808692,9,score,9,8,8,8,8,8,8,8,7,7,5,4,1,16,5000,0.00897791212384158
0.25172583440770285,0.9999999999996945,0.7044448894579777,0.742632672546606,0.38126526170587566,0.9831686598149791,9,lda,9,9,9,9,8,7,6,6,6,6,6,4,4,16,5000,0.02474083061659855
0.2048500231141854,0.9957983769670063,0.7820402348352783,0.8521771941007732,0.7606187984429262,0.9172137499125712,10,huyNC0.005,10,10,10,9,9,9,9,9,9,9,8,7,3,16,5000,0.002649285422755455
0.0623942409555233,0.9177671953390829,0.5438173937100399,0.5486167108760465,0.3071950354849087,0.8075075331730075,10,huy0.005,9,9,9,9,7,6,6,6,6,4,4,3,1,16,5000,0.04330211143704877
0.1618977376953895,0.9954477755904598,0.7379753513959489,0.8061075851537884,0.6711276571106848,0.8795383429609125,10,score,10,10,9,9,9,9,9,9,9,8,7,5,2,16,5000,0.008011703241018292
0.24494500863811397,0.9999999999999947,0.7427231585827817,0.8540222183902726,0.5856555657444724,0.9537176106049436,10,lda,10,10,10,9,8,8,8,8,8,7,7,7,4,16,5000,0.025004083051430728
0.22189297840137487,0.9955581178801918,0.7973021057345994,0.8496460667017881,0.7820104893248541,0.9122454389300441,11,huyNC0.005,11,11,11,10,10,10,10,10,10,10,9,7,3,16,5000,0.002946985999307214
5.558749562481916e-4,0.9941269788573986,0.6031109167419975,0.7958380876210969,0.34238348019306625,0.866136326430998,11,huy0.005,10,10,10,10,9,7,7,6,6,6,6,5,2,16,5000,0.019783754191552212
0.16673554308275998,0.9947802791621478,0.74803917153584365,0.8277381637909345,0.6752331973994827,0.8754958007047464,11,score,11,11,10,10,10,10,10,10,10,10,7,6,2,16,5000,0.008672675121138115
0.1872082514307308,1,0.7275510870325385,0.860794203511663,0.5146195543361791,0.9506602321211419,11,lda,11,11,10,10,10,10,9,9,8,7,7,6,4,16,5000,0.049617623464094006
0.7147208196564544,0.9990363307497678,0.8665583448453088,0.8810489358193752,0.8242597956964552,0.9176460393431243,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,9,4,16,5000,8.620804127864959e-4
3.0049420576257965e-7,0.989988156009978,0.5928831142078994,0.687697598118918,0.3125776209739468,0.8927912908114918,12,huy0.005,10,10,10,10,9,8,8,8,8,7,5,4,3,16,5000,0.020177345457417523
0.5584855490959243,0.9990975964937323,0.7905624353510755,0.8133989574156637,0.7163131897818928,0.8991195634252518,12,score,12,12,12,12,12,12,12,12,12,10,9,6,3,16,5000,0.007594470812048088
0.058076878449267906,1,0.7417948614552943,0.8152842619330514,0.6869256415594125,0.9933216298464043,12,lda,11,11,10,10,10,10,10,10,10,10,8,6,5,16,5000,0.051696649848352094
0.7297208764266556,0.9989741754971255,0.9050321575528611,0.907019998877402,0.8875998884327929,0.9333261001586812,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,9,16,5000,4.047218129567813e-4
0.03880419775856543,0.9895041971495941,0.6510762325286985,0.7697566972623671,0.34242122454119334,0.8932846715332512,13,huy0.005,12,12,12,12,10,9,9,9,9,8,8,5,3,16,5000,0.022950859437210706
0.6056745423921319,0.9991096968529578,0.825116707154516,0.843764475250743,0.7628815112517062,0.9182220104983917,13,score,13,13,13,13,13,13,13,13,13,13,10,9,5,16,5000,0.0067696578489568554
0.32203467658279267,1,0.796502802126044,0.9310343092422323,0.5974766732950305,0.9676545859399812,13,lda,13,13,13,13,13,12,12,12,11,9,9,8,7,16,5000,0.0752199681277693
0.8608629676787909,0.9989701095074552,0.9337688198507796,0.939563252899312,0.9173326151615772,0.9605482008601753,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,16,5000,1.3744060006579465e-4
0.005464269176068264,0.9973499758267178,0.7099539006003923,0.8698802714545834,0.466526561917582,0.9174306977759251,14,huy0.005,13,13,13,13,13,12,11,10,10,10,9,9,5,16,5000,0.011902833719310576
0.6274634708499404,0.9991223514287607,0.8596355682521626,0.8676407008248712,0.8346465958879136,0.9368658205829654,14,score,14,14,14,14,14,14,14,14,14,14,12,11,6,16,5000,0.005809052694678412
0.3445149569563362,1,0.7818587996234884,0.8996864663388484,0.6145605768218424,0.9832052904091129,14,lda,14,14,14,14,14,13,12,12,11,10,10,8,7,16,5000,0.0727708723758261
0.8634803261806735,0.9991467927087173,0.9452309738152783,0.9571177316434073,0.9271236447483295,0.9717951868715835,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,16,5000,1.0945123318734149e-4
0.03533979403243562,0.9995720557674641,0.786117066510553,0.8466630088598416,0.7300104979151727,0.9653189017686675,15,huy0.005,14,14,14,14,14,14,13,13,13,13,12,10,7,16,5000,0.004543142309337307
0.6393974650110742,0.999296885431763,0.8746150082018234,0.9091320494668759,0.8386102620215659,0.9485383356247448,15,score,15,15,15,15,15,15,15,15,15,15,13,12,8,16,5000,0.005081611567007592
0.3194940782149266,1,0.7770987295268255,0.8673069239257672,0.5411368202142265,0.9991971993378508,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,16,5000,0.0943800610176975
0.025279295711268815,0.9994480073713229,0.8997755353620476,0.9608001038207687,0.9361105782199262,0.9805069494660207,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,16,5000,6.892468154504616e-4
0.03658974624660792,0.9995792709251351,0.796513081261404,0.8581983097293628,0.7593608917922325,0.9611497005430856,16,huy0.005,15,15,15,15,15,15,14,14,14,14,13,11,7,16,5000,0.004964755664522199
0.02268571708062892,0.9995756194140383,0.8324263454263149,0.897433779425723,0.8393410883633865,0.954777364886225,16,score,15,15,15,15,15,15,15,15,15,15,14,13,8,16,5000,0.0053478544329717366
0.1655819772489328,0.8705611293706316,0.41462504246602805,0.3737378188857627,0.26254408688001185,0.5231655074027773,16,lda,16,16,13,12,9,9,7,7,6,3,2,1,0,16,5000,0.11752970537757103
0.01535654520322661,0.9999334153050158,0.8959562093264891,0.9689733068911496,0.9396414465104616,0.9821521247397184,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,15,14,16,5000,0.0010088778435731684
0.1459392888823647,0.9996889562811636,0.7392323693355581,0.8366636030748473,0.5975791900239903,0.9483147382313238,17,huy0.005,17,16,15,15,15,15,15,15,14,12,10,9,7,16,5000,0.009038373045672114
0.013786658545288087,0.9999342621387416,0.8301052370117377,0.906844897058245,0.8415341636838667,0.9696126537199409,17,score,16,16,16,16,16,16,16,16,16,16,14,13,9,16,5000,0.005564350284104036
0.14225745204550003,1,0.7791428075214734,0.9169949989016922,0.6575753862101515,0.9988617823371201,17,lda,17,16,16,16,16,15,14,14,13,13,12,11,9,16,5000,0.09336018660976275
0.8086165192005852,0.9999353071334566,0.9661058386810054,0.9791049600244335,0.9657479831928781,0.9837044118465329,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,16,5000,5.0816145648561845e-5
0.3735389236460688,0.9994927642507064,0.8527033564756896,0.9477617223199253,0.8266034455522704,0.9882824421790839,18,huy0.005,18,18,18,18,18,18,17,16,16,15,15,14,11,16,5000,0.0046776650717483565
0.669739157057918,0.9999347648837019,0.8798963073331603,0.9189369465340903,0.8105895294755281,0.9723268147448605,18,score,18,18,18,18,18,18,18,18,18,18,16,13,10,16,5000,0.005170404854312933
0.16018623160540038,0.9999999848692004,0.5610923507944202,0.5369501662923124,0.32217579149792835,0.7672796005035375,18,lda,18,18,16,16,14,13,12,11,10,7,7,3,3,16,5000,0.10986616485944112
0.2714275566140537,0.6974069466180346,0.5317516191176487,0.6264203541208578,0.4489239553674558,0.6619136503694463,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,16,10000,0.030153185022682643
0.24267359549426812,0.6381098480585158,0.47818464934122906,0.5537705044709034,0.39822204998258576,0.5959401762647096,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,16,10000,0.036221017142318956
0.27391764763362375,0.6532053762517677,0.514372278330268,0.6159938111054124,0.4449557293695181,0.63459959367859,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,16,10000,0.03167769540431357
0.20610072542646313,0.5018780075836871,0.3973880139616388,0.4841853088747663,0.3451430171506147,0.4930316582292267,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,16,10000,0.003351137617789046
0.24557720951479983,0.9660796927921931,0.6280374869244554,0.6502465226954143,0.4368449717905081,0.8414390378293616,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,16,10000,0.005176898665274525
0.21464893475772587,0.9547367926008202,0.6090803050540055,0.6334677464287379,0.3830520631044021,0.8594959883783413,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,2,1,16,10000,0.0066293779183566786
0.24953909226726725,0.9760432547495016,0.6070816820013957,0.6013721904944069,0.4482651078671212,0.7601887646286815,4,score,4,4,4,3,3,3,3,3,3,2,1,1,1,16,10000,0.007033306014672447
0.18216732099747174,0.5242121555491066,0.37785961271197116,0.4025294871506531,0.28164315127219797,0.49874594859042626,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,16,10000,0.014117949887753964
0.266495662721068,0.9713034094545564,0.6979438454166095,0.7436866040277273,0.7048371212637247,0.8033964296159711,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,2,1,16,10000,0.003795441293680546
0.20362943137131567,0.9115568548713668,0.6479136842898042,0.6414558380048783,0.6123777749635887,0.8705485222378715,5,huy0.005,5,5,5,4,4,4,4,4,4,4,2,2,1,16,10000,0.01694324955707971
0.2607306187401599,0.9809394713791237,0.6885693202302893,0.712524360174491,0.6836559840344016,0.8049961668232702,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,16,10000,0.0050768043950150995
0.19867760088567651,0.7978342732724922,0.500101290971481,0.5052343495754368,0.34502877343754956,0.6537314576862499,5,lda,5,5,4,4,4,3,3,3,3,2,1,0,0,16,10000,0.019617208454643077
0.263518537004796,0.9902437780406711,0.6851591019814912,0.7981088283007154,0.5050983330656904,0.8396870612662042,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,16,10000,0.005164353393258944
0.22444567983824457,0.9186821170206517,0.6041623294109555,0.6731198698596039,0.39765880171327866,0.7906059631322446,6,huy0.005,6,6,6,5,5,4,4,4,4,4,3,2,1,16,10000,0.02633851040600536
0.2634668370020588,0.9902437781871859,0.6851312050832308,0.7980762344722904,0.50504417225199,0.8396870547583243,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,16,10000,0.00516362866952722
0.27898397113048445,0.9074757135354422,0.5351438817844548,0.46582876149009556,0.3921959463060626,0.6602779967344434,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,16,10000,0.015061829783452503
0.5103389603080848,0.9899583688566921,0.7254271345155656,0.7664176367811798,0.5754202652080096,0.8302172226234917,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,16,10000,0.002878931299178917
0.12099514332467325,0.9777617429245816,0.6124459813698009,0.7408913969378457,0.374707629968984,0.8490291632317687,7,huy0.005,7,6,6,6,6,5,5,4,4,4,4,3,1,16,10000,0.011820570958335526
0.5102010188913546,0.9899583689915769,0.7253786990478327,0.7663506492691037,0.5753532108287912,0.8302172172626059,7,score,7,7,7,7,7,7,7,7,7,4,4,3,1,16,10000,0.002878541136959369
0.2173713531702589,0.9999999999999272,0.6655661571397925,0.7895422088208198,0.4560446879314243,0.8699800810623465,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,16,10000,0.007041991703655863
0.46340344771176456,0.9894742501312755,0.7636626527635461,0.7794773693432377,0.6775440210416533,0.8780021759400622,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,16,10000,0.0019292297681777443
0.1041108873091388,0.9749340204898918,0.5658325471786373,0.6085717083193137,0.35615792210013086,0.7860775260689448,8,huy0.005,8,7,7,7,6,6,5,5,4,4,4,2,1,16,10000,0.021783098667149954
0.46340350768797584,0.9894742501273245,0.7636043625345039,0.7793885259263539,0.67736391241539,0.878002177520581,8,score,8,8,8,8,8,8,8,8,7,7,5,4,2,16,10000,0.001929017803897648
0.21956242741361007,1,0.6464199687330893,0.7007788447598853,0.3904777376882109,0.9351150191087214,8,lda,8,8,8,6,6,6,6,5,4,4,4,4,4,16,10000,0.017796544100414504
0.27356054193206886,0.9958684736822956,0.7509299141425948,0.7513531707587205,0.6726836112715683,0.9181528246283718,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,16,10000,0.0030126176360854512
0.31106686416461665,0.9838489640777612,0.61882774677275465,0.6834455467018051,0.33039583455434807,0.8060383387659096,9,huy0.005,9,9,9,9,9,6,6,6,5,5,4,3,2,16,10000,0.02015197045076554
0.27355290345525696,0.9958684743521762,0.750873072433108,0.751113715770137,0.672603119847798,0.9181528273722576,9,score,9,9,9,9,8,8,8,8,8,7,6,4,3,16,10000,0.0030123498301958757
0.28243652577794315,1,0.7197244124880563,0.7127169935264995,0.45576725927850614,0.9735112636035607,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,16,10000,0.016779818103029333
0.5239193274819803,0.9988812388420251,0.8023159103500789,0.8341648620094199,0.7092065435505828,0.9219024917466501,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,6,3,16,10000,0.0017394116662324106
0.23975041130276167,0.9995757354852762,0.715465436460334,0.8075113982048623,0.586152724079071,0.8851697921689725,10,huy0.005,10,10,10,9,9,9,9,8,8,7,6,5,1,16,10000,0.012901828553596584
0.5238821869757954,0.9988812388212169,0.8022596197605991,0.8340352829449386,0.7091191200256214,0.9218828428252165,10,score,10,10,10,10,10,10,10,10,10,9,7,6,3,16,10000,0.0017392432156880134
0.24786270782552652,1,0.7364046962441079,0.9317742243503193,0.526931201958343,0.9515758426144215,10,lda,10,10,10,9,8,8,8,8,8,6,6,6,6,16,10000,0.020812873333700743
0.6200412708097781,0.9989959574683692,0.8326431394346213,0.8813946391177649,0.7409884540960154,0.9122645769790176,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,3,16,10000,0.0014636268306407144
0.28007856908165446,0.9999379341139101,0.707270190037796,0.8280641767950999,0.5393917376141952,0.8904058749612946,11,huy0.005,11,11,11,11,10,9,9,9,8,8,7,6,3,16,10000,0.017912292719284892
0.6200284929336985,0.9989959572360709,0.8325819677393678,0.8813184435055609,0.7409027062985383,0.9122646154258407,11,score,11,11,11,11,11,11,11,11,11,11,8,7,3,16,10000,0.0014635199475152207
0.0033242699309888545,1,0.6307883351021235,0.7712835402259874,0.39069058494989417,0.926390506820293,11,lda,10,10,9,9,8,8,8,8,8,6,6,5,3,16,10000,0.039207573842802
0.7384240298458777,0.9990813449433088,0.8821485533210068,0.8881027151272962,0.84866974068561,0.9153397389159954,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,16,10000,6.245732954584509e-4
0.2824194711276679,0.9999728650078384,0.7309398978980342,0.8382452821539167,0.5911721949735846,0.9197219361455676,12,huy0.005,12,12,12,12,11,10,10,10,9,9,8,7,4,16,10000,0.015009399460288331
0.7384240980930695,0.9990813451475098,0.8820691547825283,0.8879573950581614,0.848584559991575,0.9153397640359192,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,16,10000,6.244924736009347e-4
0.26939967015075106,1,0.8072868463345909,0.9080709839561445,0.7419795769740294,0.9973791541081128,12,lda,12,12,12,12,10,10,10,10,10,10,10,8,6,16,10000,0.04926824162169821
0.7981274334060725,0.9990160708549356,0.9079767808688026,0.9179982280264649,0.8681149057297536,0.9626692816742751,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,7,16,10000,3.661061769506023e-4
0.3506226158192171,0.9998968515597629,0.7746180510953186,0.8930699741917992,0.6552896742962256,0.9226891664647413,13,huy0.005,13,13,13,13,13,13,12,12,11,11,8,7,6,16,10000,0.008606111399437474
0.7978048531552726,0.9990160698121491,0.9078947103472226,0.9179982443024315,0.8681149667144075,0.9626693226699509,13,score,13,13,13,13,13,13,13,13,13,13,13,12,7,16,10000,3.660529188318097e-4
0.3175600988830709,1,0.797635357926216,0.9331902700675431,0.5884376932682243,0.96264647964604,13,lda,13,13,13,13,13,12,12,12,11,9,9,8,7,16,10000,0.07558801078589533
0.822990498302725,0.9989894119655863,0.9349803177092018,0.9473572302605471,0.932171158729894,0.9621855621248991,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,16,10000,1.3173022371400483e-4
3.433154406160564e-32,0.9999003955622232,0.7291958306330009,0.8332863289327032,0.6583844092044644,0.9356636942246515,14,huy0.005,13,13,13,13,13,13,12,12,11,11,9,7,6,16,10000,0.010220724498979528
0.822891036993896,0.9989894122598385,0.9348922249141658,0.9472443188790409,0.9318687379035417,0.962167922393599,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,16,10000,1.3172039149985087e-4
0.10193505080180458,1,0.7502705405118404,0.8383444123420838,0.6263237940869668,0.9567074049588122,14,lda,14,13,13,13,13,13,12,12,11,10,10,8,6,16,10000,0.08254891228301092
0.8672362498823825,0.9994896438031986,0.9457144765490046,0.9510614730515182,0.9375313194529862,0.9641580357633309,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,16,10000,1.0679234061598885e-4
1.2862731602388564e-5,0.9998851508778849,0.7090938144009464,0.8172999006988941,0.5913692595750257,0.942852538193485,15,huy0.005,14,13,13,13,13,13,12,12,11,11,10,8,6,16,10000,0.011433621781437524
0.8671286504221977,0.9994896440547423,0.9456315444155053,0.950749532091982,0.9372980343133488,0.9641224098106653,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,16,10000,1.0678364990566604e-4
0.3231695810970921,1,0.777512188518657,0.8671217330203322,0.5489949456083235,0.9988916011353013,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,6,16,10000,0.09631924041688646
1.6208942440564453e-36,0.9994918112652388,0.8974945138548788,0.9541264462247014,0.9358738891306043,0.9725657502551784,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,16,10000,7.612373379015584e-4
4.130574176745631e-6,0.9999179734339005,0.700390654443145,0.8436242776846468,0.5411385661968615,0.950553045104704,16,huy0.005,15,14,13,13,13,13,13,12,12,11,11,9,6,16,10000,0.013284727811601156
2.227091467205825e-36,0.9994918115347108,0.8974157377240845,0.9539096849864398,0.9355414836237471,0.9725476485262652,16,score,15,15,15,15,15,15,15,15,15,15,15,15,14,16,10000,7.611943592860918e-4
0.1592431050496592,0.7105033678907652,0.39748195267934255,0.4260691583953298,0.2337881999829434,0.49616698348648836,16,lda,16,16,13,11,9,9,8,8,4,2,1,0,0,16,10000,0.11836640847409671
1.2843576504667263e-5,0.9996894028729644,0.915278649134727,0.966820396593014,0.9622995678718698,0.9897295879382456,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,16,10000,4.026911581104177e-4
0.024940124772716225,0.9999354161392718,0.735690966374729,0.8454210553923822,0.4569927735126148,0.9539231820289028,17,huy0.005,16,16,16,16,15,15,15,13,12,12,12,11,7,16,10000,0.012229981908144368
1.2842906830234737e-5,0.9996893843976515,0.9152033147846517,0.9666942444781722,0.9619859142549074,0.9897295869334726,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,16,10000,4.0267296717234153e-4
0.1505378853632304,1,0.7592205168242733,0.8854698855456248,0.49346750143405843,0.9986425453402048,17,lda,17,17,16,16,16,15,13,13,12,12,11,10,8,16,10000,0.0940074962088258
0.7838527113227552,1,0.963174857735552,0.9817764309316614,0.964283184790468,0.9904066726578726,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,16,16,10000,9.615667705907704e-5
2.3716052792828337e-6,0.9999494230278037,0.7554627028537575,0.9203109986230731,0.5735615758529864,0.9718965665242787,18,huy0.005,17,17,17,17,16,16,15,14,14,12,12,11,11,16,10000,0.009782873172874334
0.7838539627066707,0.999999614394338,0.9631025029485198,0.9817114966591408,0.9641061684359735,0.9904067009606987,18,score,18,18,18,18,18,18,18,18,18,18,18,17,16,16,10000,9.615127770681472e-5
0.1651843192914607,0.999999724471645,0.5328511322983748,0.4984787689220703,0.30499150018033233,0.7240703051136477,18,lda,18,18,16,15,13,13,11,10,9,7,6,3,2,16,10000,0.11303106565414664
0.2881616752259333,0.6820088688922956,0.5270876494639216,0.6110924042735361,0.44962703974973467,0.6465506365829159,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,17,5000,0.028354259232411527
0.2500271511707087,0.6439654765764576,0.5081572782826242,0.6304792071007065,0.4402531791357076,0.6372223418385821,3,huy0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,17,5000,0.02989517504911336
0.2848459710196087,0.6676473057169086,0.5219913499743772,0.6134807731866144,0.4491633721031115,0.6405640394517615,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,17,5000,0.03152955671570442
0.21017866506001115,0.497302005207927,0.39724908198762526,0.48426657569493764,0.3472226203774744,0.49078429045143235,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,17,5000,0.003449374823016956
0.25028738411183604,0.9614972161343683,0.6360856081766102,0.6662789162301184,0.4569889203278816,0.845375604078847,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,2,1,17,5000,0.004287396104447542
0.221137831689348,0.9607628797755134,0.6138954223212504,0.6368404889100701,0.3972475110104759,0.8534884002208447,4,huy0.005,4,4,4,3,3,3,3,3,2,2,2,2,1,17,5000,0.005998417619150542
0.25615944245057953,0.9766794218889873,0.5780886556646414,0.5397578791594994,0.37597039106608493,0.7418761437580559,4,score,4,4,4,4,3,3,3,2,2,2,1,1,1,17,5000,0.012767847414402622
0.17872972137333099,0.5221830027834936,0.38291550770233207,0.4153746533262518,0.29592987386640834,0.5023602871621755,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,17,5000,0.011770865477996903
0.293360420234662,0.9937955523428581,0.7049423522043511,0.7796154723462022,0.6697440519520678,0.7881962641459651,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,17,5000,0.0024921634808181326
0.21512382604754074,0.9635406395850982,0.646448749007898,0.6526589798287505,0.5384290320502468,0.8624912675278532,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,2,1,17,5000,0.017529546475045364
0.2763468960927869,0.9811600484144576,0.600393186916643,0.6827150084198608,0.35404402118904243,0.7076999604670671,5,score,5,5,5,5,4,4,3,3,3,3,2,1,1,17,5000,0.01593290184365701
0.046698392086470905,0.8195725193345849,0.4500095727178773,0.5069795148918249,0.29477359414465887,0.582023843131847,5,lda,4,4,4,4,3,3,3,3,3,1,1,1,0,17,5000,0.038155276138543484
0.2583381400659118,0.9927447053337787,0.6934734695488586,0.804995727976127,0.532855710571446,0.8444670403725226,6,huyNC0.005,6,6,6,6,5,5,5,5,4,4,4,3,1,17,5000,0.004617858807577857
0.2767394179180488,0.9806257315091348,0.6210883355726625,0.6646729733082589,0.38867419800928993,0.7985264766890446,6,huy0.005,6,6,6,6,5,4,4,4,4,4,3,2,1,17,5000,0.017826563182315392
0.26695456402010925,0.9932745766723249,0.6448469698590716,0.6647387924017464,0.5242373273802029,0.7676633890645478,6,score,6,6,6,6,5,5,5,5,5,3,3,1,1,17,5000,0.008788087895634612
0.2723116825897057,0.889861456402052,0.5293275006915436,0.4720879248004264,0.3934704693294491,0.6447855047382519,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,17,5000,0.018155612177996765
0.44644381670621425,0.9926783554414421,0.7244719897324106,0.7721054985992005,0.5948811093195039,0.8351570193705048,7,huyNC0.005,7,7,7,7,7,7,7,6,6,5,4,3,1,17,5000,0.0029082095130320723
0.12515833751226407,0.9709654386954845,0.5890486035175793,0.6624051419620481,0.3549859416359954,0.8274197115906337,7,huy0.005,7,6,6,6,5,5,5,5,4,4,3,2,1,17,5000,0.022478148955455926
0.3615170160213155,0.993732526224763,0.6850085926955976,0.6543068996432542,0.5978562954243818,0.7948955580655431,7,score,7,7,7,7,7,7,6,6,6,4,3,1,1,17,5000,0.007364062442741972
0.21920081427610758,0.9999999999975895,0.6472968375464485,0.717187402304512,0.41083779147942673,0.8865070316440384,7,lda,7,7,7,6,6,5,5,5,4,4,4,3,2,17,5000,0.00992497537158476
0.504339219672702,0.9921363958719712,0.7628606341235956,0.7678366123768093,0.6509225183581124,0.8799460949178013,8,huyNC0.005,8,8,8,8,8,8,8,8,8,7,5,4,1,17,5000,0.001954905371202163
0.043266296842985434,0.9743878823254128,0.6096234847926062,0.7126544049749535,0.3276506502678727,0.8866565312554995,8,huy0.005,7,7,7,7,7,5,5,5,5,5,4,4,2,17,5000,0.014944604560498795
0.3147838235094861,0.992805823625652,0.7042402130230148,0.7041885415091778,0.6070758160190257,0.8638409672719486,8,score,8,8,8,8,8,7,7,7,7,6,4,3,1,17,5000,0.009576569480387098
0.2212365319306801,0.9999999999999822,0.6500657478038723,0.6745089074746596,0.4057153519234724,0.9322541041046234,8,lda,8,8,8,7,7,6,6,5,4,4,4,4,3,17,5000,0.02373283669703471
0.23521715840696325,0.9962387882583699,0.7396991824933788,0.7364232515649879,0.6741271195256507,0.9217374618197459,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,6,4,3,17,5000,0.003521240612251539
0.22156573688271133,0.970449970194785,0.678430315626811,0.8378331102165743,0.42779235517741443,0.9040513980874101,9,huy0.005,9,9,9,8,8,7,7,6,6,5,5,5,3,17,5000,0.01634585516944524
0.20467710054192284,0.9962635950409275,0.6847843404698231,0.7081672270916328,0.6264573119597177,0.9122292402442418,9,score,9,9,9,8,8,8,7,7,7,7,5,3,3,17,5000,0.010637630898694826
0.28160765969246915,1,0.7236535844103263,0.7416264798818301,0.4579919614234288,0.9983329617316037,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,17,5000,0.016711970670507954
0.20865227182277196,0.9958124585956546,0.7478632674656893,0.8411641622091887,0.696379969500525,0.9092931925987515,10,huyNC0.005,10,10,10,9,9,9,8,8,8,8,7,7,3,17,5000,0.005094958019023781
0.11461142870428441,0.9945275402250904,0.6404504394974267,0.7281423164015399,0.46476548460584677,0.8303590417864453,10,huy0.005,10,9,9,9,8,8,8,7,7,7,6,4,1,17,5000,0.01866224625618934
0.18519846096820775,0.9957683123354368,0.6945880761923627,0.7898755816710312,0.5096649204795399,0.8913346611784985,10,score,10,10,9,9,9,9,8,7,7,7,7,5,3,17,5000,0.011970930060516445
0.11845258957539888,0.9999999999988507,0.7529561776241457,0.8930394948080951,0.6109604257400724,0.9955819129775368,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,5,17,5000,0.02977413619052812
0.6594042101281105,0.9986807408606893,0.8330398948946324,0.8174919878007951,0.7646343253575751,0.9084428788059531,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,8,3,17,5000,0.0014529358508740971
0.29851589771155185,0.9754883052589534,0.6991279610567731,0.8788503778591624,0.4433522661521527,0.9099138231310504,11,huy0.005,11,11,11,11,10,8,8,8,8,7,6,6,3,17,5000,0.020081221237136074
0.45818448800314704,0.9982094610345223,0.7637636274846802,0.7710069987495096,0.6739880840124192,0.8808561576400257,11,score,11,11,11,11,11,11,11,11,10,9,8,5,3,17,5000,0.008884442820755968
0.07546473000703124,1,0.6616818630586416,0.7878508839853393,0.4507658541134467,0.8837643159014121,11,lda,10,10,10,10,10,9,8,8,8,6,6,5,2,17,5000,0.0504674520836274
0.7568614846957487,0.9988079661284021,0.8808642096811986,0.8714068985404761,0.8524777135480286,0.9302744378324785,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,17,5000,6.110482821410509e-4
0.18889984667337023,0.9841927417205012,0.6765073176595446,0.8167649855787952,0.40443453126052703,0.9110701893653792,12,huy0.005,12,12,11,10,10,9,9,8,8,8,8,6,5,17,5000,0.01610705219301692
0.5095724321275663,0.9972889088064336,0.7933071936550322,0.8065756380213533,0.7746510483748067,0.8918452005471452,12,score,12,12,12,12,12,12,12,12,12,10,10,7,3,17,5000,0.008934446160312881
0.14543146769434057,1,0.744923379625063,0.8297581320608716,0.6501373142460359,0.9876205448559059,12,lda,12,11,11,10,10,10,10,10,10,10,7,6,6,17,5000,0.05801283355256966
0.7941525766147327,0.9988268260457736,0.9101468116464481,0.8973372032520394,0.8827205945094406,0.9432844086152468,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,6,17,5000,3.670809912957332e-4
0.24152949981131494,0.9928932611445008,0.7586025103157903,0.9053743322663906,0.651990212468685,0.9460889803674788,13,huy0.005,13,13,13,12,12,12,11,11,11,10,9,7,7,17,5000,0.012663455157346508
0.5391670604819655,0.997302997802395,0.828192253320567,0.8469130475272486,0.8107175294752269,0.9086917718797036,13,score,13,13,13,13,13,13,13,13,13,11,11,10,5,17,5000,0.007577651680989572
0.0015103613307468873,1,0.7507526850132894,0.9352053757668717,0.5820161335533769,0.9419081957060549,13,lda,12,12,12,12,12,11,11,10,10,9,9,9,8,17,5000,0.06736778926316657
0.00832291038638229,0.9993615845382618,0.8660919768651126,0.9260609467689223,0.9096271195756116,0.9512831018959647,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,11,17,5000,0.0013082937850570403
0.10178786209438101,0.9915378794404395,0.7470289657591566,0.8799445216650386,0.5461231493955527,0.965192762467461,14,huy0.005,14,13,13,13,13,12,12,12,10,10,10,8,7,17,5000,0.01599043898925507
0.008744172122845064,0.9978393700077938,0.7857425540281984,0.8603356600146868,0.7894378409111441,0.9249082346770358,14,score,13,13,13,13,13,13,13,13,13,11,11,10,6,17,5000,0.007888592373310811
0.3480168392422351,1,0.7852921227484937,0.9171558150929591,0.6177872228202043,0.9734858563635095,14,lda,14,14,14,14,14,13,12,12,11,10,10,9,8,17,5000,0.07306424564685213
0.881609664218388,0.9994859607287568,0.946429840826194,0.9468900166057566,0.932402360448815,0.9638585410861427,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,17,5000,9.500177026103258e-5
0.0013015089152884534,0.9952172725162509,0.6772679569915954,0.7657353987355695,0.454427878400906,0.9752511148855216,15,huy0.005,14,14,13,13,12,12,11,11,11,9,9,7,6,17,5000,0.01875245000274218
0.6069097281070989,0.9975911151325949,0.854739220249405,0.89100977542478,0.8149758399398132,0.9542056988397538,15,score,15,15,15,15,15,15,15,15,15,15,12,11,7,17,5000,0.0069395840942089474
0.25664888243343487,1,0.7743265346044105,0.8911405413725471,0.5364915888192672,0.9995322605832222,15,lda,15,15,15,15,14,13,13,13,12,10,10,10,7,17,5000,0.09847838869105228
0.8822196957503873,0.9997626815596568,0.9553932191669363,0.9542804286949603,0.9446314199166489,0.9719044564190249,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,17,5000,7.786723156257835e-5
1.1529793318474839e-4,0.9981661027766816,0.6487671079832172,0.7170201363867144,0.38834232245167555,0.9225503658500612,16,huy0.005,15,15,14,14,13,12,12,11,11,10,9,7,5,17,5000,0.020207973116776214
0.6078410280428013,0.9978997162593826,0.8600959211162276,0.8992505480785231,0.8060662004079823,0.963301211230057,16,score,16,16,16,16,16,16,16,16,16,16,13,13,8,17,5000,0.006665248726522492
0.17263195647271312,0.7342834409028951,0.42677392622672616,0.4689944530025095,0.24069957895759203,0.5595375584141287,16,lda,16,16,14,11,10,9,9,8,8,3,1,0,0,17,5000,0.11745233187807438
0.8850982639047807,0.9998892269455424,0.9655949399622396,0.9681174801698605,0.9547611471782801,0.9796326206199221,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,17,5000,5.2400610365214086e-5
0.25549824863544335,0.9957552383717622,0.7162997560083504,0.7866258727136348,0.4520465564776064,0.9402528912162338,17,huy0.005,17,17,17,17,15,15,14,13,12,12,10,8,6,17,5000,0.01620184551303093
0.6088831079333562,0.998052237166707,0.8740425624336072,0.9147955075331461,0.8289450884343493,0.9724186207504549,17,score,17,17,17,17,17,17,17,17,17,17,14,14,10,17,5000,0.005917329129700039
0.17939387880871768,1,0.7701931102293124,0.8929882871659871,0.5673314632083543,0.9987395624577339,17,lda,17,17,16,16,15,14,14,14,13,12,11,11,8,17,5000,0.10153954182822066
0.7841165622506159,0.9999729484374029,0.964202676977506,0.9799943312937269,0.9625308824281055,0.9909850411521539,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,17,5000,6.045284067400015e-5
2.9241873839001005e-32,1,0.6791500492396912,0.6937979434137478,0.4694799798337481,0.9588552961344047,18,huy0.005,17,17,17,17,17,15,14,13,13,12,9,7,6,17,5000,0.015518104745296264
0.48860881732983263,0.9981085689928102,0.8604248699544729,0.9112843783334648,0.8281795976516801,0.9716796533102403,18,score,18,18,18,18,18,18,18,18,17,17,14,14,10,17,5000,0.006690107707447843
0.044606710835594685,0.9999998829878753,0.5536608128493642,0.5368793741245734,0.39036769594504533,0.7378080592285534,18,lda,17,17,16,15,14,14,13,11,11,7,7,3,3,17,5000,0.1137260309369442
0.30891786082898315,0.8197033321659278,0.5137618913617823,0.4126644810904358,0.3607911709597095,0.6161839066281818,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,1,0,17,10000,0.021520851614188524
0.24025352321064247,0.6809985007305647,0.5054556949023372,0.5951150607658046,0.41768429198822354,0.6380567807481846,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,17,10000,0.028998935094563083
0.30720087187929745,0.7620922828458615,0.49311861850292615,0.41006270078361956,0.35863178633145854,0.5860774918147406,3,score,3,3,3,3,3,2,2,1,1,1,1,0,0,17,10000,0.02525131725065029
0.20728672817485028,0.501001009600137,0.39636122035296156,0.48079592328389736,0.34404132572937385,0.4908984664420172,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,17,10000,0.0034529169187058617
0.25356685844942034,0.953825541619995,0.6058779106754457,0.6080596213161837,0.43505000067371485,0.7788875313179144,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,2,1,1,17,10000,0.007379621907811422
0.17261930941028913,0.8530931272084376,0.562171836395927,0.6114874544824908,0.33890904550840284,0.834750245370015,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,2,0,17,10000,0.026017606156664264
0.2535357606064228,0.9538255413169164,0.6058671040441972,0.6080535571267249,0.435033135160696,0.778887526010226,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,17,10000,0.007379141207653743
0.18486338985847342,0.5250768361257215,0.37883888302712165,0.40270765306214584,0.2850174407503441,0.4965290953389234,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,17,10000,0.013251832707855146
0.2565890200492462,0.963351250572989,0.683602088547496,0.7321874546227951,0.6266102188021685,0.8392724986902815,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,17,10000,0.00593377138368274
0.19027715859872787,0.921033216201027,0.6013216787362862,0.6185018431622011,0.4916155563355219,0.7851806193839528,5,huy0.005,5,5,4,4,4,4,4,4,3,3,2,1,1,17,10000,0.023526864757235998
0.2565579675748836,0.9633512490119196,0.6835909823642466,0.7321874445061186,0.6265857842603285,0.8392724664679827,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,17,10000,0.005933381219122324
0.1875131165994601,0.7937995069477956,0.4961300456379418,0.5056834262451118,0.37315933756515296,0.6204948408321885,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,17,10000,0.020957000595320418
0.25239047910334994,0.9903352057742947,0.6883428365708404,0.8014186500190452,0.5292832912266545,0.8347965596648486,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,17,10000,0.004852681644266177
0.26011670308953727,0.9204222364059526,0.6003724882658924,0.6057601865539506,0.457062900943466,0.7534489050774817,6,huy0.005,6,6,6,6,5,5,5,4,4,3,2,1,1,17,10000,0.02119442138121103
0.2523280224990948,0.9903352042180195,0.6883247589733106,0.8014106963207448,0.5292607155535841,0.834792583467733,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,17,10000,0.004852019423951859
0.27593434514892273,0.8984968705718415,0.5301872320307204,0.4653377200276981,0.3928400871990131,0.6468413251209573,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,17,10000,0.016799388108871154
0.4540164445740296,0.9903363978037706,0.7203613363828099,0.7669185878443183,0.5909827784579669,0.8246461837708086,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,17,10000,0.002913358431382803
0.08695536228104185,0.9440982207575987,0.5929407694096845,0.6914839567862473,0.4359608234577077,0.7780630995637443,7,huy0.005,6,6,6,5,5,5,5,5,5,5,3,2,1,17,10000,0.021582099145039408
0.45392009853552173,0.9903363969536748,0.7203201504678577,0.7669185896483642,0.5908963281794206,0.8246366558893011,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,17,10000,0.0029130153956786857
0.20327745697471933,0.9999999999946461,0.6541404392761616,0.7276738598483808,0.44478639870806036,0.8792294803496323,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,17,10000,0.008838165833767318
0.4536339898531154,0.9900413955293927,0.757665816441631,0.7761869021033553,0.6593589058106483,0.8790416465504602,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,17,10000,0.002021713692707824
0.15298819708093297,0.9997304828533389,0.6419774906830509,0.8080850932270176,0.27012480129674876,0.9203835122817738,8,huy0.005,8,8,6,6,5,5,5,5,5,5,5,4,3,17,10000,0.015570407972216775
0.4536260336051977,0.990041394608976,0.7576167100490646,0.7761740759914764,0.6591903384209437,0.8790263183359632,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,17,10000,0.002021496733284619
0.1622468063843814,0.9999999999986731,0.6233778886213341,0.6734538663080675,0.38038985075685383,0.9015221170091815,8,lda,8,8,7,6,6,6,6,5,5,4,4,4,2,17,10000,0.02006098593431441
0.4689983599541115,0.9982429516317358,0.7685331320746499,0.7796530062867687,0.6605057603247381,0.9031727640148106,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,3,17,10000,0.002029031451636564
0.23739077470309283,0.9978779096147815,0.6996061687515404,0.8753791184145833,0.37653667010111547,0.8993565689981233,9,huy0.005,9,9,9,8,8,8,6,6,6,6,6,5,2,17,10000,0.013083238819029322
0.46882847970411445,0.9982429513310874,0.7684758179283636,0.77948834576761,0.6603706903088346,0.9031537961376188,9,score,9,9,9,9,9,9,9,9,8,7,6,4,3,17,10000,0.0020287321170078133
0.2943040104210383,1,0.7230834481851574,0.7702891435921121,0.4568183033439914,0.9724599287164226,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,17,10000,0.01546705893907173
0.607073078451662,0.9994249214034004,0.7927748842061475,0.7790054028678723,0.6800699386390852,0.9222361978104876,10,huyNC0.005,10,10,10,10,10,10,10,10,10,10,7,4,3,17,10000,0.0018997256900538083
2.582964380946605e-5,0.9980087010864808,0.6622022122906095,0.8161808598872862,0.46266837352248275,0.9058792418168403,10,huy0.005,9,9,9,9,8,8,8,7,7,7,6,5,4,17,10000,0.012543477070181571
0.6070731581112939,0.9994249214256427,0.792716595330572,0.7789092028541643,0.6799656877855451,0.9222209651347903,10,score,10,10,10,10,10,10,10,10,10,10,7,4,3,17,10000,0.0018994725643981425
0.24044853645068687,0.9999999999999964,0.749523282831152,0.8766321882175994,0.5955268550822554,0.9392609003422825,10,lda,10,10,10,9,8,8,8,8,8,7,7,7,4,17,10000,0.025094914623850013
0.525902616726126,0.9994751035702699,0.8264515948726033,0.8728777908682814,0.7564174283405265,0.9075376280146403,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,9,8,3,17,10000,0.001506634648025227
7.041258044666399e-22,0.9993739635659158,0.6354133486710445,0.7746415484070512,0.3689473155513334,0.9014431093478319,11,huy0.005,10,10,10,9,8,8,8,8,7,7,6,5,3,17,10000,0.016496859660592344
0.5258491844236093,0.9994751035784456,0.8263850145986941,0.872877811700703,0.7561953257791241,0.9075280012485055,11,score,11,11,11,11,11,11,11,11,11,10,9,8,3,17,10000,0.0015064186624512194
0.2508733231103109,1,0.7450438440706859,0.8754034718132487,0.5280295471088758,0.9559334213066374,11,lda,11,11,11,11,10,10,10,10,9,7,7,6,4,17,10000,0.029652697739955932
0.6890828432469807,0.9994860025031154,0.8708904831274799,0.8811649537114339,0.8508447940116032,0.9089600266873575,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,3,17,10000,7.848066916077255e-4
9.697523576921242e-5,0.9995215495971075,0.590799041555841,0.6486117783533363,0.3317390798394388,0.8607673600172001,12,huy0.005,11,11,11,9,9,9,8,8,7,6,6,5,2,17,10000,0.0197440294538463
0.688787000330592,0.9994860025505764,0.8708091102395189,0.881061256965721,0.8505826668072869,0.9089555733896997,12,score,12,12,12,12,12,12,12,12,12,12,11,10,3,17,10000,7.846779549235036e-4
0.18266206268525528,1,0.7631179511558353,0.8132889915367438,0.6846614453318173,0.9902440069758878,12,lda,12,12,11,11,11,11,10,10,10,10,9,6,5,17,10000,0.055581893770686785
0.7611427026423692,0.9994611674100959,0.9092502803485677,0.915259722047622,0.8866222963480881,0.9403059512614825,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,17,10000,3.8151660840236894e-4
0.26502181085753806,0.9996977425762761,0.6696100607184684,0.7446078540731227,0.4080205820713477,0.8707287741651171,13,huy0.005,13,13,13,13,12,12,10,9,8,7,7,6,3,17,10000,0.01610247847729011
0.7611427070449149,0.9994611674745539,0.9091512135237372,0.9152597089613461,0.8864786120873285,0.9399803727518997,13,score,13,13,13,13,13,13,13,13,13,13,13,12,8,17,10000,3.81485101230523e-4
0.34881281469455594,1,0.8030191189463542,0.9253988431291708,0.6264998727695461,0.9548120151870688,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,17,10000,0.07737884869042483
0.01580262454101768,0.999474750611966,0.8645682381794765,0.9404490124201208,0.897586537272782,0.9459661898577063,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,10,17,10000,0.0014433137275515469
0.19136675487322233,0.999985483872718,0.6850090497210717,0.7334303215509803,0.6300249676701718,0.8834869731268388,14,huy0.005,14,14,13,13,11,11,11,11,11,11,9,6,2,17,10000,0.019794558743450465
0.015801242830083898,0.9994747506222288,0.8644732902854311,0.9402332001688192,0.8975328730253438,0.9457117942104342,14,score,13,13,13,13,13,13,13,13,13,13,13,13,10,17,10000,0.0014431768875401076
0.38030011324413304,1,0.7881788573906449,0.8839038480720766,0.598058365265755,0.9496218776205194,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,6,17,10000,0.07183358807294501
0.8503779683678764,0.9994301346793809,0.9443389499329273,0.95407360995964,0.9302013856706659,0.9635073166706236,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,17,10000,1.238767879383252e-4
0.24048971932312854,0.999783205782119,0.7360569153368531,0.7226689577685288,0.6134512305289301,0.9327533828125654,15,huy0.005,15,15,15,14,14,13,13,13,13,11,8,7,5,17,10000,0.01448556553366041
0.8503043410032125,0.9994301347388008,0.9442442827719647,0.9540736126814342,0.9301091122084048,0.963507309333262,15,score,15,15,15,15,15,15,15,15,15,15,15,15,14,17,10000,1.2386812986781492e-4
0.3375036365030006,1,0.7834612342351394,0.89051965084055,0.5494049301410051,0.9991696997236781,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,17,10000,0.09540103101547646
0.9136892014206818,0.9994758079861161,0.9612237539465917,0.9569783698685956,0.9498875416840185,0.9792352860134249,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,17,10000,5.861859067074112e-5
3.9059603541828494e-5,0.9985802006964799,0.7175481615445151,0.8021891487448942,0.5867514534788956,0.935718332643523,16,huy0.005,15,15,15,15,15,15,14,13,13,11,10,8,6,17,10000,0.01469037517990434
0.9135179843945778,0.9994758080082426,0.9611335818311153,0.9569638709601646,0.9498448554349219,0.9792352873908989,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,17,10000,5.861329136670849e-5
0.16505481739429517,0.7605885983320149,0.3989041054349722,0.3926932333830113,0.23338652941611165,0.5136898649468703,16,lda,16,16,13,11,9,9,7,7,5,2,1,0,0,17,10000,0.11846692217041305
0.9166429331905693,0.9995447313634006,0.9681345197276056,0.9676977147582562,0.9549105835231806,0.9921890045610384,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,17,10000,4.6603044835522184e-5
0.10241545805633562,0.9999999999999991,0.7932266284927979,0.8917184829604998,0.6680166338344364,0.9683676789408803,17,huy0.005,17,16,16,16,16,16,16,16,16,15,11,9,8,17,10000,0.0130191044830272
0.9164710946046998,0.9995447314410961,0.9680486200756625,0.9673632926950241,0.9544783268589481,0.9921698639488461,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,17,10000,4.6598679303364194e-5
0.2426777877970347,1,0.7704870993459938,0.8820743254606745,0.5008137006210119,0.9994261044670988,17,lda,17,17,17,16,16,15,15,14,13,12,11,11,7,17,10000,0.08772669818612862
0.7896777360537851,0.9999647873092142,0.9675666251381981,0.9790180489152928,0.9675316651988306,0.9909587577964417,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,17,10000,4.84820151405613e-5
9.806781359855227e-16,0.9999895752122676,0.8252595316876761,0.937764907895943,0.8269812564908902,0.970578307774184,18,huy0.005,17,17,17,17,17,16,16,16,16,16,15,14,10,17,10000,0.005529198133255215
0.7896468835837055,0.9999647873310239,0.9674825970758196,0.9787479624927057,0.9674871912724117,0.9909442398053928,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,17,10000,4.847782074537428e-5
0.23032255909274246,0.9999997601740149,0.49789099966299616,0.4200620633200756,0.3246946114017356,0.6181636765106626,18,lda,18,18,18,17,15,10,10,8,7,5,3,2,2,17,10000,0.11781503632625215
0.30093545820043194,0.9517971087684549,0.5275566483482829,0.32993737807596163,0.3154364181381968,0.6408672434222082,3,huyNC0.005,3,3,3,3,3,1,1,1,1,1,1,1,1,18,5000,0.015932044935333622
0.23844825097018,0.6805931445391035,0.46339377280468286,0.4711399229047652,0.3547940869374726,0.5758665337219343,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,18,5000,0.040470797616992536
0.30092788734972414,0.9517971084044426,0.5275521335469566,0.329931404886703,0.31542964611821356,0.6408642566455728,3,score,3,3,3,3,3,1,1,1,1,1,1,1,1,18,5000,0.01593173336991734
0.20957361605774505,0.49534293548776,0.3961014468740775,0.4833877890767274,0.34648070256723623,0.4893653622822437,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,18,5000,0.0033152606002592178
0.22642089057917703,0.9134825748789264,0.613462741589981,0.6569737504509103,0.42851586448510737,0.8419206275557841,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,2,1,18,5000,0.011690589991959674
0.18920299315134023,0.879564672143834,0.5687129006037648,0.6030419685599424,0.37318301978721635,0.7985718493764908,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,0,18,5000,0.016530010631189234
0.2257968075784785,0.9082862769234756,0.5815082521651889,0.5959749620794008,0.36896945015249766,0.8085137640920921,4,score,4,4,4,3,3,3,3,2,2,2,2,1,1,18,5000,0.016579446237033852
0.17081122241761948,0.5189022679343688,0.37577668396683295,0.40669662275767177,0.28424407646033617,0.49822923026416854,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,18,5000,0.01408291708841286
0.2695924877047987,0.9684423359605523,0.6876387418001179,0.7028041622572923,0.7027272361760926,0.7946274869018533,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,18,5000,0.004482488406382368
0.18975692597128213,0.8974374306926606,0.6157291207233915,0.6608895430985786,0.5271386504472096,0.8034230534072264,5,huy0.005,5,5,4,4,4,4,4,4,4,3,2,2,0,18,5000,0.019210026425387338
0.19308639469432795,0.9525079090594888,0.5242913920172484,0.557406327816116,0.3158470247938145,0.6026093037224947,5,score,5,5,4,4,4,3,3,3,3,2,1,1,1,18,5000,0.04132522524194717
0.11264179202726297,0.8289669751902187,0.4525516330071229,0.5080067795810764,0.19649186903909133,0.6166507491979653,5,lda,5,4,3,3,3,3,3,3,3,2,1,1,0,18,5000,0.0312046954870135
0.2589710686868995,0.9840228578766509,0.6859085429449572,0.7893597821051039,0.5204437802660165,0.8445394359585241,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,18,5000,0.0048197907140953514
0.2268663740651519,0.9153171575200563,0.5859138292378284,0.6413323752662721,0.3909900059930248,0.7476522016220251,6,huy0.005,6,6,6,5,5,4,4,4,4,4,2,1,1,18,5000,0.02760034569214055
0.273738061879271,0.9858403891908403,0.6005731194015119,0.5710845327520765,0.4084649492775845,0.7783457169745591,6,score,6,6,6,6,5,5,5,3,3,3,3,1,1,18,5000,0.015789015122854
0.271941502412353,0.8994527038205595,0.5360290609140975,0.4656533163970984,0.40035586352291735,0.6675759395187391,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,18,5000,0.013950899453665351
0.47907069210674885,0.9854495456130261,0.7205173552560987,0.7328817557605712,0.5865906290740779,0.8365191175820944,7,huyNC0.005,7,7,7,7,7,7,7,7,6,4,4,3,1,18,5000,0.002912696588751352
0.11778649548232156,0.9206502782257528,0.5536941364022642,0.6141927916456633,0.33370753376499684,0.7779071609660588,7,huy0.005,7,6,6,6,5,5,4,4,4,4,3,1,1,18,5000,0.021646809590138677
0.3688737647624898,0.985579845061252,0.6515024208116934,0.5831037940614234,0.4993713307679871,0.8121084401303573,7,score,7,7,7,7,7,7,6,5,5,3,3,2,1,18,5000,0.01159773096198778
0.2101562827913525,0.9999999998315481,0.6579664088249224,0.7526532734119981,0.44318359077972,0.8782940620900592,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,18,5000,0.008197534621290211
0.45470655719983405,0.9853908457448125,0.7575336731040396,0.7672181348551963,0.6545460195040984,0.884977018262858,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,18,5000,0.0020443391521653025
0.07062605410570337,0.9075968967533824,0.4792093332144494,0.45722984432656755,0.1911024028249157,0.7437318201875847,8,huy0.005,7,6,6,5,5,5,5,4,4,3,2,2,1,18,5000,0.032487802395504695
0.329158905288481,0.9854904500113433,0.681502782650094,0.6852568731891822,0.5119254389077307,0.874426398330445,8,score,8,8,8,8,8,7,7,7,7,5,4,3,1,18,5000,0.012432547534728508
0.2457908444221585,0.9999999999999272,0.6554916405785575,0.6435062283262634,0.4386132856203538,0.9170487123140093,8,lda,8,8,8,7,7,7,7,6,4,4,4,4,3,18,5000,0.022996589493891877
0.2801879052305861,0.9921463558035444,0.7627402611441761,0.8181842831375427,0.7216410556490978,0.889666966502967,9,huyNC0.005,9,9,9,9,8,8,8,8,8,8,7,6,2,18,5000,0.0026181237219136985
0.1250312060523723,0.9554361776252761,0.5551826489641942,0.6053333963421141,0.226853962790696,0.7990701492440202,9,huy0.005,9,8,7,6,6,6,6,6,5,5,4,2,2,18,5000,0.033610089659899436
0.2841182553879894,0.9917540060183164,0.6862630956448257,0.6709614790635355,0.5925434557981192,0.8847991187284013,9,score,9,9,9,9,8,8,8,7,7,6,4,3,1,18,5000,0.012985813584001082
0.21939709158576087,0.9999999999999627,0.7118396281302487,0.7425236909165284,0.4561322978196078,0.9974639413051425,9,lda,9,9,9,8,8,7,7,7,6,6,5,4,4,18,5000,0.026792071842014303
0.4646911375734201,0.9950960830973234,0.7988317815928103,0.8413820061020696,0.7125959063142375,0.8871302229161633,10,huyNC0.005,10,10,10,10,10,10,10,10,9,9,7,7,2,18,5000,0.0018911759620054288
1.2877771121334928e-15,0.9069826906833227,0.452564388921905,0.4468333472867666,0.31437653142222743,0.5407952175344936,10,huy0.005,9,9,8,8,8,6,5,5,5,2,2,2,1,18,5000,0.05693881195939084
0.4562986582355283,0.995058866896015,0.7121126592563576,0.6877722825524262,0.5556287740257458,0.8736816584286378,10,score,10,10,10,10,10,10,10,10,8,7,5,4,2,18,5000,0.0133825771677555
0.26967675776811273,0.9999999999999254,0.7486796815001265,0.8621626261180592,0.6186293792124422,0.9745412450686676,10,lda,10,10,10,10,9,8,8,8,8,7,6,6,4,18,5000,0.021566813741401514
0.0019812410962289843,0.9975279769098622,0.7625633987586996,0.8503004725554839,0.7210421637284159,0.8957199044772,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,8,7,3,18,5000,0.004748947189336535
2.5315484921432467e-5,0.996848590859853,0.5623039153213628,0.6699855870747141,0.29266813312353224,0.8402575125449695,11,huy0.005,10,9,9,8,8,7,7,7,6,6,5,4,2,18,5000,0.022613258722155753
0.0026670280798164986,0.9976641288378566,0.6703923829331356,0.6763362196296757,0.5902180312283558,0.868568137432923,11,score,10,10,10,10,10,10,10,10,9,8,5,4,3,18,5000,0.016125156530029727
0.06505657153096386,1,0.6945011404386133,0.8077494388778491,0.5072695355794836,0.9341197119619211,11,lda,10,10,9,9,9,9,9,9,8,7,7,6,5,18,5000,0.039060304777234725
0.6525888141374216,0.9980980301531073,0.8672204303395171,0.8847046799741889,0.8500552484705808,0.9113203983078875,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,4,18,5000,8.583368695556833e-4
0.0026206091987398135,0.9938578810530455,0.5783538395400917,0.5699162612261941,0.31727082095741166,0.8740690274815447,12,huy0.005,11,11,11,11,9,8,6,6,6,6,6,4,3,18,5000,0.023740349871434162
0.49116148466538895,0.9982821506345493,0.7653676268917164,0.7369052306698074,0.6893302491434397,0.9112603795338561,12,score,12,12,12,12,12,12,12,12,11,10,7,5,4,18,5000,0.013510186743915548
0.25747228111872356,1,0.7673600127910403,0.8718068460832584,0.6420339662752235,0.9910238476838709,12,lda,12,12,12,12,11,10,10,10,10,10,7,7,6,18,5000,0.05704703393273747
0.13630172984169256,0.9983492150100013,0.849003651062877,0.9123897649782527,0.8623667886235208,0.9261517867317635,13,huyNC0.005,13,12,12,12,12,12,12,12,12,12,12,12,8,18,5000,0.0025814445242903186
0.0941153298217883,0.9998172533489854,0.6783554793026575,0.7412861469344784,0.4867660980011315,0.9150277238850809,13,huy0.005,12,12,12,12,12,11,11,10,9,8,8,6,4,18,5000,0.015085300314592468
0.12822854184983787,0.9984523627602049,0.7510910878236837,0.7740002472355841,0.7144151592408444,0.9084451830116353,13,score,13,12,12,12,12,12,12,12,12,11,10,5,4,18,5000,0.01634311452015552
0.309643244486093,1,0.7974488726727944,0.9305070235850175,0.5792297612892632,0.9525962007584575,13,lda,13,13,13,13,13,12,12,12,11,9,9,9,8,18,5000,0.0786080239429214
2.9916446637616613e-4,0.9983570755285682,0.8577223036360674,0.9307041559826272,0.9128862421080512,0.9440921375941407,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,11,18,5000,0.0017804092545678344
0.022836033929063047,0.9997995030782618,0.631822050259245,0.7504272667743614,0.4134866216500066,0.8874251589528512,14,huy0.005,13,12,12,12,11,11,10,10,10,8,8,5,3,18,5000,0.014711390638853869
0.009178489701305324,0.9984499055744563,0.7456084754885868,0.7832363661324516,0.6715942136044248,0.9241695274615762,14,score,13,13,13,13,13,13,13,13,13,11,10,7,5,18,5000,0.016944106438334723
0.04041990759749439,1,0.7240247262665551,0.8249723509635181,0.5858987406647855,0.9493779267999771,14,lda,13,13,13,13,13,12,12,12,11,9,9,8,5,18,5000,0.08350065934193769
0.8754361640868492,0.9991502999914826,0.9447912745634579,0.9554344816271996,0.9251301149973623,0.9750273350462493,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,18,5000,1.083356698517927e-4
0.27639078815484713,0.9997177571380714,0.7078800478566438,0.7325455641664498,0.5164128634383112,0.937073353108713,15,huy0.005,15,15,15,15,14,13,13,12,11,10,8,7,6,18,5000,0.01195927359377263
0.5666087233124484,0.9993107019967239,0.8261329143968074,0.8251626247744472,0.7654462062557857,0.9312635707079621,15,score,15,15,15,15,15,15,15,15,15,14,12,8,6,18,5000,0.013518612899336674
0.2920783614540379,1,0.7485386043195554,0.8587788448493575,0.5541374325563948,0.998047944138587,15,lda,15,15,15,15,13,13,13,13,13,10,8,8,6,18,5000,0.09544457101594354
2.456378567416466e-35,0.9994233924039291,0.8945368350847565,0.9594492308439884,0.9147349421860879,0.9800948101065453,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,18,5000,8.618528960420442e-4
0.20764985495961222,0.9986511553871086,0.7052573067489158,0.7343091344547676,0.537451147473492,0.9421355165304351,16,huy0.005,16,16,16,15,15,14,14,12,12,10,9,7,6,18,5000,0.012586189791522677
2.0900679236342932e-4,0.999581711402699,0.7810851285204503,0.8068986272169844,0.7525229748439103,0.9283217565897446,16,score,15,15,15,15,15,15,15,15,15,14,12,8,6,18,5000,0.012983686256105346
0.17089673474420963,0.91293688146916,0.3859002716490326,0.3119394091625497,0.2196018424966878,0.48856586199750135,16,lda,16,16,12,10,8,7,7,7,4,2,1,1,1,18,5000,0.12053497427702595
3.563532872383168e-4,0.999431676048001,0.9114716002373185,0.9698769183796178,0.9507973471134831,0.9855579654454721,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,18,5000,4.454766732492474e-4
0.08399061045485905,0.9988198404954813,0.6783135316907749,0.7910479214448922,0.5636771463577143,0.9136119481514918,17,huy0.005,16,16,15,15,14,14,13,13,13,11,10,7,5,18,5000,0.016421070757006644
0.0027057710752388777,0.999563789008392,0.7943008066862148,0.8264352115208266,0.769519227043367,0.9256736209214323,17,score,16,16,16,16,16,16,16,16,16,16,14,10,7,18,5000,0.013711632882509369
0.1945226370264757,1,0.7530164519945035,0.9092640205672804,0.5362942175464832,0.9988619619133257,17,lda,17,17,16,16,16,15,15,15,14,11,10,10,9,18,5000,0.09525818863771782
0.47082066847558446,0.9996713168723386,0.9486983573815209,0.9811024169033853,0.9593324718978244,0.9889078118967272,18,huyNC0.005,18,18,18,18,18,18,18,18,17,17,17,17,17,18,5000,1.351672586691231e-4
0.4309933296280275,0.9995949680211768,0.793693815483854,0.8490805449682528,0.6672790522385269,0.9548613871084559,18,huy0.005,18,18,18,18,18,18,18,17,16,15,13,10,7,18,5000,0.009338442517553553
0.3195858272602906,0.9996543016956025,0.8308889786249758,0.8506609533677507,0.7763615095000509,0.954943431551772,18,score,18,18,18,18,18,17,17,17,17,17,15,12,8,18,5000,0.014153678212404125
0.21217208016824418,0.9999999110105111,0.4920453046091623,0.42442939981174294,0.3268311461626801,0.6012094534181571,18,lda,18,18,18,16,14,11,10,8,7,5,3,3,2,18,5000,0.11906931360963523
0.29742051718248574,0.7766435815960308,0.5296263939270078,0.5148150830025071,0.40611780009249643,0.645729332299269,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,18,10000,0.020853445796638392
0.23905423432466835,0.6181497966742151,0.47984685717994374,0.5823365405409477,0.41069538743280803,0.6002431686075814,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,18,10000,0.039465668772870534
0.2988716825537709,0.719866076137716,0.4721785753519238,0.3977979673642845,0.3483348249590277,0.5588320217510003,3,score,3,3,3,3,2,2,1,1,1,1,1,0,0,18,10000,0.035847066332245804
0.20785216475081844,0.49887382516713574,0.39715637425508943,0.4847431328473142,0.3462976487990663,0.49180847900722496,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,18,10000,0.003320356998924967
0.2453079713061699,0.9412268661089115,0.6180886296639168,0.6429098406202927,0.4376223049149201,0.8233761653692894,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,18,10000,0.006388903758748603
0.22042266055017876,0.9604848804459785,0.5916521380062172,0.5928505055143558,0.37298161679089853,0.8115210267296744,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,18,10000,0.008396195543777574
0.24529800771073632,0.9412268661004364,0.6180830433639669,0.6429036498223474,0.43761052731888644,0.8233761658674277,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,18,10000,0.006388738382247665
0.17642994653458333,0.5295439179186179,0.37996950450740086,0.4069520767882011,0.28636610868679546,0.5005554726088065,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,18,10000,0.013536626304511431
0.2528030041578009,0.9502783679012802,0.6925386267446134,0.7898167667990126,0.6672183942950028,0.8025766005699705,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,18,10000,0.004958822462287338
0.20022008585571086,0.898154707255903,0.6343773097355263,0.6796597405233022,0.5479603595222243,0.8458916555204913,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,2,0,18,10000,0.015713548907548593
0.25279325039727296,0.9502783679166111,0.6925294181991679,0.7898167673882874,0.6672007779153646,0.8025579273783037,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,18,10000,0.004958684342354425
0.1893421827801852,0.8058719192521359,0.5144304081096945,0.5065197301465137,0.37567684836997695,0.6947413599996608,5,lda,5,5,4,4,4,4,3,3,3,2,1,1,0,18,10000,0.015616569570184358
0.2619256175235257,0.9904968558877176,0.6839391349393973,0.7986755845722923,0.5070361277290569,0.832697539867506,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,18,10000,0.005119718199841147
0.26393234764091084,0.9063399849546249,0.6253787846635602,0.6861775059995101,0.49319009744156905,0.7571326780982902,6,huy0.005,6,6,6,6,5,5,5,4,4,4,3,1,1,18,10000,0.014502919414647956
0.26191317103537676,0.9904968558996646,0.6839281477422678,0.7986659235760809,0.5070207392896998,0.8326824817731435,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,18,10000,0.00511952972315625
0.2820110063529485,0.8961925509736606,0.5352819113549537,0.4649953308456593,0.40051281922565785,0.6596077830310179,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,18,10000,0.015108265190112465
0.5130871372022529,0.9903019937706157,0.7243614144646967,0.7605924049024417,0.5771862619917849,0.8260879206969982,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,18,10000,0.002796265499376959
0.1263261555767602,0.9710251447446048,0.6368415642665632,0.8177321125866939,0.42684108813136357,0.8445626803475783,7,huy0.005,7,6,6,6,6,5,5,5,5,4,4,4,1,18,10000,0.009503192895274395
0.5130871357067198,0.9903019938549167,0.7243462545158662,0.7605742113899907,0.5771527219952663,0.8260774983344519,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,18,10000,0.002796174095241503
0.2191164981226561,0.9999999999999964,0.6757113933737399,0.8204807504106008,0.4567532087191889,0.8884380438222739,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,18,10000,0.00629504143608057
0.4605859360033225,0.9896563817004309,0.7600477977980461,0.7790023396354365,0.6780176213890106,0.8840119535735491,8,huyNC0.005,8,8,8,8,8,8,8,8,7,6,6,4,1,18,10000,0.001975775128278084
0.2228425114660983,0.9703340442988267,0.6343517190740389,0.7631912199037711,0.33100198692476723,0.8576228187877404,8,huy0.005,8,8,8,6,6,6,5,5,5,5,4,4,2,18,10000,0.012865027168714214
0.46058594373686157,0.9896563817351272,0.7600325525427526,0.7789866351301075,0.678000655233539,0.8839949337396659,8,score,8,8,8,8,8,8,8,8,7,6,6,4,1,18,10000,0.0019757171310499683
0.1765502377231578,0.9999999999999822,0.6371199243016257,0.6794061896826404,0.40918694300164327,0.9301884318370821,8,lda,8,8,7,6,6,6,6,6,4,4,4,4,3,18,10000,0.020268893254696337
0.49024190321674477,0.9977467539079485,0.7715002420670777,0.822068523984577,0.6442881861661828,0.9141973867268912,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,5,3,18,10000,0.0019770375127068115
0.25553717141145643,0.9747480031423904,0.6901512002789808,0.7378400378534982,0.5099457028910562,0.8560521157291858,9,huy0.005,9,9,9,9,8,8,7,7,7,6,6,4,2,18,10000,0.011079012141797481
0.4902408768078106,0.9977467539241269,0.7714854379850674,0.8220685258034429,0.6442127553029878,0.9141734865442703,9,score,9,9,9,9,9,9,9,9,8,7,6,5,3,18,10000,0.001976982722479074
0.3076579753728665,1,0.7244735380552866,0.7634725771455716,0.4616423402852971,0.9754883918755434,9,lda,9,9,9,9,9,8,8,7,6,6,5,4,4,18,10000,0.015875329064083114
0.03954572693633193,0.9983872048781568,0.7298332210783025,0.8315218881389977,0.6268589078522494,0.9144073508305448,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,6,3,18,10000,0.005168597511226301
0.23373436650592164,0.9915265040205097,0.6916986722670281,0.8348514162556101,0.49141010634585336,0.8742211197986423,10,huy0.005,10,10,10,9,9,8,8,8,7,6,6,6,2,18,10000,0.012654547844087016
0.03954490184092502,0.9983872049128244,0.7298184043800875,0.8315054475236027,0.626837066971401,0.9143889284414297,10,score,9,9,9,9,9,9,9,9,9,8,7,6,3,18,10000,0.005168502800778304
0.27485227552108343,1,0.7658159151728958,0.9008691175585171,0.6468030877748072,0.9457329575971544,10,lda,10,10,10,10,8,8,8,8,8,7,7,7,5,18,10000,0.019927572593759123
0.5697930767465753,0.9986471132784625,0.8237248881429542,0.8443999573623776,0.7331545324759201,0.9198367036335161,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,7,3,18,10000,0.0016173156101602002
4.19329774576858e-5,0.9936758784145078,0.6402134413396919,0.8180818467887686,0.39373634373567934,0.8877416478405049,11,huy0.005,10,10,10,10,10,8,8,8,7,6,6,6,2,18,10000,0.014274506857512708
0.5697752758076021,0.998647113301609,0.8237089155097579,0.8443999863423928,0.7331050279047489,0.9198240067450492,11,score,11,11,11,11,11,11,11,11,11,10,8,7,3,18,10000,0.0016172740849160114
0.2614717322804895,1,0.7425229472751599,0.8804113359375189,0.5218791834611328,0.9509715712249719,11,lda,11,11,11,11,10,10,10,10,8,7,6,6,5,18,10000,0.029104041721848196
0.7162600643183623,0.9987564551204307,0.8723868800672379,0.8797954343273173,0.8439629514187584,0.912097040100195,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,18,10000,7.737065027683155e-4
2.5854210898079905e-4,0.9995966668283327,0.5749801109855412,0.6178508849356851,0.2935760696776997,0.8724471940376417,12,huy0.005,11,10,10,10,9,8,8,8,6,6,6,5,2,18,10000,0.02232976530400989
0.7162600859562012,0.9987564552030477,0.872361512463465,0.879791328736935,0.8439390283660574,0.9120775134153525,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,18,10000,7.736691442955154e-4
0.07806941999815317,1,0.7487090389451599,0.9045092914358901,0.6655301810333729,0.9904492022007862,12,lda,11,10,10,10,10,10,10,10,10,10,8,7,6,18,10000,0.057483626022409536
0.7675456419011161,0.9991544131523976,0.9046327200961325,0.9029736241154941,0.8550107303878156,0.9576019339466375,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,7,18,10000,4.519731757044454e-4
0.452099332892282,0.9989664381448234,0.7907578301650952,0.9140121064841682,0.5389056943198748,0.9185422105028295,13,huy0.005,13,13,13,13,13,13,13,13,10,9,9,9,7,18,10000,0.008208972570051843
0.7673905172677454,0.9991544130733423,0.9046089465570059,0.9029640847650794,0.8549139149069879,0.957601933812368,13,score,13,13,13,13,13,13,13,13,13,13,13,12,7,18,10000,4.519430502190912e-4
9.79007734912835e-4,1,0.7503826966323607,0.9268362471938245,0.5913212092420292,0.9378090114331716,13,lda,12,12,12,12,12,11,11,11,10,9,9,9,7,18,10000,0.06655556988947878
0.8651608379703961,0.9991498894999099,0.936087625350714,0.9483689646017976,0.916813576572937,0.9581403682971531,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,18,10000,1.2589344648536297e-4
0.4288622141122808,0.9993333257869764,0.7930112468725685,0.9065716664289096,0.5803799521397842,0.9441686349702059,14,huy0.005,14,14,14,14,14,14,14,13,11,10,10,10,7,18,10000,0.008328406922971442
0.8647322227278936,0.9991498894462782,0.9360378323136789,0.9483635872374319,0.9167942412068022,0.958127672720315,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,18,10000,1.2588511739162103e-4
0.3854982651723655,1,0.7907076394647243,0.906038122275705,0.5970067469695742,0.9550923265210389,14,lda,14,14,14,14,14,14,13,13,12,10,9,8,7,18,10000,0.06982713295587188
0.8774739157498735,0.9997331049533147,0.947121797447718,0.9516919542662243,0.9348192239669233,0.9705252766370702,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,18,10000,9.849504804321388e-5
0.1416851117074018,0.9993264639932362,0.7718822166805986,0.8633283562083931,0.62061631249175,0.9528860908193469,15,huy0.005,15,14,14,14,14,14,14,14,14,11,10,9,6,18,10000,0.013621462422484304
0.8770390309318203,0.9997331048902025,0.9470749364035583,0.9516912234891579,0.9347114233970469,0.9705167647040144,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,18,10000,9.848832923998159e-5
0.3251943015282529,1,0.7788945097616476,0.8719669633197117,0.547965547219064,0.9973494094609212,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,18,10000,0.09635037385639351
0.069406308483841,0.9997495854271758,0.9027486649411529,0.9615742197207249,0.9364863292768401,0.9778655366476945,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,18,10000,6.645148081134404e-4
0.2728463406947761,0.9929556309351718,0.7690774353166926,0.8661789795250933,0.5783766934895753,0.9484447178107703,16,huy0.005,16,16,16,16,14,14,14,14,13,11,11,11,7,18,10000,0.015387866328960083
0.06940633723072673,0.9997495853282589,0.9027045378420944,0.9615742349002476,0.9364281218855185,0.9778655412131958,16,score,15,15,15,15,15,15,15,15,15,15,15,15,14,18,10000,6.644984273633951e-4
0.02195437872892833,0.8436528953274753,0.4698522723215614,0.47845000581384356,0.29544097973036015,0.6814015873773096,16,lda,15,14,12,12,12,11,10,9,7,6,3,2,0,18,10000,0.11663685129050214
0.8893459166404751,0.9997659963807625,0.9693361001057477,0.9717258034862717,0.9605656722647492,0.9912192440374795,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,18,10000,4.2971211864401334e-5
1.787202169348585e-18,0.9967279006547393,0.7430336148057471,0.8686979046357859,0.5741293703614554,0.9503522466786591,17,huy0.005,16,16,16,16,16,16,15,14,14,12,11,10,7,18,10000,0.013845425779174097
0.8889030371692992,0.9997659962770338,0.9692941305577574,0.9717258347107554,0.9605657611134268,0.9912192408876582,17,score,17,17,17,17,17,17,17,17,17,17,17,17,16,18,10000,4.296644187248354e-5
0.17227239820617932,1,0.7555345434314381,0.8571512493081695,0.5608491762520985,0.9986417511270076,17,lda,17,17,16,16,16,14,14,14,13,12,11,10,8,18,10000,0.10034263805592675
0.7967962535150175,0.9999738903339662,0.968200605659343,0.9820613169288782,0.9688950322482011,0.9864320118413188,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,18,10000,4.902184635729166e-5
0.5146121990075112,0.9968496733521939,0.8073875123045309,0.866106760058369,0.6632362464393455,0.9536573577924434,18,huy0.005,18,18,18,18,18,18,18,18,18,14,12,11,7,18,10000,0.013336970185276461
0.7967965795520169,0.9999738902085946,0.9681592242832987,0.9820613303238528,0.9688860221866974,0.9864320516717192,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,18,10000,4.901686705802972e-5
1.0950564334482621e-12,1,0.7433301448787581,0.9098971596732963,0.5237794938640467,0.9994246763367522,18,lda,17,17,17,17,17,15,14,14,14,12,11,11,9,18,10000,0.0961852058201777
0.2669722348716551,0.7009995772316318,0.5455925054371689,0.6688057042082196,0.46788896953993736,0.6849026407199257,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,19,5000,0.027235365070934898
0.233828315445848,0.7677436894301666,0.5287190693980559,0.5845852033181531,0.4092067593820006,0.6761644463741598,3,huy0.005,3,3,3,2,2,2,2,2,2,1,1,0,0,19,5000,0.027077173903049645
0.2678228316488657,0.6777134757989128,0.5279274460174308,0.6382460306045138,0.45303443112668973,0.6579797532017133,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,19,5000,0.02939983391870619
0.20617923974317798,0.501069012236336,0.3986861657895654,0.4888102453891821,0.34749474256618007,0.4949396288127591,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,19,5000,0.003354283294515555
0.24711351478840413,0.945469645913179,0.6123865376057916,0.6284814948607917,0.43580333279561456,0.8050646996709689,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,19,5000,0.006647105550055173
0.18890811172784283,0.9036898591576016,0.5703641971916216,0.594429408940521,0.35494909611898495,0.8098445100131576,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,19,5000,0.016470649539590987
0.25140198093950683,0.9694777827005316,0.5749291196211159,0.5394183574222126,0.39714635477268745,0.7172011222706409,4,score,4,4,4,4,3,3,3,2,2,2,1,1,1,19,5000,0.012353696337146261
0.18643781374212678,0.520351931842649,0.37728054477889444,0.40116621676540093,0.2784498224696285,0.4999969390746668,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,19,5000,0.014908211175154062
0.28457043496446094,0.9740754760736465,0.6877303203263366,0.7368049062149111,0.683445517316593,0.7597552670620716,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,19,5000,0.004040202965796857
0.2068649738292595,0.9167131535829994,0.5816071995133244,0.5577362253293919,0.43975814853750955,0.7869634962874614,5,huy0.005,5,5,5,4,4,4,4,3,3,2,2,1,1,19,5000,0.02737083573359833
0.2631715459761549,0.9761646693822436,0.614223873742354,0.6479351210184505,0.5190031807842826,0.6648448515506381,5,score,5,5,5,5,4,4,4,4,4,3,1,1,1,19,5000,0.012755290425542775
0.008605301132658102,0.837726292177805,0.47869869955902394,0.5107437433880697,0.28704140643525944,0.7493767546613275,5,lda,4,4,4,4,3,3,3,3,3,2,2,1,0,19,5000,0.023390040871028382
0.2654927999789594,0.9908401604553357,0.689185079435819,0.7937515491996452,0.5271120765966412,0.8382195113391777,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,19,5000,0.004917938347272669
0.2547098513864971,0.9327378851785045,0.6116703142860377,0.6141129848138777,0.527400332704174,0.7204172943453665,6,huy0.005,6,6,6,6,5,5,5,5,5,3,2,1,1,19,5000,0.019843168976413316
0.27020444322468523,0.9842420085459449,0.6419334896877482,0.6704549687633059,0.46734560546424025,0.810065290539348,6,score,6,6,6,6,5,5,5,4,4,3,3,2,1,19,5000,0.010969582730704985
0.27322247130025773,0.9088973154022126,0.5353267606766593,0.46764442304127,0.39165165033271165,0.6630845096441322,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,19,5000,0.015377762620277569
0.5252199026220901,0.9911272092563795,0.7292103215524347,0.7548142991997305,0.5912188572309218,0.8254365626634995,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,19,5000,0.0027540904935286783
0.07954106628733734,0.9344549209587817,0.593419642261689,0.7050728921758586,0.41050046313591404,0.8069338450690087,7,huy0.005,6,6,6,5,5,5,5,5,5,4,4,2,1,19,5000,0.023026881199905175
0.27755314888578403,0.9867062871122686,0.6454894590070159,0.6000054000596086,0.5478231168549668,0.7792575716407582,7,score,7,7,7,7,6,6,6,6,6,4,3,1,1,19,5000,0.016191091207056325
0.21960331962825647,0.9999999998823217,0.6567602521359996,0.766208489465529,0.4538513831628276,0.8519035948251177,7,lda,7,7,7,6,6,6,6,5,4,4,4,2,2,19,5000,0.008926627370572846
0.44041908274566965,0.9905054357869836,0.7648200093470126,0.7906776969232963,0.6987823059205915,0.8777018849131316,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,6,4,1,19,5000,0.001902390474673348
0.13781710600803565,0.9391853867488547,0.5979608096269485,0.6918054428517377,0.3392516193002698,0.8409764261888792,8,huy0.005,8,7,7,7,6,6,5,5,5,5,4,3,1,19,5000,0.025803432147648225
0.31744848898559597,0.9854281198867887,0.6688343394817853,0.6890178056264045,0.5427588953842144,0.845753329351481,8,score,8,8,8,8,8,7,6,6,6,6,4,3,1,19,5000,0.016612382253472772
0.2376045813217873,0.9999999999999645,0.6562710111354425,0.6698122580914694,0.41844401013376525,0.9201940043288851,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,19,5000,0.0215433010064988
0.20330502809883824,0.9948502025241313,0.7591663781866648,0.8336299876424921,0.730139654684651,0.8907694071839659,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,7,6,2,19,5000,0.0027768637415339884
0.1877807954613529,0.9417141521701188,0.584887012045734,0.6933669563424347,0.305442672862988,0.8624736324347863,9,huy0.005,9,9,8,8,7,6,5,5,5,5,4,3,1,19,5000,0.023781958848317145
0.19735828818089404,0.9907827480386209,0.6985992775604286,0.8170349443137978,0.5867901576924607,0.8576335724486842,9,score,9,9,8,8,8,8,8,7,7,6,5,5,2,19,5000,0.008457193701358988
0.2601285955352503,1,0.6910766933723643,0.7306307733980373,0.44403005451671257,0.9694989558352474,9,lda,9,9,9,9,8,7,7,6,6,6,6,3,3,19,5000,0.01897205936584614
0.23318567591743303,0.9947518631821066,0.7481325867757423,0.8318518639640443,0.6238005274741678,0.9253204307898413,10,huyNC0.005,10,10,10,9,9,9,9,9,8,7,7,6,3,19,5000,0.004653086865027718
0.16771477169943558,0.9492225761895354,0.5328222012723928,0.4912222289169269,0.31078974817152305,0.8017602718407476,10,huy0.005,10,10,9,8,8,6,6,5,5,4,4,3,1,19,5000,0.04535282054010349
0.2365075395619276,0.9913643282745283,0.6949183576959933,0.7601820157318417,0.5040570824771015,0.8938102878652101,10,score,10,10,10,9,9,9,9,8,7,6,5,5,3,19,5000,0.009494184738573224
0.2681489540496342,1,0.7630216225776254,0.9073518763046555,0.6254010233581833,0.9484512897062964,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,6,19,5000,0.020080800084091452
0.5208053613356827,0.998157834041554,0.8187870889256622,0.8821672942974791,0.7211414625398206,0.9119792055787197,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,7,3,19,5000,0.0017663171407673029
0.05137178823220907,0.9480603924974752,0.5247641646245514,0.40630131201006575,0.2620301889295504,0.8417388588079945,11,huy0.005,10,10,10,8,8,6,6,5,5,5,5,3,2,19,5000,0.030287766348071645
0.46815678225521673,0.9944854284749963,0.7571369809569943,0.7878748948818878,0.646108521116078,0.8889210159742271,11,score,11,11,11,11,11,11,11,11,9,9,7,5,3,19,5000,0.007001436474520743
0.18617900894012115,1,0.7371186769906474,0.8800645137068372,0.5151804108185902,0.969207685668138,11,lda,11,11,10,10,10,9,9,9,8,7,7,7,5,19,5000,0.043570717926087486
0.7169649153813576,0.9980701759348782,0.8659555971879913,0.8752125389419901,0.832680608693716,0.9180416066406402,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,19,5000,9.047075069673918e-4
0.13678315085393422,0.9730248353863569,0.5884344742204354,0.6677156616832436,0.2845011878170925,0.8639604935600983,12,huy0.005,12,10,10,9,9,8,8,8,7,6,6,4,3,19,5000,0.022500707788960343
0.5376659184874328,0.995478276876187,0.8083687238575079,0.8304462379413506,0.7376188210143129,0.9014815869140541,12,score,12,12,12,12,12,12,12,12,12,11,9,7,3,19,5000,0.005916769998665574
0.15929379454789727,1,0.7568916787274007,0.8089393340455948,0.7120385905858695,0.9928193297236031,12,lda,12,12,11,10,10,10,10,10,10,10,9,6,5,19,5000,0.05373022351830857
0.7583062840826532,0.9984345015830198,0.9053772760166313,0.9223403185737684,0.8722582029035999,0.9439969670660688,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,19,5000,4.368341996485611e-4
0.14295994230836104,0.9751387706279271,0.622637412545199,0.6957357939669163,0.3434582621877508,0.8763395614440646,13,huy0.005,13,11,11,11,10,9,9,9,9,8,6,5,3,19,5000,0.027073486621166463
0.630027739487206,0.995723479625616,0.8438463882534029,0.875497788879577,0.7853384937550799,0.933270998875333,13,score,13,13,13,13,13,13,13,13,13,13,11,9,5,19,5000,0.005154696228481443
0.33069717448838776,1,0.7947319642948789,0.9310924328786346,0.5821650998856089,0.9605221765893489,13,lda,13,13,13,13,13,12,11,11,11,9,9,9,7,19,5000,0.07669415337955632
0.8742895717949376,0.998502221702593,0.9400446278129875,0.9396357124093208,0.9300194090999302,0.9603699739565391,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,19,5000,1.2170950786153586e-4
0.07071755717272053,0.9986752762784102,0.76469483513941106,0.839265254977088,0.6864340937482455,0.9481701351792933,14,huy0.005,13,13,13,13,13,13,13,13,11,11,10,9,6,19,5000,0.006587862806035827
0.6538728070975106,0.9960092383913076,0.882434631257665,0.9289740324529133,0.8560343754265165,0.9410632085843486,14,score,14,14,14,14,14,14,14,14,14,14,13,11,9,19,5000,0.004416956404870753
0.3655628757149136,1,0.7899131579107292,0.9308809770135298,0.6152377781679269,0.9568384924589323,14,lda,14,14,14,14,14,14,12,12,11,10,10,9,8,19,5000,0.07345385020252404
0.876914401148442,0.9988658900647653,0.948805930400321,0.9472995697562189,0.9346745805189911,0.9730481803727001,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,19,5000,1.0110081198029992e-4
0.01698269231181554,0.9831165044250886,0.6743020623610081,0.7999021834575109,0.43947448979395487,0.951897826821873,15,huy0.005,14,14,13,13,13,12,11,11,11,10,8,7,6,19,5000,0.014555513750665322
0.6658703221221188,0.9963898326547134,0.8944238032931721,0.935355276750609,0.8739540089972353,0.9546275239059105,15,score,15,15,15,15,15,15,15,15,15,15,14,12,11,19,5000,0.0038652049032831333
0.29984699586984886,1,0.7776092046261142,0.8913914339270023,0.5489983050868017,0.9988962896851752,15,lda,15,15,15,15,14,13,13,13,13,10,10,9,7,19,5000,0.0957427579415364
0.8908498880909123,0.9989938282877953,0.9597149408447381,0.9548204222912877,0.9472163716962275,0.9827225629402457,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,19,5000,6.094861354640398e-5
0.01886802627843576,0.9981003514877297,0.731874537800273,0.8249747136102827,0.6255906180974933,0.9501978906638107,16,huy0.005,15,14,14,14,14,14,14,14,14,12,10,8,7,19,5000,0.009335273636710472
0.7025449862855511,0.996525472323754,0.8997390667580583,0.9356810969409441,0.8778441814250759,0.9647195650035882,16,score,16,16,16,16,16,16,16,16,16,16,16,12,12,19,5000,0.003925126378296229
0.12423180881000598,0.863646378976568,0.4974290811105708,0.46894039480208344,0.38350204838067575,0.658726718381062,16,lda,16,15,13,13,13,13,11,8,7,6,3,2,0,19,5000,0.10804862917355655
0.16193957546830043,0.9990193142342791,0.9255688449384554,0.971779150131078,0.9551945624620592,0.9873720439296291,17,huyNC0.005,17,17,16,16,16,16,16,16,16,16,16,16,16,19,5000,2.9476712950906984e-4
0.037568718387931334,0.9991357036580449,0.7833800601897366,0.859274026805726,0.6406660304927905,0.9654875520312881,17,huy0.005,16,16,16,16,16,16,16,16,15,14,12,10,8,19,5000,0.009368914877268686
0.14320024833011866,0.9965606575128856,0.8661259252150686,0.9360671327724869,0.8322667174842233,0.9680475260187984,17,score,17,16,16,16,16,16,16,16,16,16,16,13,12,19,5000,0.004168974750371616
0.1905840184799109,1,0.7661701267431561,0.9359094087660975,0.48739710894777327,0.9989354149971041,17,lda,17,17,16,16,15,14,13,13,12,12,12,11,9,19,5000,0.0932587786346153
0.35344402503447936,0.9996243452940717,0.9455042874809721,0.985047345301348,0.9624852369622972,0.9918864780797498,18,huyNC0.005,18,18,18,18,18,18,17,17,17,17,17,17,17,19,5000,1.5992428216422564e-4
0.1969989818883168,0.992548192767839,0.7238230844872284,0.8475703446120699,0.5445628748000754,0.9631027457016107,18,huy0.005,18,18,17,17,15,15,14,14,14,12,11,11,6,19,5000,0.014274540312137794
0.23544673452836531,0.9971640383544741,0.881629553852022,0.9452851174788545,0.8620241532775547,0.9690694310145875,18,score,18,18,18,17,17,17,17,17,17,17,17,15,13,19,5000,0.004460275941360929
0.16030531291891292,0.9999999428003433,0.541072314354727,0.5418878171029697,0.3099463195693976,0.7354154796224501,18,lda,18,18,16,15,13,13,12,10,10,7,7,3,2,19,5000,0.11122996164615945
0.27577884254517726,0.6622656162783447,0.5307972823035296,0.6543473880870669,0.4650631153161221,0.6583065021827058,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,19,10000,0.027803164252761154
0.2393920250098001,0.7165337984953875,0.5181266170378895,0.5984540276084809,0.41892302630914047,0.6574939130519342,3,huy0.005,3,3,3,2,2,2,2,2,2,1,1,0,0,19,10000,0.027373759718258506
0.2850696404040052,0.6949624890021118,0.4917056986501072,0.49508496654420475,0.39007730347410496,0.5950237277731583,3,score,3,3,3,3,2,2,2,2,1,1,0,0,0,19,10000,0.03176134664564804
0.20642484807529632,0.5002191769039568,0.395984703037747,0.4813100841339879,0.34386746610464214,0.49076463051897234,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,19,10000,0.003442185888255067
0.2514537183264303,0.9537169370860252,0.6103350279379012,0.6180847281695745,0.44167871469639153,0.7867410414110841,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,19,10000,0.006812450186752102
0.22535086479314212,0.9709338073729462,0.5807674483398412,0.5633925605966382,0.37558154918830455,0.7685784597481748,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,19,10000,0.009336378935347703
0.2514225903093459,0.9537169375567811,0.610319372626694,0.6180689813203245,0.44164730289059595,0.7867410510564226,4,score,4,4,4,4,3,3,3,3,3,2,2,1,1,19,10000,0.006811959492897368
0.17438372311438133,0.5292996921083051,0.3806243886317629,0.4094070696521826,0.28949182892459413,0.5005396293593514,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,19,10000,0.012444096112702271
0.25460547901291486,0.9606847464896499,0.6888705822876453,0.7399490726794953,0.6532586038612965,0.83585500939487,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,19,10000,0.0054301493263199775
0.20053398049774193,0.9285175696025876,0.6254866372870992,0.6732492673156639,0.5160693335221351,0.8090630354973676,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,2,1,19,10000,0.018902715359544707
0.2545736050253289,0.9606847470652852,0.6888536470384018,0.7399490864295599,0.6532057304353229,0.8358550662365122,5,score,5,5,5,5,4,4,4,4,4,4,3,2,1,19,10000,0.0054297206358947525
0.20760464285071759,0.786353020220812,0.4967580087993927,0.5057753524047625,0.34795182356872784,0.6361052049519436,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,19,10000,0.020474477126442438
0.26201011464516405,0.9923182360786209,0.6844062435891154,0.7994759592245055,0.5042656410529307,0.8353402328307444,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,19,10000,0.005125580290536321
0.2349710265428182,0.9046614458125524,0.5896422231963322,0.6236676914985602,0.39481663464817174,0.7801813239702352,6,huy0.005,6,6,6,5,5,4,4,4,4,3,2,2,1,19,10000,0.03290427395903332
0.26194648044572294,0.9923182359451506,0.6843804785195081,0.7994471111219525,0.5042406994549316,0.8353258054677476,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,19,10000,0.005124837553018165
0.281705796552076,0.8921058572683099,0.5299852378697675,0.4636868957082685,0.39447788498601927,0.6464100493543766,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,19,10000,0.016977393319298706
0.5162174485202867,0.992165081177665,0.7276211555148475,0.7640199891091514,0.5840930729797513,0.8263797119186633,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,19,10000,0.002741458485426438
0.17736668810685804,0.910022726672948,0.5615221303262524,0.5805315078068127,0.30085974193272574,0.8305072529158484,7,huy0.005,7,7,6,5,5,5,4,4,4,3,3,3,1,19,10000,0.0324579437880688
0.5160395000159442,0.9921650810251819,0.7275765235688432,0.7640199949828527,0.584056138183691,0.8263494062952708,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,19,10000,0.002741113028250853
0.2016153903848046,0.9999999999898463,0.667419785344266,0.7751788272497275,0.4717825106268026,0.8757896292659392,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,19,10000,0.007887337655144488
0.46024104440202834,0.9917496494942614,0.7605359853163649,0.7803861370067268,0.6674381457699387,0.8796505423678874,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,19,10000,0.0019649478045265117
0.12704132476477792,0.9139023180135628,0.6158929261738607,0.689726225702765,0.4257317198906908,0.8633191101793863,8,huy0.005,8,7,7,7,6,6,6,6,5,5,4,3,2,19,10000,0.028047580530879794
0.46024113046516957,0.9917496491092759,0.7604860566627679,0.7803783451367745,0.6673144682601735,0.8796007519535167,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,19,10000,0.0019647353327719402
0.09376540064164489,0.9999999999999982,0.6150574007896585,0.659514271463248,0.36709275164110156,0.9273175828906445,8,lda,7,7,7,6,6,6,6,5,4,4,4,4,3,19,10000,0.017851509766151335
0.3756834675948874,0.9987163542318401,0.765872177961445,0.8014582503593589,0.6595425216783767,0.905705299462729,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,5,3,19,10000,0.0020694918263483636
0.18348062323992642,0.9696614757810463,0.6627002934010225,0.7603344363295725,0.30895222003087075,0.94339826988679,9,huy0.005,9,9,8,7,7,6,6,6,6,6,6,4,4,19,10000,0.021012577456510122
0.3756325576223139,0.9987163559741977,0.7658186421594113,0.801349358646599,0.6592994979108002,0.9056399209924262,9,score,9,9,9,9,9,9,8,8,8,7,6,5,3,19,10000,0.0020692387918467402
0.2999834293697458,1,0.7272892012747101,0.737206046678913,0.4609114088787694,0.9724303515345337,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,19,10000,0.014436312499039353
0.5419449014819743,0.9992594117972062,0.7969746141260508,0.80838082187740945,0.6889944202610166,0.9235592002740665,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,6,3,19,10000,0.0018483580960478344
0.0685001041501695,0.9662820691654392,0.5803259359958031,0.5462658820521611,0.3878980283130551,0.8294265522264208,10,huy0.005,9,9,9,9,9,8,7,6,5,5,4,3,2,19,10000,0.02840445982604203
0.5418802722373937,0.9992594117159213,0.7969090291894299,0.8082454402518608,0.688809293859013,0.9235111043190426,10,score,10,10,10,10,10,10,10,10,10,8,7,6,3,19,10000,0.0018481115643170219
0.19003682185552997,1,0.735626644140603,0.9135624335161535,0.5495541683836007,0.9507333155405076,10,lda,10,10,9,9,9,8,8,8,8,6,6,6,6,19,10000,0.021812909883477092
0.6284678568560618,0.9992859122794671,0.8240824935129603,0.8397861499266922,0.737454747204229,0.9092648160674068,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,3,19,10000,0.0017264487014561716
0.031474922557307626,0.9988036854268372,0.649672294735706,0.8017911392670097,0.4776224880897113,0.887955559229265,11,huy0.005,10,10,10,10,9,9,9,8,8,6,6,6,3,19,10000,0.012356358181911033
0.6284084610891328,0.9992859122678237,0.8240086877858662,0.8396182582863541,0.737302169478772,0.9092331332234385,11,score,11,11,11,11,11,11,11,11,11,11,8,7,3,19,10000,0.001726246454641482
0.08948345220302768,1,0.6622860922603576,0.7861548368269249,0.45652252908516566,0.9587047212461743,11,lda,10,9,9,9,8,8,8,8,8,8,6,5,4,19,10000,0.041355111342010975
0.7216339406043718,0.9993610785773754,0.8767017694064416,0.8872339617352064,0.8545191053496268,0.9191260447426934,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,19,10000,7.205362977166129e-4
0.22279791361334478,0.9995844450349507,0.7292839719844627,0.8314568243251537,0.5495538695751927,0.8918344659743264,12,huy0.005,12,12,12,11,11,11,10,10,10,8,8,7,3,19,10000,0.01090029249006498
0.7212170220727369,0.9993610787038529,0.876613594237522,0.887232246764343,0.8544325843493559,0.9190107840714683,12,score,12,12,12,12,12,12,12,12,12,12,12,10,6,19,10000,7.204070648634938e-4
0.1657231273149118,1,0.7351753428572411,0.7180906411944394,0.627699067357812,0.9939073289779111,12,lda,12,12,11,11,11,11,11,11,10,9,8,5,4,19,10000,0.05503257106003442
0.024586907044597893,0.9993595626310414,0.8356660564124488,0.9123781439112741,0.8654500795056598,0.9415023980107837,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,7,19,10000,0.001647495199107799
0.3162248579574564,0.9989806062424555,0.745928323764037,0.7271222135219294,0.6278203531624562,0.9342316627599272,13,huy0.005,13,13,13,13,13,12,12,12,11,11,7,6,4,19,10000,0.012952758072202699
0.024586828121511424,0.9993595634811615,0.8355822065271188,0.9122476947796812,0.8654394586514671,0.9415020750488857,13,score,12,12,12,12,12,12,12,12,12,12,12,11,7,19,10000,0.001647368140844868
0.33523129089512066,1,0.794123365745334,0.9238808171416585,0.6155982556252771,0.9584261052092478,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,19,10000,0.07686977277926837
0.019110622005171482,0.999342015371073,0.8661759690745583,0.9367801090770352,0.9204434663215363,0.9532977859830779,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,11,19,10000,0.001461394137128505
0.3610574470006347,0.9994542451887176,0.766993599348603,0.7500313688062343,0.6463162919978892,0.9403041376748562,14,huy0.005,14,14,14,14,14,14,13,13,13,12,9,6,6,19,10000,0.012010571354983426
0.019108547432500192,0.9993420156556666,0.8660532178782963,0.9365478571533161,0.9202177080767351,0.9532671510880342,14,score,13,13,13,13,13,13,13,13,13,13,13,13,11,19,10000,0.0014612742585955584
0.399482997775628,1,0.7866549713578223,0.916578048768601,0.6156104701120887,0.960490059732058,14,lda,14,14,14,14,14,14,13,12,11,10,9,8,7,19,10000,0.07251959429642395
0.8516777783757152,0.9994312337521812,0.9469361984347893,0.9513773956594314,0.937264111459805,0.9745931163833415,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,19,10000,9.903281829606736e-5
0.5017994830672075,0.9996831044361015,0.8009240009918714,0.7781681988506687,0.7172081615144159,0.9549425347567484,15,huy0.005,15,15,15,15,15,15,15,15,15,13,12,6,6,19,10000,0.010282162778601897
0.8516778782338899,0.9994312340844171,0.9468226054559853,0.9513774154083845,0.9368841129954623,0.9745435411133765,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,19,10000,9.902287490096537e-5
0.28112629070595163,1,0.7661472026018407,0.8740764947938688,0.5832201505229151,0.998520394606746,15,lda,15,15,15,15,14,13,13,13,13,11,9,8,7,19,10000,0.09483651292612225
0.8945828935441549,0.9994828359938894,0.961122693233639,0.9580556564558109,0.9426985781052396,0.9839861753564713,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,19,10000,5.709091605011392e-5
0.024029789461314507,0.9997714623754281,0.8049541260165648,0.8667972796268386,0.74944141689775,0.9643684891450628,16,huy0.005,15,15,15,15,15,15,15,15,15,15,13,9,7,19,10000,0.0044775476466242916
0.8939596250269749,0.999482836229547,0.9610156318528574,0.9580557353713122,0.9426202230212404,0.9839861793181922,16,score,16,16,16,16,16,16,16,16,16,16,16,16,15,19,10000,5.708307039937743e-5
0.026259837766841758,0.8482529914493718,0.45983219981443946,0.46024175168288234,0.24098150676978575,0.6727598220989865,16,lda,15,13,12,12,11,11,10,8,7,5,3,2,0,19,10000,0.1142653646407489
3.5503340727202637e-4,0.9997931662705722,0.91343883401448,0.9747750015023202,0.9552902551780498,0.9842355418760343,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,19,10000,4.974136042069513e-4
9.062869735634658e-5,0.9974533174708894,0.7486837039814753,0.8113730160828648,0.6765548366818966,0.9706304111284362,17,huy0.005,16,16,16,16,16,15,15,15,15,13,11,9,6,19,10000,0.01234973054484031
3.55034514548212e-4,0.9997931662407633,0.9133356429484922,0.9747750110293049,0.9549670914532754,0.9842355627265567,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,19,10000,4.973818429413338e-4
0.3026737941687558,1,0.790049648781721,0.9319912247222139,0.4981942718328237,0.9990856435801967,17,lda,17,17,17,17,17,15,14,14,12,12,12,12,9,19,10000,0.08638585722755136
0.7900506538689207,0.9999999999999994,0.9689341056104778,0.9851141334529341,0.9690115478472341,0.9927619659916602,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,19,10000,4.213964959199951e-5
0.5076640155260818,0.9988984414274554,0.869204472249229,0.9026782767367483,0.8330954566488691,0.9695871156470683,18,huy0.005,18,18,18,18,18,18,18,18,18,16,16,15,9,19,10000,0.0036891314399349604
0.7899850627489765,0.9999999999999994,0.9688315033237928,0.9851144531870183,0.9687667241069149,0.992712169058702,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,19,10000,4.213352438006853e-5
0.13225449014570967,0.9999997531077408,0.527067508157632,0.50228040588539,0.30514006231772534,0.7391685763297203,18,lda,18,17,15,14,13,13,12,10,10,7,6,3,2,19,10000,0.1113948013811767
0.2688351048667549,0.6423242831396829,0.5095307779760703,0.6174329459217731,0.443134025394264,0.629878614530728,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,20,5000,0.03199709962784084
0.2385144282439593,0.5975808695366054,0.46167646868999074,0.5489341082894075,0.3937242682666834,0.5732574889130064,3,huy0.005,3,3,3,2,2,2,2,2,2,0,0,0,0,20,5000,0.037276092085886
0.2688293436824779,0.642304729492183,0.5095223282210293,0.617432911488427,0.4431311275854525,0.629868820490305,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,20,5000,0.031996724732905046
0.20558932271453031,0.4952912331212797,0.39188864174271393,0.47478536939233174,0.34018734605343104,0.4850383012568057,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,20,5000,0.0034625828432445585
0.2519096808872863,0.9771749705747528,0.6044848080455405,0.5944272903600615,0.43928832074082935,0.7596237776647726,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,1,1,1,20,5000,0.007070455926909321
0.186801444201537,0.9909462419430901,0.56526342483785,0.5416530066033863,0.3623444773888467,0.7445719540523895,4,huy0.005,4,4,3,3,3,3,3,2,2,2,1,1,1,20,5000,0.015919785100361
0.252499027918153,0.986041516987317,0.5684467144919007,0.5176231565310663,0.3624587577250299,0.723611113297937,4,score,4,4,4,4,3,3,2,2,2,2,1,1,1,20,5000,0.013547238559578586
0.17868915529855747,0.5202459390948228,0.37395327693801295,0.39843900667933574,0.2820751072969306,0.49031717632041816,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,20,5000,0.014285589769452748
0.27835996954804487,0.9783931910496674,0.680860035575991,0.7221026172899879,0.7010515589876435,0.724392841004611,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,20,5000,0.004799240825025608
0.20601623505221658,0.9559043674851414,0.5896606314074674,0.557725571197687,0.4888276178492535,0.7398293654530382,5,huy0.005,5,5,5,4,4,4,4,4,3,2,2,1,1,20,5000,0.02996677053194874
0.2603533602078379,0.9883975952909938,0.6052452786354904,0.5587999258805636,0.5427296073000739,0.6759459044979825,5,score,5,5,5,5,4,4,4,4,4,2,1,1,1,20,5000,0.013824682989228875
0.2086846492128728,0.7859214028906651,0.49879812801084533,0.5024910402820966,0.34719926110541716,0.6496942865631748,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,20,5000,0.01818857987796274
0.25141874078995624,0.9872049386119356,0.6857667208654028,0.8101382026813957,0.5173241396247006,0.8295201420367976,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,20,5000,0.00504894538217302
0.24130843149925876,0.951198497634208,0.6063806791987284,0.6011533579212823,0.5286138168493931,0.7045656847735022,6,huy0.005,6,6,6,5,5,5,5,5,5,3,2,1,1,20,5000,0.02447473534889773
0.27446345059223504,0.9852718119380282,0.5982521643289749,0.6180192952676131,0.4145935561498562,0.71472044116522,6,score,6,6,6,6,5,4,4,4,4,4,2,1,1,20,5000,0.015961929810239982
0.28356828951199925,0.8919111488833497,0.5383634944152363,0.4610341020432084,0.40350174271946415,0.6764903013093793,6,lda,6,6,6,6,5,5,5,3,3,2,2,1,0,20,5000,0.012882628522875021
0.4984980555006595,0.9893814349493775,0.7209309575235987,0.7814637191287499,0.5668785066787982,0.8217082398644038,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,20,5000,0.002979923740467072
0.08633457273104854,0.9828047068465726,0.5881954989050998,0.6720448800707046,0.4516225208423047,0.7364696455013817,7,huy0.005,6,6,6,6,5,5,5,5,5,5,3,1,1,20,5000,0.01975871329820859
0.283951366143603,0.9872215157544871,0.6561358882767369,0.6662549865403526,0.5534308665014135,0.7743308082479443,7,score,7,7,7,7,6,6,6,6,5,5,3,1,1,20,5000,0.017904245946945004
0.20547892368987192,0.9999999996848672,0.6587310616483395,0.7742794718469901,0.46169119691133864,0.853988321246985,7,lda,7,7,7,6,6,6,6,6,4,4,4,2,2,20,5000,0.007884596501299225
0.5255084730300327,0.9900040142632057,0.7609003975908519,0.7785214574192947,0.646298420939306,0.8705503153037644,8,huyNC0.005,8,8,8,8,8,8,8,8,8,6,5,4,1,20,5000,0.0019230597483772063
0.0765435692779122,0.9873364432241829,0.5644549992242556,0.6968708595311431,0.26998792977842845,0.7523024784151671,8,huy0.005,7,7,7,7,5,5,5,5,5,5,4,1,1,20,5000,0.02182829773633724
0.3086621796542947,0.9874336734306861,0.671073897938752,0.7243744332852097,0.5228620042758402,0.8192029239441404,8,score,8,8,8,8,8,7,6,6,6,5,5,3,1,20,5000,0.0225531320712031
0.18204938978238178,0.9999999999999947,0.6374513020608856,0.6913494263801258,0.3860799632275856,0.9191840925096961,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,3,20,5000,0.016110915058185658
0.459043367815946,0.9963497782632146,0.7688498350846482,0.764172737810701,0.643533141598409,0.8906750457237517,9,huyNC0.005,9,9,9,9,9,9,9,9,8,8,6,4,2,20,5000,0.002018503567245644
0.24424926027421592,0.9873073798955708,0.6445783502158304,0.7430883961542024,0.35556389753787343,0.8139537687090161,9,huy0.005,9,9,9,8,8,7,6,6,6,6,5,4,1,20,5000,0.017316556261209513
0.2775606492498008,0.9940554357108546,0.6697281188469164,0.7200267094585824,0.4617680176317553,0.8398129363259134,9,score,9,9,9,9,8,8,7,7,6,6,6,3,2,20,5000,0.015069033982860254
0.0013517846674705781,0.9993774826371673,0.576562299134654,0.5552382192924539,0.43567133615616793,0.857485046103932,9,lda,8,8,8,7,7,7,7,6,5,4,3,3,2,20,5000,0.036326986190457405
0.06515580209368446,0.9970875078077989,0.7272903718848465,0.7814662312809372,0.64497798306972,0.9091854120394612,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,6,4,3,20,5000,0.005237544087907529
0.17354022404105118,0.9866976220228569,0.6878730494948619,0.733554144667184,0.5175325730556719,0.8792071731226547,10,huy0.005,10,10,9,9,9,9,9,8,7,7,7,4,2,20,5000,0.014122569659961599
0.07053181342939514,0.9952064279084113,0.6287812413188835,0.7250766228287173,0.3938106311945381,0.8464296773415145,10,score,9,9,9,9,9,8,7,7,6,6,6,3,2,20,5000,0.01666723130368977
0.13789931030423722,0.9999999999993712,0.7350989902416604,0.8731860662352742,0.5936436733867253,0.9466493990264512,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,4,20,5000,0.028741647501179992
0.6615635125166052,0.9971332683637667,0.8396796669982667,0.8621331473286885,0.750389203542365,0.9288829814274672,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,7,4,20,5000,0.0012273647854058177
0.059250159946875214,0.9986540679977965,0.6716178329351038,0.7086824712292058,0.5459138374867913,0.9234156055833334,11,huy0.005,10,10,10,10,10,9,9,9,9,7,6,4,4,20,5000,0.017713107520160712
0.37353173800523687,0.9952453552591153,0.7418148902736807,0.8071725944979442,0.62843716008386,0.8852470495940473,11,score,11,11,11,11,11,11,9,9,9,8,8,6,2,20,5000,0.011515986174030117
0.0796198858448688,1,0.7053741791757314,0.8382034063228032,0.5076619411472312,0.938897480203658,11,lda,10,10,10,10,10,10,10,8,8,7,6,6,3,20,5000,0.05242484694946335
0.7374035490467841,0.9973244080227159,0.8809615823350467,0.8974925307197881,0.8572759390951012,0.9267641127675228,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,20,5000,6.061140304855848e-4
1.5504434620815791e-4,0.9992868009971542,0.6380495761410433,0.6861070546641201,0.5061998294090327,0.9149043950695952,12,huy0.005,11,11,11,10,10,10,10,9,9,7,6,4,4,20,5000,0.017389839695491516
0.3778236694151475,0.995655802136925,0.7603451372512495,0.8527652657118514,0.6061814444532707,0.9024496627304479,12,score,12,12,12,12,12,12,11,10,10,9,8,7,3,20,5000,0.012092412207815414
0.15628409642693714,1,0.7614619137179808,0.7392329626387795,0.6975581565862128,0.9900337976010969,12,lda,12,12,11,11,11,11,11,11,11,10,9,5,5,20,5000,0.05468533605073479
3.2171907735954286e-4,0.9972666233148488,0.843281226777432,0.9115653114873783,0.8753929186559471,0.936244266528767,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,9,20,5000,0.002512767619487366
0.2349553986103698,0.9993823596029876,0.7785314073658062,0.8222798384712967,0.6930505502224001,0.9523683252112344,13,huy0.005,13,13,13,12,12,12,12,12,12,11,9,7,6,20,5000,0.006973329578857104
2.2659812871849618e-4,0.9957838400563539,0.7290984904780126,0.8580139602172977,0.5557608650669419,0.9205972300707195,13,score,12,12,12,12,12,12,12,12,10,9,9,7,5,20,5000,0.01209530514822761
0.39534288272702867,1,0.7835474559547279,0.9279106578339613,0.5902611979826256,0.9615883461878834,13,lda,13,13,13,13,13,13,12,11,11,8,8,8,7,20,5000,0.07453845318971547
0.7520945439919012,0.9972314724714103,0.9266179113279868,0.9465042146079992,0.9276553876672257,0.9617331666781739,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,13,11,20,5000,1.6969028804315843e-4
0.23418291973086988,0.9991554086837974,0.7615942064362269,0.7876620273918147,0.7004220183408123,0.9588325815871397,14,huy0.005,14,14,14,13,12,12,12,12,12,12,10,7,6,20,5000,0.007061833893089331
0.4197326009413645,0.9956575709363725,0.7946232780607849,0.8807000251464434,0.6381781604105404,0.9350997477408555,14,score,14,14,14,14,14,14,14,13,13,11,10,9,7,20,5000,0.010714406160752109
0.09755265467622899,1,0.750743635569093,0.8596430618630362,0.6199740296347864,0.9689598495594558,14,lda,13,13,13,13,13,13,12,12,11,10,10,8,6,20,5000,0.08327451531177765
0.8509995308045443,0.9989749856367818,0.944321147964784,0.9496692903254528,0.9289225356163111,0.9701075602315443,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,20,5000,1.1711177242810763e-4
5.626355427784717e-4,0.9995931618197416,0.7491303287525675,0.7735047846240006,0.7287932285384613,0.9613454725377728,15,huy0.005,14,14,14,13,13,13,13,13,13,13,12,7,6,20,5000,0.007035680309553003
0.45422222352133174,0.9974566758252273,0.816040454291635,0.9238129571367937,0.6772775210688874,0.9503716671450584,15,score,15,15,15,15,15,15,15,15,14,12,11,10,8,20,5000,0.009438535137900233
0.3207208751451449,1,0.7699861976518748,0.875433114250288,0.5488599053794314,0.9960474584505448,15,lda,15,15,15,15,15,13,13,13,13,10,9,9,7,20,5000,0.09544073877605849
0.8938038213319343,0.9992394420018333,0.9587048633696984,0.9554802856174458,0.9498883641221747,0.980225276881145,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,20,5000,6.644978380366447e-5
0.13925186308306595,0.9922327994697876,0.6509608595486054,0.7728700099860462,0.28518844614119554,0.9616437179869864,16,huy0.005,16,15,14,12,11,11,11,11,11,10,9,8,5,20,5000,0.019398785864891972
0.4553180356212127,0.9977186871793867,0.8182407677535032,0.9185267701362383,0.6434465709922724,0.9575036428873388,16,score,16,16,16,16,16,16,16,16,15,13,11,10,9,20,5000,0.009490413402307845
0.15010057526381929,0.7079204408564554,0.40325589912273885,0.41003707493898156,0.23610749111984208,0.5239324743287455,16,lda,16,16,13,11,9,9,8,7,6,3,2,0,0,20,5000,0.11665179691140724
8.590647276288191e-4,0.999509362065192,0.9132874532350882,0.9695539082317096,0.9538827041264266,0.9843026210651623,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,20,5000,4.568986262891967e-4
0.15834502457901004,0.9975161023452219,0.7704169321408113,0.8642882510183983,0.6712801529828956,0.9662994609225903,17,huy0.005,17,17,16,16,16,15,15,15,15,14,10,9,7,20,5000,0.010466584598420536
5.413146944367919e-4,0.9979472257241447,0.781036146093248,0.9053380596768009,0.6296939372066188,0.9589890542249967,17,score,16,16,16,16,16,16,16,16,15,13,11,10,9,20,5000,0.010192874806495451
0.30671716031485424,1,0.7671918669328559,0.8543114240360368,0.5107892380336555,0.999324960207321,17,lda,17,17,17,17,17,16,15,15,14,11,11,10,7,20,5000,0.08717236760174421
0.7773222389065951,0.9998181498428214,0.9665704642266392,0.981465170949158,0.9646302967026738,0.9894688477523045,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,20,5000,5.4427664973007986e-5
0.261549865835964,0.9999119283008412,0.8021039378166526,0.8678621663142365,0.6929593209547372,0.976691608304834,18,huy0.005,18,18,18,18,17,17,17,17,17,15,13,10,9,20,5000,0.010259726882298582
0.42045884699291114,0.9984132322035926,0.8126493634998473,0.8852428478157861,0.6560392299383662,0.9743878577676718,18,score,18,18,18,18,18,18,18,17,16,14,12,12,9,20,5000,0.009537935312344443
0.16667577708082762,0.9999998088792511,0.5445726138902688,0.42918989694793663,0.3664280152133959,0.7568054692213952,18,lda,18,18,17,17,15,14,10,9,8,7,6,3,2,20,5000,0.11179392624108055
0.29241530115961983,0.7485173206252673,0.5071935118458339,0.4806479137526147,0.38653160745611725,0.614582617188941,3,huyNC0.005,3,3,3,3,2,2,2,2,1,1,1,0,0,20,10000,0.024330456341269402
0.23953898993409856,0.6421643373406299,0.49329386535205766,0.5981782687814445,0.4188586293577715,0.6201713030610372,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,20,10000,0.02941096143422295
0.29240956516504085,0.7485172963129137,0.5071904435670357,0.4806444692231525,0.38652701719409666,0.6145808827680331,3,score,3,3,3,3,2,2,2,2,1,1,1,0,0,20,10000,0.02433032617432862
0.20590285859603435,0.5012402377401975,0.39828492755811173,0.48771168633810336,0.3468072724670689,0.49447596203915045,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,20,10000,0.0034422759745665887
0.2475513251579751,0.942067022179984,0.611622561207093,0.6284359487452065,0.4450748326680419,0.7949836772842576,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,20,10000,0.006273795380044245
0.18926934165944126,0.9151415032287828,0.5749449547124144,0.5976844869807165,0.36083779198993143,0.8117916497031994,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,20,10000,0.015721896832237087
0.2490535057678988,0.958375988258333,0.5907321843833222,0.5777496217535284,0.4107822619252583,0.7576995442115924,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,20,10000,0.00931169527988851
0.18148804498603355,0.5274976737116354,0.38194614804647753,0.4093994367441206,0.28827408862037884,0.5030714961702193,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,20,10000,0.012023936647945932
0.24479368025623902,0.9553708791998812,0.6985117274081845,0.7622880700259568,0.6261325537537935,0.903973453805052,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,2,2,20,10000,0.005194459721284095
0.22054732605287294,0.9744451850497206,0.6764181877952041,0.7572045871559079,0.5033131705628646,0.9265806701546546,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,2,20,10000,0.006807732795639865
0.24307282626338306,0.9681483131962655,0.6836941938917844,0.7220663056132484,0.5616723286041257,0.9235111957818996,5,score,5,5,5,4,4,4,4,4,4,3,3,2,2,20,10000,0.006836784178595856
0.2055448909412772,0.7926632931203068,0.5002593416549118,0.5070167419919616,0.3459327655575386,0.650139016663475,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,20,10000,0.019587076510693625
0.2678240156982706,0.9889182712171943,0.6886004763543433,0.8007407517210934,0.515250873472853,0.8401538032139999,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,20,10000,0.004934431380646872
0.0639593275107147,0.9051699470826797,0.49304645854291135,0.4621631251893195,0.2951013587793469,0.7345976235293888,6,huy0.005,5,5,5,5,4,4,3,3,3,2,2,1,1,20,10000,0.05036254846820725
0.2820546853603645,0.9871002813942468,0.6634593233958421,0.7429951704878754,0.4519997914450793,0.8387057682823766,6,score,6,6,6,6,5,5,4,4,4,4,3,2,1,20,10000,0.008534694001022868
0.2786735966953502,0.8938227596129661,0.53647685477695,0.46668850416147456,0.39953513239305755,0.6685499427105055,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,20,10000,0.014847982548759889
0.5273826519437896,0.988999617251418,0.7290926030128811,0.769087855963789,0.5797191240850519,0.8293699238805337,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,20,10000,0.0026931195666935657
0.02090330260109323,0.9470028672146475,0.4821470112333322,0.3892757967852332,0.2943606619758772,0.7145628940402984,7,huy0.005,6,6,6,6,5,4,3,3,3,3,2,2,1,20,10000,0.033605299325265715
0.4091896944923084,0.9875088895784607,0.7037714471575207,0.7088268146734515,0.5859401731233482,0.8244971925558637,7,score,7,7,7,7,7,7,7,6,6,5,4,2,1,20,10000,0.007524295056908474
0.20242350837159187,0.9999999999609468,0.666137862987321,0.7692472395034402,0.46984968340609296,0.8757974631315414,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,20,10000,0.00790505103075914
0.4260233613209608,0.9876205621148263,0.7606292648857294,0.7820118849817923,0.6723439281889234,0.8799784468465108,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,20,10000,0.001985286396292093
0.32475916084598316,0.977929536561228,0.6582114480446781,0.6757663818100954,0.4650052112427003,0.8644445125806307,8,huy0.005,8,8,8,8,8,7,6,6,5,4,4,4,1,20,10000,0.0076313578464682575
0.3092906026636585,0.9847211225921335,0.7216817044950217,0.7506182006235088,0.6261512174967345,0.8836839925774649,8,score,8,8,8,8,8,7,7,7,7,6,5,3,1,20,10000,0.00883612439758181
0.21428794877790944,1,0.6566483279239903,0.672942315342619,0.4340732364085205,0.9056605208284009,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,2,20,10000,0.022542524166247278
0.48467409858999744,0.9972610531080454,0.7723408127496677,0.799378395806512,0.6798568665990654,0.8999859573141629,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,2,20,10000,0.0020375725980990144
0.19797060044034054,0.9665999644443815,0.7022211179135985,0.7313030398248793,0.6752925596441067,0.928576452388005,9,huy0.005,9,9,8,8,8,7,7,7,7,7,6,3,3,20,10000,0.011794454530948184
0.3643367495638255,0.9926088994950146,0.7282802486893093,0.7406851026064186,0.6440541965956457,0.8923214333001043,9,score,9,9,9,9,9,9,8,8,8,7,5,4,2,20,10000,0.008315641313731192
0.279348382252881,1,0.7284158681818715,0.7699828538352665,0.4734609500162434,0.9657746401650437,9,lda,9,9,9,9,8,8,8,8,6,6,5,4,4,20,10000,0.015612704150470804
0.585696444080063,0.9981339813252974,0.7942015822640627,0.7858200219264815,0.6956118304192078,0.9230768192246339,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,5,3,20,10000,0.0019716184502466287
0.22194373942301718,0.9851266502508089,0.6784003049789944,0.8022438033644599,0.5110124117503161,0.8567729111641635,10,huy0.005,10,10,10,8,8,8,8,8,7,7,6,5,1,20,10000,0.01771539617337276
0.39547897160856027,0.9935626343540224,0.7469687386494067,0.7157846987642627,0.6549127543888145,0.896009774037184,10,score,10,10,10,10,10,10,9,9,9,9,5,4,3,20,10000,0.007800395660071777
0.14145972514457092,1,0.7457195979259714,0.88527606558424,0.6268842964492111,0.9311915423047189,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,4,20,10000,0.02632500156543347
0.6472322378234658,0.9981527097201447,0.8414428451240673,0.875156865502928,0.7632899514582815,0.9213841161727859,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,10,7,4,20,10000,0.0011771304097545545
0.020506271100872178,0.9861221426566356,0.6452687061582386,0.8365847368859596,0.37356387239865235,0.8761412981637994,11,huy0.005,10,10,10,9,8,8,8,8,7,7,7,6,2,20,10000,0.019817080322887544
0.45063719528059376,0.992989655267919,0.7799276357930496,0.8230069004482178,0.7381300370913478,0.8799004472129532,11,score,11,11,11,11,11,11,11,11,10,9,9,6,3,20,10000,0.007767699508249702
0.07584066464547776,1,0.6798818959381762,0.7876728369192535,0.4651704212023391,0.9584509012946696,11,lda,10,10,10,9,8,8,8,8,8,8,6,5,4,20,10000,0.045055936767996976
0.7227470489949909,0.9982157945357407,0.8777839211892452,0.8823858996251617,0.8549067269482229,0.9146970355506988,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,20,10000,6.659115042003907e-4
0.01743202808922705,0.9905831200454379,0.635886973553544,0.8165968529103664,0.3436155058786847,0.8942149748593022,12,huy0.005,11,11,11,10,10,9,8,8,7,7,7,6,3,20,10000,0.02210578054221357
0.5130968672279742,0.9925086562885992,0.804437307173377,0.8520616096337974,0.7079303805045437,0.8987817123449414,12,score,12,12,12,12,12,12,12,12,12,11,9,8,3,20,10000,0.007716175565407057
0.12993492098656084,1,0.7419537861569028,0.8081919013825796,0.6798790579582137,0.9928187690407836,12,lda,12,11,10,10,10,10,10,10,10,10,8,6,5,20,10000,0.0536866612262913
0.2054331455241456,0.9979428198171507,0.8596187060853667,0.9104674542653992,0.8948337755497676,0.9430846726366162,13,huyNC0.005,13,13,13,12,12,12,12,12,12,12,12,12,9,20,10000,0.0021310853629647733
0.08445131443507649,0.9989238571232858,0.5964840396122282,0.7647672024681297,0.2469176111865075,0.8761065293247018,13,huy0.005,12,12,12,9,9,8,8,8,8,7,7,5,2,20,10000,0.031489148380732364
0.2045747594505139,0.9924675642172037,0.7867389471431656,0.8740001486309907,0.6702623386999879,0.9275029982938718,13,score,13,13,13,12,12,12,12,12,12,11,9,8,5,20,10000,0.008303855316626129
0.3209883092571753,1,0.7983529264096865,0.926227185159477,0.6136360254936992,0.9531936572076221,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,20,10000,0.07743223564603365
0.8139543717253214,0.9988330610559539,0.9286127765669492,0.9419577910798016,0.9239190814922065,0.9607463926585651,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,20,10000,1.5688285292461842e-4
0.0073281405586824045,0.9989576187455432,0.6264840105805272,0.8007689639529532,0.27049680376784824,0.8962806190478654,14,huy0.005,13,13,13,10,10,9,9,9,9,9,8,7,4,20,10000,0.03143008563925108
0.6295343825018933,0.9934442493250689,0.8525349230368501,0.8863389496344658,0.780700938264886,0.9481384234289202,14,score,14,14,14,14,14,14,14,14,14,14,12,9,6,20,10000,0.006168086631898346
0.08064781382837231,1,0.7372891914998109,0.845519925585378,0.6079611280515018,0.942590051231791,14,lda,13,13,13,13,13,12,12,12,11,10,9,8,5,20,10000,0.08298987377535878
0.8559628031758932,0.9991204851877684,0.942870715967339,0.944976693589072,0.9252099120066233,0.9678514899550947,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,20,10000,1.1982156077132394e-4
0.18586270808646693,0.9989478391849778,0.6669217946416435,0.8172328185683859,0.30890318300090064,0.9138300055025141,15,huy0.005,15,15,14,13,11,10,10,10,10,9,9,8,5,20,10000,0.030058945826383174
0.6336674974405481,0.9937215951758082,0.8697142306336161,0.9084912318164952,0.803623747335974,0.9541963837873226,15,score,15,15,15,15,15,15,15,15,15,15,13,11,10,20,10000,0.0054503986099606275
0.3149953391049312,1,0.7774649366402534,0.8923462483555684,0.5502822699449894,0.9990440506498063,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,20,10000,0.09524499211350282
5.541582428260547e-6,0.9991335857591599,0.8978561964679269,0.9590989582333256,0.9409911960134294,0.9763475604288269,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,20,10000,6.969025947760388e-4
5.621396153649733e-6,0.9985526905640756,0.5841364672709305,0.5867126259443903,0.29141606553861776,0.8857248698492906,16,huy0.005,15,14,14,14,11,10,10,9,9,8,7,7,4,20,10000,0.030041356331860884
1.2122294814111944e-5,0.9937275400940759,0.8273841554068612,0.9137254095258109,0.7843803121764212,0.9585792175505585,16,score,15,15,15,15,15,15,15,15,15,15,14,12,10,20,10000,0.0057534097176832185
0.16431504981305245,0.8246227224449589,0.39523859310228837,0.34641341141236026,0.23060827305659945,0.5058084874580168,16,lda,16,16,13,11,9,8,7,7,5,2,1,1,0,20,10000,0.11939703811971941
0.9067142040903353,0.9992454884089228,0.9675874963775702,0.977830117418819,0.948437633792106,0.9868037605016634,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,20,10000,4.410850666221567e-5
0.03579149722101519,0.9951022257274537,0.6380514085964987,0.7089469934956343,0.35399048791123955,0.9279020621098272,17,huy0.005,16,16,16,16,14,13,12,11,10,9,9,8,5,20,10000,0.016190354039790175
0.6883780447343113,0.9937913673567857,0.8802737143085041,0.9111608396346907,0.805086315266191,0.9700736137841088,17,score,17,17,17,17,17,17,17,17,17,17,16,13,10,20,10000,0.005445363721019898
0.19836429275941603,1,0.7720614023173099,0.8757480896107618,0.6505675749975443,0.9984580290446025,17,lda,17,17,16,16,16,14,14,14,13,13,12,10,8,20,10000,0.09955306483661569
0.5117360433786093,0.9994709923549158,0.9516961636340879,0.9785853620079858,0.9665807952892774,0.9899409303625994,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,20,10000,1.8328189975961895e-4
2.615085057536768e-16,0.9999999999999987,0.731941130619688,0.9008668143325658,0.5333493891900114,0.9506533032534361,18,huy0.005,17,17,17,17,17,16,15,14,14,12,11,10,9,20,10000,0.011370662012659268
0.2682177183366145,0.998588948760947,0.8538014374810508,0.914679345642285,0.7596713265267145,0.9743643758319607,18,score,18,18,18,18,17,17,17,17,17,17,17,13,11,20,10000,0.006605965085846403
0.22759687414049076,0.9999996576852314,0.4977612964147364,0.4232846635824591,0.3188799773075604,0.621328765158379,18,lda,18,18,18,17,15,11,10,8,7,5,3,3,2,20,10000,0.1182840037710421
0.33638505233563387,0.9993311238544861,0.5632434298666362,0.3540141134097886,0.34519958287271124,0.6766726186321373,3,huyNC0.005,3,3,3,3,3,2,1,1,1,1,1,1,1,21,5000,0.008580741327346911
0.2432656704645223,0.661113172621635,0.506484234403806,0.6150738601252606,0.4291697652948914,0.6380935163734478,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,21,5000,0.028478737852065044
0.33637128732152727,0.999331123719976,0.5632318130420402,0.3539930280846173,0.34518215770307226,0.6766620759022967,3,score,3,3,3,3,3,2,1,1,1,1,1,1,1,21,5000,0.008580315145562678
0.20282355566607543,0.5021455564499914,0.3978495146611113,0.4885794318672671,0.34570149376667125,0.4953624941586292,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,21,5000,0.003658119179391295
0.24706743157799094,0.9734195493574154,0.6149456752740974,0.6196478600804916,0.4605110623560955,0.7740824729984933,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,21,5000,0.005938324865892741
0.21881108672345748,0.968250621155949,0.5863743913475586,0.5792179287554141,0.3995071079875151,0.7660852121154578,4,huy0.005,4,4,4,3,3,3,3,3,2,2,1,1,1,21,5000,0.008076364965648711
0.2475429731285525,0.9763500702339415,0.574458409253393,0.536970296825539,0.41654713117157133,0.6948815749073607,4,score,4,4,4,3,3,3,3,3,2,2,1,1,1,21,5000,0.01188344767091487
0.17524246911652605,0.5249701704958435,0.3762931586744996,0.4024799975428144,0.2754283502186756,0.5033448059986383,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,21,5000,0.01536621884972674
0.2769285111660825,0.9764846784522657,0.687128041923303,0.7199919917482678,0.6723230595100266,0.7899119687398727,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,21,5000,0.0040507776026208475
0.19589328033554723,0.9154887729606557,0.5862413942248145,0.7298904658933534,0.316551966342725,0.773382485591791,5,huy0.005,5,5,4,4,4,3,3,3,3,3,3,1,1,21,5000,0.037756255005631865
0.2684814028863567,0.9866215082783378,0.6349770916220323,0.6909222468326622,0.527094753553728,0.7017655465590769,5,score,5,5,5,5,4,4,4,4,4,3,2,1,1,21,5000,0.014735937433989665
0.18893979497620114,0.8007516488219231,0.5039854300673017,0.5108505782190402,0.33615369802478906,0.6832314302945549,5,lda,5,5,4,4,4,3,3,3,3,2,1,1,0,21,5000,0.02047811765157901
0.25848218420981234,0.9914090770905015,0.6868477928674224,0.7944783676305622,0.5175048844445154,0.8414133698530877,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,21,5000,0.004984663077577404
0.24415043488992777,0.9346701461643376,0.5971090485318515,0.5901006120314851,0.3836744260995664,0.8291002444715811,6,huy0.005,6,6,6,5,5,5,4,4,3,3,3,2,1,21,5000,0.031353573062081884
0.23325007058410993,0.9856080207167346,0.48036743463520953,0.2945620792103401,0.24426653063905912,0.7086812775334101,6,score,6,6,6,4,3,2,2,2,2,2,2,2,1,21,5000,0.04045005703180419
0.2743007643300923,0.8942650268594617,0.5360470073619594,0.46947231246622767,0.39463933108789706,0.6716755461825271,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,21,5000,0.015454722121200708
0.5139970150360774,0.9923918229460053,0.7243359015630081,0.7517036114890132,0.5730659497459707,0.8330634809890096,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,21,5000,0.0028444170238454717
0.15531252093848827,0.942182374319527,0.5843617749704746,0.6190225100994945,0.35931391410450353,0.8276935956134026,7,huy0.005,7,7,6,6,5,5,5,4,4,4,3,2,2,21,5000,0.02429986102075542
0.3137784731487735,0.9859032275507156,0.6473533043142744,0.6270386240551468,0.529054262053009,0.7733221406696338,7,score,7,7,7,7,7,6,6,6,6,4,3,1,1,21,5000,0.017348239890783188
0.21017009178348248,0.9999999999855813,0.6551990045194414,0.7731680424801243,0.42021521026261,0.8813122384308406,7,lda,7,7,7,6,6,6,5,5,4,4,4,3,2,21,5000,0.007441886517617864
0.48430240233435917,0.9918229385909888,0.7617728574227708,0.7810953082188116,0.6654562764515147,0.87999891909302,8,huyNC0.005,8,8,8,8,8,8,8,8,7,6,5,4,1,21,5000,0.0019240542068762626
0.07951067823167557,0.9518805211616911,0.5613994663761401,0.5824712950669062,0.3802193152204939,0.7516542776789713,8,huy0.005,7,7,7,7,7,6,6,5,5,4,3,2,1,21,5000,0.022321694828843292
0.274128705620718,0.983346462917138,0.6681214139709025,0.6880387292466434,0.5454601321671746,0.8281606209297919,8,score,8,8,8,8,7,7,7,7,6,5,3,3,1,21,5000,0.018924689740823637
0.10025343782257447,0.9999999999988045,0.6265250715952232,0.6904653861006975,0.3986636175708712,0.9220706369710311,8,lda,8,7,7,6,6,6,6,6,4,4,4,4,4,21,5000,0.018596366451323215
0.1984842363594489,0.9957250233136716,0.7497885106962072,0.8121689521284718,0.7066134820989204,0.8853501767126459,9,huyNC0.005,9,9,8,8,8,8,8,8,8,8,7,5,2,21,5000,0.0034099605725408993
0.10249060385823196,0.9565136479464617,0.5740536174437111,0.5420584032942714,0.4374392096543571,0.7502527980993436,9,huy0.005,9,8,8,8,8,7,7,6,6,4,3,2,1,21,5000,0.02149601100649639
0.14343547494688008,0.9833660973155561,0.6385671572242136,0.7011831971581574,0.5366961638369461,0.8289004060466139,9,score,9,8,8,8,8,7,7,7,7,6,5,3,1,21,5000,0.021305207380178232
0.27228261292759764,0.9999999999827978,0.6984947899097789,0.7427268696832782,0.4433866714725616,0.950094814951015,9,lda,9,9,9,9,8,8,7,6,6,6,6,3,3,21,5000,0.025554138463969183
0.394879067960828,0.9988731027720962,0.809412603147032,0.8589104666996392,0.7776770453863711,0.8990910888715601,10,huyNC0.005,10,10,10,10,10,10,9,9,9,9,8,7,3,21,5000,0.0013466518104784065
0.16131657133802219,0.9569594580596456,0.6226521803414766,0.5880357979576378,0.5352277631922012,0.7831727691749977,10,huy0.005,10,10,9,9,9,9,8,8,8,5,4,2,1,21,5000,0.020991929971680614
0.35491813592333243,0.9846249255707396,0.66837970999764,0.726365892795976,0.47827446083428515,0.8255204930617466,10,score,10,10,10,10,10,10,8,7,7,6,6,3,1,21,5000,0.019598486296303994
0.13791994333808422,0.9999999999999627,0.7231047909770759,0.8596808213611546,0.5725328482318413,0.9131522420399439,10,lda,10,9,9,9,8,8,8,8,7,7,7,7,3,21,5000,0.02756881819906574
0.537798147168581,0.9988470149763901,0.8331560642521829,0.8576895142148817,0.7893896179969037,0.9109471708303492,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,10,8,3,21,5000,0.0011765347857826084
6.522042483137817e-5,0.9581799312275291,0.5784260463443419,0.595772201581399,0.5336457023655221,0.7161282269112674,11,huy0.005,10,10,10,9,9,9,9,9,9,5,3,2,2,21,5000,0.024611086542362125
0.3677448052013172,0.9841984514037806,0.6810126727533375,0.73707165774198,0.5616825557666426,0.8153462907605569,11,score,11,11,11,11,11,11,9,9,9,7,6,3,2,21,5000,0.019211835690442474
0.06030743488288951,1,0.6326014480826578,0.7779278641913586,0.3471508864761589,0.9364650603144208,11,lda,10,10,9,9,8,8,8,7,7,6,6,5,3,21,5000,0.0481171460919933
0.6699277606730937,0.9988106563764627,0.86159912741355,0.8724667559899433,0.8250568402631447,0.9263462625218583,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,9,5,21,5000,9.522617664682623e-4
2.5014230665129476e-4,0.954706895947423,0.5663693280242088,0.5870317341786409,0.47164377542340175,0.7951810456343809,12,huy0.005,11,10,10,10,9,9,9,9,9,6,4,3,1,21,5000,0.028965583757771605
0.38078545522910096,0.9897075426510593,0.7159887873303631,0.7363241978961914,0.621490367809176,0.8487550205949195,12,score,12,12,12,12,12,12,10,10,10,10,7,4,2,21,5000,0.016841578573095418
0.16851014085191937,1,0.7328280513350598,0.786702933634863,0.6469988046585884,0.9963596882861913,12,lda,12,12,10,10,10,10,10,10,10,10,8,5,4,21,5000,0.05427698764020392
3.1768384045515206e-4,0.9987261720618863,0.8344255659582598,0.9079480286717234,0.8548253657472797,0.9396381547092914,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,11,8,21,5000,0.0029947576221976426
0.20238736220135647,0.9949817108253082,0.7028898828543334,0.8329810128757307,0.5536610669658787,0.8691835379039384,13,huy0.005,13,13,13,12,12,10,10,10,10,9,8,7,3,21,5000,0.019689326268113608
1.9480374002476901e-4,0.9895890715006762,0.6985271802421299,0.7831481053562486,0.6495745683179353,0.8620529746777368,13,score,12,12,12,12,12,12,11,10,10,10,8,6,3,21,5000,0.018313366436740985
0.30389596201287716,1,0.8002180264876158,0.9295832902646323,0.583773133132211,0.9651504548991466,13,lda,13,13,13,13,13,12,12,12,11,9,9,9,7,21,5000,0.07671696885196776
0.8256628288727316,0.9987519125550681,0.9295273697945783,0.9449139981339265,0.9087179103949812,0.9606883107184986,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,21,5000,1.606070741642755e-4
0.016314642309661138,0.9950315320726718,0.6864903465281451,0.7386984823456455,0.46029844618283766,0.930238050556744,14,huy0.005,13,13,13,13,13,13,12,10,10,10,7,7,6,21,5000,0.013013803263017527
0.4239847015408356,0.9890479668667065,0.7545355683396654,0.785019131200619,0.6281940224058895,0.9226863103682753,14,score,14,14,14,14,14,14,14,13,11,11,8,7,5,21,5000,0.01587243606135119
0.3572376382700156,1,0.7993890826094704,0.9101679338954844,0.6399591038463895,0.9743894128669791,14,lda,14,14,14,14,14,14,13,12,11,10,10,10,7,21,5000,0.0744486348805697
0.8453111782969926,0.9988259993503512,0.940625423424822,0.9498744750994954,0.9219471148383167,0.9670260536303689,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,21,5000,1.3923421816700217e-4
6.88074747602881e-5,0.9949555119257403,0.6612195323596376,0.7773642909615265,0.44041956642641433,0.9321294047496865,15,huy0.005,14,14,14,13,12,12,12,11,10,10,9,7,5,21,5000,0.015215586951001173
0.42458739356767367,0.9890988793660701,0.773898569108897,0.8156029586224758,0.6561628192389555,0.9362100191422824,15,score,15,15,15,15,15,15,15,14,12,12,10,8,6,21,5000,0.013872170097080054
0.05845809965227965,0.996460783257384,0.4779088848580106,0.4865247977160821,0.31603031952507055,0.6502446650917162,15,lda,14,12,12,12,11,11,9,8,7,5,3,1,1,21,5000,0.11202823653794139
0.010645952480861585,0.9989783805458512,0.8939977073033091,0.9550712761054088,0.9170113059478646,0.9813919049670862,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,21,5000,7.504161410477014e-4
0.019122313750700972,0.99451085002969,0.6661300167358195,0.7164490232025894,0.5035178294287421,0.9434747853156421,16,huy0.005,15,14,14,14,13,13,13,13,13,11,8,6,5,21,5000,0.014030643451618285
0.00785446472584359,0.9892165376393177,0.7340529911559458,0.8064983651541096,0.5946447235913384,0.9400213168048815,16,score,15,15,15,15,15,15,15,14,14,12,10,8,6,21,5000,0.013695277880184535
0.17187488097754347,0.8345471169585782,0.39150306914400784,0.36852793514568405,0.2177915763604436,0.5045749431565995,16,lda,16,16,12,11,9,9,7,7,5,2,1,1,0,21,5000,0.11820909470906105
5.63985466299427e-4,0.9991422276559897,0.9074276029948026,0.9628433789739351,0.944123383245654,0.9825108824385164,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,21,5000,6.005483672064986e-4
0.022441731019870393,0.9905978911685402,0.6820000856269574,0.782540668288016,0.4705704400732802,0.9030340500694147,17,huy0.005,16,16,15,15,15,14,14,13,12,12,11,6,5,21,5000,0.020709023680990576
0.0012283033070612187,0.9893001348510325,0.739140421656611,0.7925246514161763,0.6457747883356256,0.9499166620489075,17,score,16,16,16,16,16,16,16,15,15,13,11,8,6,21,5000,0.01378074719332362
0.19491911306208998,0.9999999922267175,0.5502002432832156,0.45350909465168626,0.30913450829991374,0.7586851535429576,17,lda,17,17,16,14,13,11,11,9,8,7,7,3,3,21,5000,0.10661085688328668
0.7356568952254605,1,0.9627694428755104,0.9787826013670982,0.9595636444375245,0.9921633941269051,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,21,5000,6.5461445026736e-5
0.0031614498968263165,0.9994330960554508,0.8028968661723124,0.8921671688190902,0.8668832243255157,0.9558297080230024,18,huy0.005,17,17,17,17,17,17,17,17,15,14,14,14,9,21,5000,0.006661932574210146
0.31293903248741217,0.9938101379018709,0.7707187698807025,0.8030361291821877,0.6856567852116092,0.9595000609238057,18,score,18,18,18,18,18,17,17,16,16,14,13,9,7,21,5000,0.013283854776522835
0.030958234906235733,0.9999996122090687,0.524063499427556,0.45548280396954366,0.3649900356027846,0.6953826898764385,18,lda,17,17,17,16,15,14,10,9,8,7,4,3,2,21,5000,0.11266775627946067
0.2699467201956261,0.7271848415581035,0.5406779783029936,0.6249023731552511,0.44742454667543863,0.6760436073566773,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,21,10000,0.02958454765125429
0.24479238661643526,0.6435585666993637,0.5061026247598372,0.6299569209637126,0.4373746537900739,0.6367577438315382,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,21,10000,0.027554616921611874
0.2808473199253637,0.6565960940801916,0.5015414288735508,0.5671808726150972,0.42401409627023046,0.6118884833476443,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,21,10000,0.030884460355763088
0.20641111206777213,0.4983873581440782,0.3968043145556605,0.4856144734551312,0.3460127927614517,0.4920009157996047,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,21,10000,0.003282981837254062
0.24931642673615906,0.96171166322645385,0.6090850356916621,0.6126560264020178,0.42345971832729035,0.7982813437663895,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,21,10000,0.0072866108849293605
0.22351575579104946,0.9757875207144044,0.5815038752445318,0.5633561122363366,0.3617980089601754,0.783061978520693,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,21,10000,0.009547620061316708
0.2492720235288685,0.961711662212095,0.6090695920184733,0.6126473411664648,0.4234355777887121,0.798281355396226,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,21,10000,0.007285924841725226
0.18261490925532314,0.5172155681702448,0.3780245374926975,0.406133836272611,0.2850725286736545,0.499085845091654,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,21,10000,0.014062569340559697
0.26516403266854144,0.9644469781854246,0.6802105668620992,0.7490199190776281,0.6668294881396235,0.7555924162392788,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,21,10000,0.0054404360488413015
0.2424120596822087,0.9770546191876961,0.6495461629050403,0.7209072984409279,0.5849916117348508,0.7223652254795182,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,21,10000,0.007497718950590792
0.2651183142782419,0.9644469778664746,0.6801942856481096,0.7490199350421635,0.6667937213470044,0.7555924797066638,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,21,10000,0.005439940289199141
0.1882918364558435,0.7935007887453105,0.49327200916809966,0.5086552592125232,0.34570829171977285,0.6302038697070482,5,lda,5,5,4,4,4,3,3,3,3,2,1,0,0,21,10000,0.022861128955566336
0.25404801051006143,0.9901646845343057,0.6881302266663027,0.8020231991317381,0.5212336670034735,0.8401696325798755,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,21,10000,0.005002419210275259
0.26823110134568223,0.9885738923790992,0.6987995373307729,0.731166581086669,0.6276637868873338,0.8431638047208896,6,huy0.005,6,6,6,6,5,5,5,5,5,4,4,2,1,21,10000,0.006271505239841198
0.25399735178972205,0.9901646841011369,0.6881055135238598,0.8020085321454207,0.5211824527212034,0.8401622990726009,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,21,10000,0.005001673839003059
0.2751933093442346,0.8964508040364186,0.534128839006715,0.46834166801464816,0.4076916145278899,0.6488134079521897,6,lda,6,6,6,6,5,5,5,3,3,2,1,1,0,21,10000,0.015965547663818035
0.5031852850212262,0.9898789067174547,0.7221849732362516,0.765163340959517,0.5667232907600551,0.8318103492177266,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,21,10000,0.0030105835117119326
0.10135577032685458,0.9878185811716284,0.6489604928223649,0.8040084564273572,0.4890136848453863,0.8357566360699706,7,huy0.005,7,6,6,6,6,5,5,5,5,5,4,4,1,21,10000,0.011594296082195183
0.5031482699170473,0.989878907039408,0.7221407098448138,0.765163345879343,0.5666034598386086,0.8317937632003406,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,21,10000,0.003010222151468723
0.22484218600614425,0.9999999999998952,0.6632491920955682,0.7939297364378217,0.43992241848444735,0.8720637926281107,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,21,10000,0.007405821424854665
0.5066402422460932,0.9899708708774927,0.7637695098899724,0.7780705164511734,0.6561180356056073,0.8811981308954454,8,huyNC0.005,8,8,8,8,8,8,8,8,8,7,5,4,2,21,10000,0.0018943327903298318
0.14342871190276713,0.9737116753604779,0.5936755210114434,0.6749840559467714,0.3328483139457219,0.8491663135321798,8,huy0.005,8,7,6,6,6,6,5,5,5,4,4,3,1,21,10000,0.01551333060354952
0.5066404184605009,0.9899708700055448,0.76372031294699,0.7780294111702342,0.6560198461450928,0.8811706119246524,8,score,8,8,8,8,8,8,8,8,8,7,5,4,2,21,10000,0.001894133773711266
0.18382080840615478,0.9999999999999911,0.6250944405371683,0.6419076859476248,0.40416453732777996,0.9157121897605349,8,lda,8,8,7,6,6,6,6,6,4,4,4,4,3,21,10000,0.02203888415903204
0.2608669419671643,0.9943886365844973,0.7432378770794605,0.7422597347556613,0.6442991783860627,0.9216726836134537,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,21,10000,0.0032130889077253266
0.2283683462710892,0.9916021577115464,0.638310500507645,0.8266092756993115,0.3675669170582239,0.9084298405660377,9,huy0.005,9,9,9,8,7,7,5,5,5,5,5,5,3,21,10000,0.01916624217770581
0.26079817376191966,0.9943886370109956,0.7431876360442864,0.7421803191808463,0.6440812505871742,0.9216412562187198,9,score,9,9,9,9,8,8,8,8,8,7,6,4,3,21,10000,0.0032125493976819827
0.28818025432429456,1,0.7046857214607731,0.7363049809977187,0.3905582320032783,0.9700018117584654,9,lda,9,9,9,9,8,8,6,6,6,6,5,4,4,21,10000,0.024299491679400414
9.094658445597085e-5,0.99760896007159,0.7206289654871147,0.8040633543711744,0.6521440631041514,0.9079548006006549,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,21,10000,0.005614440462639673
0.09482415778190635,0.9987640946626595,0.6534854963213543,0.7414917423399554,0.48605391099255,0.889411418972604,10,huy0.005,9,9,9,9,8,8,8,8,7,6,5,5,1,21,10000,0.01492651822750363
9.094691304378552e-5,0.9976089597312511,0.7205626133542368,0.8039927126740363,0.6520858456627151,0.9079337495928216,10,score,9,9,9,9,9,9,9,9,9,8,7,5,3,21,10000,0.00561363729437325
0.16561537595621478,1,0.7245556635650304,0.9046753768594049,0.5456810655424669,0.9486907888194105,10,lda,10,10,9,9,8,8,8,8,8,6,6,6,5,21,10000,0.021655043404346437
2.0596875964274745e-4,0.99772864064451,0.758110394383117,0.8294876061742378,0.7313788475095775,0.9038647576845186,11,huyNC0.005,10,10,10,10,10,10,10,10,10,9,8,7,3,21,10000,0.005595851762076006
1.22742366219864e-4,0.9995629320607787,0.6435161230015017,0.7841939485644032,0.45671838892321004,0.9042105572467505,11,huy0.005,10,10,10,9,9,9,9,8,6,6,6,5,4,21,10000,0.012905205389100186
2.0595404444210803e-4,0.9977286402378854,0.7580392962526515,0.82940775416431,0.7313790375048912,0.9038156638013191,11,score,10,10,10,10,10,10,10,10,10,9,8,7,3,21,10000,0.005594849178605491
0.2731854048067976,1,0.7472369082348389,0.8824090473841326,0.5241072801266987,0.9574671492695624,11,lda,11,11,11,11,10,10,10,9,8,7,7,6,5,21,10000,0.028665856446412733
0.7451278151491851,0.9977693261639214,0.8769899756163884,0.8791019780041849,0.8573059100942494,0.9114939535373927,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,21,10000,7.437579015360543e-4
0.021096798925217257,0.99963858247193,0.6500483080542817,0.7650121051901886,0.4445737966300328,0.8964469775726925,12,huy0.005,11,11,11,11,10,9,9,9,8,7,7,5,3,21,10000,0.013931140421154089
0.7451278371678198,0.997769326194053,0.8768874687559287,0.8788442960857477,0.8572345956131493,0.9114865476547288,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,21,10000,7.436385307209766e-4
0.12410497319327919,1,0.7537570081844517,0.8694805884777279,0.7079891748518597,0.9904301656688613,12,lda,12,10,10,10,10,10,10,10,10,10,9,7,5,21,10000,0.05544169285735536
0.7868334842589326,0.9977987292992949,0.9072352984298748,0.935071500596971,0.8742858302792456,0.9452823659293913,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,7,21,10000,4.129115095324164e-4
0.4683831485330486,0.9997201822179126,0.8006050977631598,0.7832685430999697,0.7466709246594707,0.9241844537941376,13,huy0.005,13,13,13,13,13,13,13,13,12,11,10,6,5,21,10000,0.007028299521584765
0.7864854309213285,0.9977987293779865,0.9071385235915317,0.935071530478054,0.8739909641758131,0.9452824451451993,13,score,13,13,13,13,13,13,13,13,13,13,13,11,7,21,10000,4.128215020292905e-4
0.32940144533159993,1,0.8001911476689093,0.9290532596706055,0.6201697201423952,0.954401328798548,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,21,10000,0.0770535940293283
0.8431014598821004,0.997796743227514,0.938390318134407,0.9477407038540039,0.9270624459870299,0.9596890652296265,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,21,10000,1.1708398947103209e-4
0.03630022201893557,0.9998212931493092,0.7637956572082056,0.8317363382372562,0.728847792687034,0.9360730247779915,14,huy0.005,13,13,13,13,13,13,13,13,12,11,11,8,6,21,10000,0.010236439757885237
0.8431014032174313,0.9977967431653356,0.9382712379575268,0.9477070283342455,0.9266744279667225,0.9596890652692127,14,score,14,14,14,14,14,14,14,14,14,14,14,14,12,21,10000,1.1707374048184851e-4
0.38230262914387836,1,0.7898599267070068,0.904802712150224,0.623388693256032,0.9534509477097685,14,lda,14,14,14,14,14,14,13,12,11,10,10,9,7,21,10000,0.07297295493295505
0.8932524913161193,0.9993566836316943,0.9485951871504904,0.9501840293366504,0.9302199410439642,0.9679862727816635,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,21,10000,1.0134919456535197e-4
0.5067474366155962,0.9998695027070366,0.8091901348565401,0.8243086845462874,0.7140539125912704,0.9413611445163066,15,huy0.005,15,15,15,15,15,15,15,15,15,13,11,8,6,21,10000,0.008654366526456398
0.8932525181501024,0.9993566836971306,0.9484828534108501,0.9501169002595276,0.9298580749983087,0.9679862714058797,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,21,10000,1.0134235017677861e-4
0.327398073204183,1,0.7792189920455753,0.8905399712296064,0.5465652471999403,0.9991779749594916,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,6,21,10000,0.09497650861458534
0.9190376901580237,0.9994330833698589,0.9648772069080491,0.9662842729032153,0.953299536762213,0.9848146863515864,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,21,10000,4.5654292721623396e-5
0.47624909416896766,0.9998827054892417,0.8362003324861389,0.8242367509576729,0.7738294808459636,0.9596700778468803,16,huy0.005,16,16,16,16,16,16,16,16,15,15,14,11,7,21,10000,0.006824184310712019
0.9187255537255353,0.9994330834752351,0.964771675424609,0.9660487049094274,0.9531700276223485,0.9848146873539478,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,21,10000,4.564889524542407e-5
0.16789778969279598,0.7560787365287989,0.42027722664297934,0.44996154946002576,0.25840769442908634,0.53157765904459775,16,lda,16,16,14,12,9,9,9,8,6,3,2,0,0,21,10000,0.11628581671437664
0.9210766252140914,0.9994846957221544,0.9722611509494496,0.9774758886175339,0.9586987747967262,0.9926971867286448,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,21,10000,3.2931083705239565e-5
0.001516581620107085,0.9960252214657462,0.7841478784005803,0.8448343329186294,0.7328736754273582,0.9708881758552353,17,huy0.005,16,16,16,16,16,16,16,15,15,15,14,10,6,21,10000,0.010725045508080714
0.9207643077503412,0.9994846957798601,0.9721612029089661,0.977476127917089,0.9586209243525514,0.9926971769392763,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,21,10000,3.292709219740943e-5
0.15856175859276309,1,0.7601324627749673,0.8858624433190365,0.49790307596050487,0.9981737987970424,17,lda,17,17,16,16,16,15,14,14,12,12,11,11,8,21,10000,0.09380716375633764
0.7863092193631729,0.9998375311241453,0.9690758876021665,0.9843703104692285,0.9616049107258224,0.9961712382251514,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,21,10000,4.447928330958889e-5
0.3821969436638354,0.9949735626724713,0.8376913261918992,0.851924386909527,0.7218946705938728,0.98604048409618,18,huy0.005,18,18,18,18,18,18,17,17,17,17,15,11,8,21,10000,0.008452170015206838
0.7863094749599381,0.9998375310939096,0.9689791783626648,0.9843294885686171,0.9612708391108028,0.9961629802361165,18,score,18,18,18,18,18,18,18,18,18,18,18,17,17,21,10000,4.447670202467468e-5
1.0436133680645251e-12,1,0.7263271115052855,0.8801297729489732,0.4776865806883376,0.9996461119784645,18,lda,17,17,17,17,17,15,14,14,12,12,11,11,8,21,10000,0.0969466306028094
0.270850396663714,0.7410318546857664,0.5466420131323183,0.6280437880474746,0.4494470923555943,0.6845378213666204,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,22,5000,0.02818539206726452
0.24042342811566816,0.649946223655921,0.46129672383945675,0.49352051974678107,0.3669719739312246,0.5717333717013511,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,22,5000,0.04391384541902114
0.28111493244374747,0.6603442296870279,0.5075347043448144,0.5811449509036679,0.43112994167370766,0.6207445902953479,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,22,5000,0.029508759672612534
0.20836826922689008,0.4964364305631818,0.39701048781702447,0.4862267636610015,0.3472975164439458,0.4913315971120916,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,22,5000,0.003435537313573415
0.25278985483390287,0.9873361665844915,0.6212090245984909,0.6223550384877847,0.4551231059582574,0.7884409571280183,4,huyNC0.005,4,4,4,4,3,3,3,3,3,2,2,1,1,22,5000,0.005598692477272775
0.22243410372627812,0.9746317125509301,0.581650555680714,0.564768203222824,0.399253341717827,0.747165417185711,4,huy0.005,4,4,4,3,3,3,3,3,2,2,1,1,1,22,5000,0.00904383069996347
0.2527603346281112,0.9873361666695256,0.6211985065346501,0.622348762420482,0.45510631078842967,0.7884409581667026,4,score,4,4,4,4,3,3,3,3,3,2,2,1,1,22,5000,0.005598311451126474
0.18121592911471454,0.5184211894315368,0.37502148675473634,0.400224414236347,0.2786596388514437,0.49658626213963974,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,22,5000,0.015566039217715525
0.27527323455742125,0.9879818881287369,0.6903925406399768,0.7322204811373372,0.7186713222581732,0.7378157771182153,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,22,5000,0.004182344928542659
0.23090506448068754,0.976275513088589,0.6605514704845012,0.68624245056557,0.6142208499873983,0.7951134743002615,5,huy0.005,5,5,5,4,4,4,4,4,4,4,2,1,1,22,5000,0.0067104008059543085
0.2660119988648332,0.9733587239519518,0.6480933942480689,0.7320552878653507,0.4323735037219246,0.836667456836284,5,score,5,5,5,5,4,4,4,3,3,3,3,2,1,22,5000,0.008191936195337979
0.2348683919211666,0.8071825978534861,0.506331664909568,0.5067211215247867,0.3333485385598907,0.64953767468851,5,lda,5,5,5,4,4,3,3,3,3,2,1,1,0,22,5000,0.01725632288686172
0.268364989757212,0.9869254805977042,0.685759153940493,0.7933082514081189,0.5118075690497009,0.8393325195082116,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,22,5000,0.004939974768813115
0.27352427744496033,0.9608801510844008,0.6445981680034993,0.7225211503458517,0.4002589744489101,0.8521083098239641,6,huy0.005,6,6,6,6,5,4,4,4,4,4,3,3,1,22,5000,0.00970581218429792
0.2515519494886559,0.9865391776843401,0.6581372193872613,0.6882575841448795,0.5105110999306411,0.8342804577874082,6,score,6,6,6,6,5,5,5,5,4,3,3,2,1,22,5000,0.007030210126282599
0.26282721579338125,0.9098071252367245,0.5380409045887286,0.47213687225153034,0.39119036655090933,0.6783810760742597,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,22,5000,0.013735657520699466
0.5387903982765403,0.9867407235087617,0.7266727710303352,0.7378743902601164,0.5774868214463686,0.8341651211370955,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,22,5000,0.002756192259261286
0.0868451339626052,0.9509637084468988,0.6019172629468267,0.7655541134282521,0.3354794358719735,0.8695495065230419,7,huy0.005,6,6,6,6,6,5,4,4,4,4,4,3,1,22,5000,0.012315139958352603
0.5387598781195915,0.9867405923144111,0.7266386028041996,0.7378743845627385,0.5773972484420835,0.8341504338742445,7,score,7,7,7,7,7,7,7,7,7,4,4,3,1,22,5000,0.0027559567065176685
0.2054122937512402,0.9999999993988933,0.6557301766960126,0.7292380304439139,0.45582257761972833,0.8719078790192922,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,22,5000,0.010192234438857365
0.47205900354209757,0.9863268063370443,0.7619175346864463,0.7681267281851873,0.6744276197396432,0.8827650667671636,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,22,5000,0.0019330377963889494
0.21885200466301935,0.9734843359320277,0.6522373129373986,0.7151358910571726,0.46682500421325085,0.8647900802061541,8,huy0.005,8,8,8,7,7,7,6,6,6,5,4,3,1,22,5000,0.011090561619595176
0.47205903520669174,0.9863267506093161,0.7618808129765849,0.7681099638004456,0.6743454796929214,0.8827413851593553,8,score,8,8,8,8,8,8,8,8,7,7,5,4,2,22,5000,0.001932888505830399
0.17688198122441334,0.9999999999998703,0.627868011248177,0.6739490561165105,0.39373454041760686,0.8939950436457318,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,2,22,5000,0.021402834405912778
0.2464202702037755,0.9936636855892675,0.7403166695315306,0.7569132480457854,0.6576584726576621,0.9177834016922866,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,6,4,3,22,5000,0.0031727990131675326
0.2677950065006845,0.9887312573575148,0.6818766988472671,0.7774737327762288,0.4122155692385241,0.9016590397116634,9,huy0.005,9,9,9,9,7,7,7,6,6,6,6,4,3,22,5000,0.008606293700099613
0.24638694829031574,0.9936636168385642,0.7402811813450569,0.7568835231690674,0.657479271717076,0.9177542093140876,9,score,9,9,9,8,8,8,8,8,8,7,6,4,3,22,5000,0.0031724033332885845
0.2903231082466859,1,0.7229414546635903,0.7029957336433391,0.47227495735413844,0.9793692035897302,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,22,5000,0.016600303548243205
0.451997573796932,0.9971479870233131,0.8003866832176263,0.8254000007775162,0.7224658939046953,0.9207036637708396,10,huyNC0.005,10,10,10,10,10,10,10,10,9,9,8,5,3,22,5000,0.0017076714283369653
0.1698617318336283,0.9764936935316398,0.6975383201983655,0.7862211123712464,0.5105777457286443,0.8838876535917408,10,huy0.005,10,10,9,9,9,9,9,8,7,7,6,4,2,22,5000,0.011729904715119035
0.45194279144725913,0.9971479868793822,0.8003320268510924,0.8252818362358023,0.7223099921605688,0.9206844975613746,10,score,10,10,10,10,10,10,10,10,9,9,8,5,3,22,5000,0.0017075032973516832
0.28203790405818246,1,0.7493856415968735,0.8901091497430823,0.5858576529492776,0.9519040617973029,10,lda,10,10,10,10,9,8,8,8,8,7,6,6,4,22,5000,0.02055437710136689
0.5307195751356673,0.9972695043170661,0.8210333439694952,0.8560406952562318,0.7813154220457266,0.9010476303708486,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,9,8,3,22,5000,0.0018193015273105574
9.102240930494048e-5,0.9768008567094237,0.6577395129851094,0.7743413548413779,0.4546355583951136,0.8781694274366387,11,huy0.005,10,10,10,10,9,9,8,8,8,7,7,5,2,22,5000,0.020494655611027996
0.3814821891348446,0.9951707126684833,0.7812801160034042,0.8188140868378555,0.7040442743505475,0.9116171350005509,11,score,11,11,11,11,11,11,10,10,10,9,8,6,3,22,5000,0.006254869489535928
0.2666651214102293,1,0.7393923170638459,0.8558971397107429,0.5060922293926148,0.933845364053702,11,lda,11,11,11,11,10,10,10,10,8,7,7,6,4,22,5000,0.02745957090723199
0.705038912613653,0.997430376559866,0.8752716735304438,0.8841145280468685,0.8567888607891339,0.9054460068374753,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,3,22,5000,7.016480296631179e-4
0.03344936798727762,0.9907219968372145,0.6636363266404706,0.8054729749806588,0.5153448509342153,0.8690242038429465,12,huy0.005,11,11,11,11,10,9,9,9,9,8,7,6,2,22,5000,0.021394267744728267
0.5685031123124239,0.9947676462588201,0.8201897166552401,0.871530395528783,0.7543832167015248,0.9088425906232749,12,score,12,12,12,12,12,12,12,12,12,11,9,8,3,22,5000,0.005785985391827417
0.16677849273615342,1,0.7599857979432174,0.8968849302283725,0.5905690797758681,0.9925373301039364,12,lda,12,12,11,11,11,10,10,10,10,9,8,7,6,22,5000,0.05995695488008587
0.24932011113873556,0.9973160734098748,0.8622572746028425,0.9117860803468513,0.8961364174498136,0.940982700272362,13,huyNC0.005,13,13,13,12,12,12,12,12,12,12,12,12,9,22,5000,0.0020989180154004114
0.08066848527070918,0.990795405160673,0.6965414682984655,0.8269604836446299,0.6209777342897365,0.888813968707753,13,huy0.005,12,12,12,12,11,10,10,10,10,10,8,8,3,22,5000,0.019955847336219017
0.2013501181509753,0.9945421104872255,0.8060981999904185,0.8847394414852976,0.6870843683473007,0.9362459462783448,13,score,13,13,13,12,12,12,12,12,12,12,9,9,6,22,5000,0.007406468161363888
3.579336512126101e-7,1,0.7529784280141502,0.9226290458387186,0.5619999631534258,0.9569717793955982,13,lda,12,12,12,12,12,11,10,10,10,9,9,9,8,22,5000,0.08305954170697594
0.7641992921688819,0.9975071992742182,0.9290492549324304,0.9457805903683687,0.9157109931476012,0.9570507812931238,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,13,12,22,5000,1.6553094462409061e-4
0.3016718617322354,0.9918697769799605,0.7388671036147209,0.8352235778545782,0.6603514216834662,0.8879270434314246,14,huy0.005,14,14,14,14,14,12,11,11,11,11,9,9,3,22,5000,0.021165396565631007
0.6442189070700098,0.9947833589408273,0.8586894210191508,0.9126595188116813,0.7621342508997764,0.951572772987268,14,score,14,14,14,14,14,14,14,14,14,14,12,9,8,22,5000,0.005733638906502527
0.04130331996586683,1,0.7312873826950285,0.8240546193018132,0.602886609156129,0.9632524230431021,14,lda,13,13,13,13,13,12,12,12,11,10,9,8,5,22,5000,0.08368512418383382
0.8667187456135519,0.9997509988641019,0.94530020422006,0.9500308646184518,0.9263290727882035,0.972948247820508,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,22,5000,1.1314320356970733e-4
0.154802054913983,0.9867893451839375,0.7092033140289009,0.8123435900981791,0.5479140427222574,0.9240226156004028,15,huy0.005,15,15,14,14,13,12,12,12,11,11,9,9,5,22,5000,0.025813294275187595
0.693274948319817,0.9970110424584919,0.8769056834324831,0.9438116192227243,0.7637729121942898,0.9553087381505003,15,score,15,15,15,15,15,15,15,15,15,15,14,10,9,22,5000,0.005064668760881559
0.3135122723984468,1,0.7745959514521218,0.8685468461450695,0.5517249489102316,0.9966610195682191,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,22,5000,0.09599745144271767
0.2763723528160317,0.9997850287423007,0.9164849836320351,0.9624464217167867,0.9361044899277695,0.9792710311668749,16,huyNC0.005,16,16,16,16,15,15,15,15,15,15,15,15,15,22,5000,5.243559052676779e-4
0.0021287599634785036,0.9984938572910923,0.7446676779253821,0.82011930649375,0.6432376434973383,0.9380057051593959,16,huy0.005,15,15,15,15,15,15,15,14,13,13,10,8,7,22,5000,0.016711823360999654
0.23535448087370028,0.9971415102849869,0.8494394924519029,0.9407331690802048,0.7580385348878529,0.9647657427207261,16,score,16,16,16,15,15,15,15,15,15,15,15,11,10,22,5000,0.005400228203883935
0.16580488485272027,0.7848001286593039,0.4039508299339317,0.4055827322808974,0.2398430794117664,0.5073985433427096,16,lda,16,16,13,11,9,9,8,7,5,3,1,0,0,22,5000,0.11700576882254742
0.2972718149221656,0.9997924182121763,0.9301164444351984,0.9781333423280022,0.9618950516215897,0.9883282752158379,17,huyNC0.005,17,17,17,17,16,16,16,16,16,16,16,16,16,22,5000,4.484728127344259e-4
0.07097774808367092,0.9757676117346181,0.6779527838983929,0.7202827280442471,0.5490570590584664,0.9193096388598879,17,huy0.005,16,16,16,16,16,15,15,13,13,12,9,6,5,22,5000,0.0255030179503066
0.245145165318831,0.9971077529999204,0.8563541166956868,0.9433494870426592,0.7652471148480723,0.9767703405396171,17,score,17,17,17,16,16,16,16,16,16,16,16,12,10,22,5000,0.00542635761567537
0.13693269764863322,1,0.7492000112640198,0.8610996674975727,0.49175002737053564,0.999088453643934,17,lda,17,16,16,16,15,14,14,14,12,12,11,10,8,22,5000,0.094605751980766
0.5056086795927732,0.9997838602859461,0.9510568662637966,0.9851476144090452,0.9596842771193832,0.9900804740043703,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,22,5000,2.0160695574829475e-4
1.2379199894866883e-19,0.9815136944097023,0.692178747777817,0.7397679596778758,0.5040548688470925,0.930015321238449,18,huy0.005,17,17,17,17,17,16,15,14,13,12,10,8,7,22,5000,0.02221638894099347
0.39239370579844923,0.9970504553035504,0.8725698564853557,0.9306284050070582,0.7905109466669671,0.9809604487208221,18,score,18,18,18,18,18,18,17,17,17,17,17,13,10,22,5000,0.005082135147462749
0.24394613550907707,0.9999998591120198,0.49826968900493784,0.41285109950472876,0.31831776345328167,0.6175741687730861,18,lda,18,18,18,17,15,11,9,8,7,5,3,2,2,22,5000,0.11632696903834755
0.277018867586278,0.715725890351689,0.543106626659833,0.636575122041532,0.456796994813905,0.6761505061966104,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,22,10000,0.025147426418288415
0.23787613368651722,0.7009457555661747,0.5151970382395312,0.6067692254659018,0.4223226795762095,0.6538574905160383,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,22,10000,0.030731355382643044
0.2732988592294191,0.6439104232122158,0.5079416337156383,0.6066156187052798,0.43995723896734945,0.6252630209587478,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,22,10000,0.03413499333050485
0.20648593820591113,0.5010625501561311,0.39770617060725333,0.48557002345971784,0.3460279808328145,0.4933162868079245,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,22,10000,0.0035110584969171668
0.24590227685503474,0.946333526877393,0.6208977426294575,0.6456775833927013,0.44898095479054706,0.8175943712316117,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,22,10000,0.005424857375661378
0.22415890310332745,0.9619006172692821,0.5923902369324905,0.5917507136786762,0.383503435406714,0.8006375152044525,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,22,10000,0.007725641666411172
0.250557456666372,0.962160377979797,0.5965766219569684,0.5867943265908523,0.4106044434022042,0.7727665051456165,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,22,10000,0.008927305945411912
0.1739280009242157,0.5346314701605345,0.38113904221737144,0.40799834889236786,0.28549541823524965,0.5036419728744896,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,22,10000,0.012956338918737875
0.25549775718436807,0.9533882694676247,0.701145257581805,0.7780648520403749,0.6776868899957891,0.8410885192208684,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,22,10000,0.004334677948441201
0.18943500741493693,0.9651671325901299,0.6088570808261183,0.5263995099384895,0.4934828168127323,0.8698009373743032,5,huy0.005,5,5,4,4,4,4,4,4,3,2,2,2,1,22,10000,0.034847118772987386
0.2677091475936105,0.9660691709499342,0.6347740135530439,0.7156612317508885,0.5068650463216184,0.7175654711491676,5,score,5,5,5,5,4,4,4,4,4,3,3,1,1,22,10000,0.009874622580635695
0.23493007619369635,0.7885912775036941,0.5012901301730512,0.5077442515352131,0.32737220856597615,0.6478128370666766,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,22,10000,0.02023785007702299
0.25417607107970613,0.9905245075973595,0.6879389038562882,0.8042499416509673,0.5226589650610751,0.8352907266334553,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,22,10000,0.004997574544841518
0.2487231156995332,0.9793937917468515,0.598144323202328,0.573438059290427,0.3831857258836601,0.8139379886516003,6,huy0.005,6,6,6,5,5,5,4,4,3,3,2,2,1,22,10000,0.03251933507442611
0.25099036640158356,0.9907530245631315,0.653764316199063,0.6983657471350475,0.5092370722014246,0.8030290603357746,6,score,6,6,6,6,5,5,5,5,4,4,3,2,1,22,10000,0.0077629845648041615
0.2779245541458363,0.8957958112974475,0.535263946568943,0.465200659370743,0.4038826008566617,0.6593142252503761,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,22,10000,0.015504280454374086
0.47879266972590356,0.990387193226652,0.7232074595540472,0.7713721170053472,0.5826839152528505,0.8282662032073633,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,22,10000,0.0029249665068319017
0.16087458317033396,0.9639968889578415,0.5917588113716719,0.5301974040257564,0.37650463461652506,0.8671167671073605,7,huy0.005,7,7,6,6,5,5,5,5,4,3,3,2,2,22,10000,0.032145977511431265
0.39040744135417726,0.9907102785799335,0.7022006390694931,0.6818958353039187,0.6165047105587227,0.8096907485654883,7,score,7,7,7,7,7,7,6,6,6,6,3,3,1,22,10000,0.0046218995498617495
0.22367060918578488,0.9999999999902283,0.6687883828301253,0.8209027758573186,0.4387541019861828,0.8797185454025901,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,22,10000,0.005967082553330429
0.4616211879103121,0.9898592407551599,0.7614357829346731,0.7839310792662789,0.6590126072271033,0.8798630426082553,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,22,10000,0.00197508979981014
0.18270114014301764,0.9748082432814786,0.6143296665611133,0.6340829915808887,0.4770234813815746,0.7763924828136416,8,huy0.005,8,8,7,7,6,6,6,6,6,5,3,2,2,22,10000,0.028274089488656156
0.39514013613946186,0.9900024340112485,0.7367067880518217,0.7559844783895373,0.6376410553133195,0.8738035338276641,8,score,8,8,8,8,8,8,7,7,7,6,5,3,1,22,10000,0.004649944657897349
0.16472774392739045,0.9999999999999218,0.628380903123512,0.6831024565516006,0.38277917307376474,0.9025639484946542,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,2,22,10000,0.020493201357730455
0.3991219928254119,0.9982397682664377,0.768230317151259,0.79672156413352,0.6625785256954582,0.9030562649898464,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,4,3,22,10000,0.0021355306870828933
0.2368228508198491,0.9821802043095454,0.6332244635613045,0.7156762696479793,0.2729815411046549,0.9601400208038858,9,huy0.005,9,9,9,8,6,6,6,6,6,5,5,3,3,22,10000,0.032121443783808844
0.3910546762172661,0.9982562802970805,0.7432289305511639,0.7842303873300452,0.6815601304755099,0.9001013985858074,9,score,9,9,9,9,9,9,8,8,7,7,6,4,3,22,10000,0.00487822162192945
0.2994799974307241,1,0.7261706402694144,0.7328055340338885,0.4631219251496618,0.9857354931791378,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,22,10000,0.016625509992198213
0.0017475110205586258,0.9984745826126533,0.7163992775211131,0.8128895467597812,0.6442656082914142,0.9130352564928129,10,huyNC0.005,9,9,9,9,9,9,9,9,8,8,6,5,3,22,10000,0.006645453554613232
0.3249072457577961,0.9577194408577652,0.6382778444300452,0.6432118296337708,0.41745974159312055,0.8607458649666369,10,huy0.005,10,10,10,10,10,9,8,6,6,5,4,4,2,22,10000,0.04017905819220054
0.0016304940822805414,0.9984916071682972,0.695494281068838,0.7838730979250575,0.5815277876832893,0.8971458912759777,10,score,9,9,9,9,9,9,9,9,8,7,7,5,3,22,10000,0.009080864203537193
0.14261485024930173,1,0.7214817741546375,0.9044925587369695,0.529813286098368,0.9341282916289517,10,lda,10,9,9,9,8,8,8,8,8,7,6,6,6,22,10000,0.02454640174509217
0.6452256503344512,0.9984799635015186,0.8332506034022636,0.8685866347488126,0.7219060510703394,0.9236341616220196,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,22,10000,0.001412447284483743
2.799994500294267e-18,0.9996057524594449,0.6024621509532094,0.6978579334394579,0.41443065283583364,0.8772064017892531,11,huy0.005,10,9,9,9,9,8,8,8,7,6,5,5,2,22,10000,0.018739601221518055
0.5889295843941962,0.9984948884230128,0.8090935084830971,0.8248681605189082,0.7063071040059075,0.9140207231787318,11,score,11,11,11,11,11,11,11,11,11,10,8,7,3,22,10000,0.00371816741083958
0.07575812954523357,1,0.682910587555132,0.8096665587090563,0.4542379315516988,0.9150021795180594,11,lda,10,10,10,10,10,9,8,8,8,7,7,6,3,22,10000,0.05217454153808238
0.6816227074157303,0.9986008108843214,0.8725558804111637,0.8769091378060332,0.8507765610708363,0.9265772438558924,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,5,22,10000,8.006033260153349e-4
0.001358209995467127,0.9997398277621135,0.6181661453725166,0.6235143713155893,0.45347083641193847,0.9056919670031786,12,huy0.005,11,11,11,10,9,9,9,9,9,6,5,5,4,22,10000,0.02034114740457837
0.573276051361864,0.9986032831040281,0.8423533971196269,0.8593658997098768,0.830188549582352,0.9105747705519526,12,score,12,12,12,12,12,12,12,12,12,11,10,10,4,22,10000,0.0034528895217052677
0.23091521114981362,1,0.7812789939148628,0.9140437200425893,0.6930680274314682,0.9935936070145296,12,lda,12,12,12,10,10,10,10,10,10,10,9,7,6,22,10000,0.05434741680459865
0.4954085495027791,0.9986155211030481,0.887616878293865,0.9385465374966726,0.8880405346867039,0.9461090448681762,13,huyNC0.005,13,13,13,13,13,13,13,13,12,12,12,11,8,22,10000,8.968205992421834e-4
0.48489110679167835,0.9997749025032816,0.7999314122560969,0.8881304315590016,0.6825417734342721,0.9510822715931818,13,huy0.005,13,13,13,13,13,13,13,13,11,11,8,8,6,22,10000,0.006319360193637489
0.5097235913793139,0.9986190632800004,0.8556948749849175,0.9282301929894332,0.8359197878791191,0.9399913223692026,13,score,13,13,13,13,13,13,13,13,13,12,11,10,7,22,10000,0.0034281834715669513
0.3139329273181986,1,0.8053749071490381,0.9289952454003342,0.6233083337731796,0.9538911982734277,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,22,10000,0.07735774778394491
0.8477237985512546,0.9985918970994162,0.9384896624098238,0.9461406525630793,0.9350779879916412,0.9627963221114582,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,22,10000,1.1701704431550313e-4
0.5133160156053165,0.999795306356491,0.8305852989550042,0.8563543394307588,0.7225288956431944,0.9538810109159187,14,huy0.005,14,14,14,14,14,14,14,14,14,13,12,9,6,22,10000,0.007046651022972354
0.7557226215664026,0.9986029095015928,0.9013795902706352,0.9255544200986465,0.8682246404144445,0.9532139365105688,14,score,14,14,14,14,14,14,14,14,14,14,14,12,10,22,10000,0.0028940323663316477
0.3776460713727248,1,0.8029076586571868,0.9132728617385015,0.658318925364342,0.9574101745500747,14,lda,14,14,14,14,14,14,13,12,11,10,10,10,7,22,10000,0.07455459124501133
0.8619548599997943,0.9995059303906038,0.9459825458624801,0.9433261846676585,0.9355824072568877,0.9717565318642885,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,22,10000,1.1300513103880033e-4
0.11037028280629432,0.9979166368818301,0.6961079531888912,0.7374656541944432,0.5073769262275034,0.9268407246869587,15,huy0.005,15,14,14,14,14,13,12,12,12,10,9,7,5,22,10000,0.017156359001193472
0.769220747368812,0.9995191675976471,0.9109984397692734,0.9431923329932194,0.8899190620587552,0.9595711271062296,15,score,15,15,15,15,15,15,15,15,15,15,15,13,11,22,10000,0.002522987423731679
0.32583625334378696,1,0.7770896045386477,0.8748652178297597,0.5533622446770585,0.999059456407164,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,22,10000,0.09700795473666367
0.9236119260580118,0.9996771924867007,0.961541975314809,0.9619712543786079,0.9446510054421764,0.9791199832854587,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,22,10000,5.865091043351089e-5
1.9197399848025792e-31,0.9984035247212373,0.7718624623285233,0.8640018212596194,0.7319857278232602,0.9753511823068903,16,huy0.005,15,15,14,14,14,14,14,14,14,14,12,10,7,22,10000,0.007292326900535717
0.7771389126285962,0.9996886129027618,0.9210312611841741,0.9439842557736396,0.9033830101659808,0.9669768514229284,16,score,16,16,16,16,16,16,16,16,16,16,16,15,12,22,10000,0.0026634925171677612
0.1697173232156759,0.84251300732506,0.4086191938608913,0.3672858770601376,0.24227023144480742,0.5114891146422872,16,lda,16,16,13,11,9,8,7,7,6,3,2,1,0,22,10000,0.11837723911687895
0.003485204464876882,0.9998566045346996,0.913884653593066,0.9706245683897373,0.9591967864168999,0.9832009148570735,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,22,10000,5.158061861593177e-4
1.616534193555527e-4,0.9917392791076335,0.7638551898611821,0.9205612989107935,0.6548454435975808,0.9825644449022986,17,huy0.005,16,16,16,16,15,15,14,14,14,14,11,11,9,22,10000,0.010654367766900364
0.0039059068007510113,0.9998690667020231,0.8751481083030346,0.9498197973116935,0.8537966710540519,0.9731262569697032,17,score,16,16,16,16,16,16,16,16,16,16,16,15,12,22,10000,0.0029812934467854314
0.18226802881609602,1,0.7648727774629867,0.8868546084130676,0.5584090910536557,0.9985547606642078,17,lda,17,17,16,16,16,14,14,14,13,12,11,11,7,22,10000,0.10052166068278623
0.7835173920187698,1,0.9681281474575646,0.9830834972573874,0.9648012812158359,0.9922575117455125,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,22,10000,4.6663154153438905e-5
0.11744744967135937,0.9992020945200066,0.7527218125431224,0.8586057557337815,0.6235292225050808,0.9738178081201039,18,huy0.005,18,17,17,17,17,15,15,15,15,14,12,10,9,22,10000,0.011707162391095918
0.6568407728983139,0.9999999999999996,0.9243252685697632,0.9574651726011618,0.8849114123427495,0.9811509157639031,18,score,18,18,18,18,18,18,18,18,18,18,17,17,13,22,10000,0.0026913991224322333
0.21817225741671653,0.999999780581494,0.49843135694547736,0.42661302377811355,0.32231233062074016,0.6176442726091418,18,lda,18,18,18,17,15,11,10,8,7,5,3,2,2,22,10000,0.11834412673599401
0.2903380758398142,0.7491384511645542,0.5270329894475925,0.5416224413384091,0.41598025858911164,0.6453804462514816,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,23,5000,0.02273570091578055
0.2411882274189134,0.5987816505764626,0.4513647920177799,0.5141244980579638,0.3776563627384386,0.5564530743172131,3,huy0.005,3,3,3,2,2,2,2,2,2,0,0,0,0,23,5000,0.046609598092738014
0.2903314919616563,0.7491383919818518,0.5270264259941064,0.5416093940388113,0.4159704430002338,0.6453738930103315,3,score,3,3,3,3,2,2,2,2,2,1,1,0,0,23,5000,0.022735562704185048
0.20839843374208405,0.5061902381699165,0.39739240191053926,0.4775885338196173,0.3429934837808507,0.4918893859947669,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,23,5000,0.0034270478731545464
0.252047857859379,0.9489298256308397,0.5982416152397727,0.5959943887344361,0.43361260319205314,0.7606234007821557,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,1,1,1,23,5000,0.00867642990191105
0.22594392528490148,0.9686236554539055,0.5747027998489295,0.5521218093284554,0.3697366663912285,0.7570879427861564,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,23,5000,0.010336024067901906
0.2542956318344945,0.9727146292790823,0.5753314347320156,0.5371577389072429,0.38591251212360805,0.7265766615156506,4,score,4,4,4,4,3,3,3,2,2,2,1,1,1,23,5000,0.012719266938746032
0.17957189824295242,0.5245284186337973,0.37784177280755293,0.40363338717673103,0.28784094296666013,0.49363421701762383,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,23,5000,0.014242109055823423
0.2598954453121669,0.9584231777882909,0.681269255948738,0.7173250162009568,0.6413199462321695,0.8293826942101058,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,23,5000,0.006362253317686051
0.21895548926967226,0.926156911359002,0.5862370144692476,0.49504677244011985,0.48605391677756077,0.8049719824998831,5,huy0.005,5,5,5,4,4,4,4,4,2,2,2,2,1,23,5000,0.024776094210669064
0.27644330036094195,0.9772788726319195,0.6148840409210783,0.6599668655952652,0.49051508256406356,0.6702160834532015,5,score,5,5,5,5,4,4,4,4,3,3,1,1,1,23,5000,0.01267897884295861
0.035678037339041346,0.8244369384512769,0.46171049048409,0.5065638399402996,0.30775678470528134,0.6341168519845509,5,lda,4,4,4,4,4,3,3,3,3,2,1,1,0,23,5000,0.03169180851495257
0.29416719212487746,0.9839668126952655,0.6664465876259965,0.7566944942893927,0.46868369726223896,0.8150309491502454,6,huyNC0.005,6,6,6,6,5,5,4,4,4,4,4,2,1,23,5000,0.008200400530134452
0.24094451822623428,0.921540457808378,0.5927076724127832,0.5431513378192588,0.47399055435536197,0.7781789016569443,6,huy0.005,6,6,6,5,5,5,5,5,4,2,2,2,1,23,5000,0.034418063227133915
0.3358996812894199,0.9824863091277709,0.6098202866717473,0.6339802342082095,0.4053460162685941,0.7160755467331658,6,score,6,6,6,6,6,5,4,4,4,3,3,1,1,23,5000,0.015308617267317314
0.27094033121057876,0.9022321339160715,0.5345414353451159,0.46797949873137373,0.3983964374711435,0.6591811740055167,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,23,5000,0.0147840277310479
0.5352199702178443,0.9899619099109112,0.7295541343933655,0.7781709798782114,0.5732753497374685,0.8284876906358272,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,23,5000,0.002811786072073975
0.16009016059406048,0.9352683304524415,0.6144188319383093,0.6722903126252023,0.42393275831488,0.8427087516333505,7,huy0.005,7,7,6,6,5,5,5,5,5,4,3,2,2,23,5000,0.02725539234373652
0.39460394268401716,0.9902027321217315,0.685114278304882,0.682645658400633,0.5520220478039572,0.8121517596599392,7,score,7,7,7,7,7,7,6,5,5,5,3,3,1,23,5000,0.007669836247235955
0.20322742664793988,0.9999999966756175,0.654365568391702,0.7190718129921454,0.448937836368769,0.8801920348443366,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,23,5000,0.010034244818620142
0.28404411239860883,0.9850781392353729,0.7447773746008367,0.8108479461601551,0.6691695161509938,0.8629028324763037,8,huyNC0.005,8,8,8,8,7,7,7,7,7,7,5,4,1,23,5000,0.007124396631922515
0.08237745697517879,0.9670443362414732,0.5330772529128792,0.4131203801051349,0.30534009436016424,0.8859092118922021,8,huy0.005,7,7,7,6,6,4,4,4,4,3,3,3,2,23,5000,0.04148352530415692
0.2672012428006137,0.9854261170885119,0.6884446105275482,0.7491568902528607,0.5750772891953613,0.8233228029278339,8,score,8,8,8,8,7,7,7,7,6,6,4,4,1,23,5000,0.020132686537811924
0.14835605815732933,0.999999999988054,0.6393615831903987,0.6894296969678932,0.39146176284409384,0.9535226560074714,8,lda,8,7,7,6,6,6,6,5,4,4,4,4,3,23,5000,0.016336983859978504
0.3418228296093357,0.9917675366321735,0.7469000471817584,0.8540623846860804,0.7110116111081106,0.8759798007408056,9,huyNC0.005,9,9,9,9,9,8,8,8,7,7,7,5,1,23,5000,0.006826546058485971
0.12366985135137114,0.9772087323541249,0.582045972840818,0.6069505231880514,0.2770996940480936,0.7703120446786171,9,huy0.005,9,8,8,7,6,6,6,6,6,5,4,2,2,23,5000,0.030857316090162363
0.30973841008924596,0.9892959071105937,0.6980706527223598,0.7101674585174613,0.6144211276365414,0.83981106081577,9,score,9,9,9,9,9,8,8,8,8,7,5,4,1,23,5000,0.01823643973255594
0.1967162141606523,0.9996680018133213,0.6463435159570067,0.6543682087447542,0.4221946125602741,0.8933936852166142,9,lda,9,9,8,8,8,8,7,6,6,5,4,3,2,23,5000,0.04833406028070489
0.1800936644074844,0.9900231670509185,0.7289345912236141,0.8291177175727173,0.6529805737883896,0.8907196375753926,10,huyNC0.005,10,10,9,9,9,9,8,8,8,8,7,5,2,23,5000,0.008472609590136484
0.1562672232910165,0.9837785515923113,0.561872437377831,0.5254541040701664,0.3281571921028183,0.7837051369561713,10,huy0.005,10,10,9,8,8,7,6,6,6,4,4,2,2,23,5000,0.04700363771722002
0.18087384480202776,0.9875366132478683,0.6891651129165414,0.7594968498731338,0.5531244860215483,0.8840132667552519,10,score,10,10,9,9,9,8,8,8,8,7,6,4,2,23,5000,0.019688131742951556
0.22695137040849656,1,0.7502620312373973,0.911310213791631,0.590784976065062,0.960253908010418,10,lda,10,10,10,9,8,8,8,8,8,7,7,6,6,23,5000,0.01977294745064618
0.36617398211448016,0.9917758662541318,0.7730741649052835,0.8852277309363722,0.7002613450346673,0.9095172345501241,11,huyNC0.005,11,11,11,11,11,11,10,9,9,9,8,6,4,23,5000,0.007534675310445897
7.541163236711955e-18,0.9886042650939993,0.5808888477989385,0.5491814737619121,0.36518965943819404,0.8999926596348977,11,huy0.005,10,9,9,9,8,8,8,8,7,5,4,4,3,23,5000,0.018655173649886787
0.36186556097802663,0.9918673486994068,0.7263818663636813,0.7519449231182954,0.6268634917822171,0.8870904056542233,11,score,11,11,11,11,11,11,10,9,9,8,8,4,3,23,5000,0.01855511277668712
0.09312505881856882,1,0.6845674594671164,0.8228257310384063,0.45567278798357347,0.9508755164562328,11,lda,10,10,10,9,9,8,8,8,8,8,6,6,4,23,5000,0.047877882930504614
0.4523564988758726,0.9915803919540813,0.8083528675450843,0.8922408528736124,0.7043977206354062,0.9117567740508754,12,huyNC0.005,12,12,12,12,12,12,12,12,11,10,9,8,5,23,5000,0.006632821870453113
0.1487712110195677,0.9913912839205665,0.6794105993579603,0.6580856811259944,0.557040590780442,0.9280400920662167,12,huy0.005,12,11,11,11,10,10,10,10,10,7,5,5,4,23,5000,0.01440153606869744
0.3908180069596988,0.9915675551188239,0.7548028566773332,0.7818355714480957,0.6086783370627367,0.9125016945067542,12,score,12,12,12,12,12,12,11,11,11,9,8,5,4,23,5000,0.01928105844732425
0.15360950509504157,1,0.7452469246438113,0.8960256439021977,0.6141153970716487,0.9869383470760607,12,lda,12,12,10,10,10,10,10,10,10,9,7,7,6,23,5000,0.0591865813725158
0.5079531187195909,0.9931418794642828,0.8455860415943517,0.9113815190978563,0.7783505297731071,0.9345337453480201,13,huyNC0.005,13,13,13,13,13,13,13,13,13,12,11,9,7,23,5000,0.005617432127757571
0.11155354005428841,0.9916419516188616,0.6500919289355924,0.7098005917314482,0.48438013936189833,0.8404797434302297,13,huy0.005,13,12,12,11,11,11,10,10,9,8,8,4,3,23,5000,0.01903424783666157
0.4380391087604694,0.9932267237513451,0.7886354872246545,0.8135501505205774,0.6891628767989995,0.9097058958186678,13,score,13,13,13,13,13,13,13,12,12,10,9,8,4,23,5000,0.017759493423752656
0.3230125200589682,1,0.7966774267490401,0.8627181758482929,0.6951205352115765,0.9408234854703427,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,6,23,5000,0.07988249400154544
0.5423720642337839,0.9931569832289159,0.864312230282594,0.9205452082287515,0.8421383722740357,0.9685053559063121,14,huyNC0.005,14,14,14,14,14,14,14,14,14,13,11,11,9,23,5000,0.006064610181589649
1.3803551976974846e-4,0.9968157920566298,0.6211642807421712,0.720254119498458,0.3046989741414779,0.9150354439550619,14,huy0.005,13,13,12,12,10,10,9,9,9,9,8,5,4,23,5000,0.01769933148121584
0.4658858751651045,0.9932170979645597,0.7997815020303487,0.8568264606222101,0.6847128184289301,0.9077241803647755,14,score,14,14,14,14,14,14,14,14,13,12,9,9,4,23,5000,0.01982317225681079
0.3565788013947457,1,0.8045528835042189,0.9272064422363628,0.6415488760584371,0.9776381125979654,14,lda,14,14,14,14,14,14,13,12,11,10,10,10,8,23,5000,0.07495822245200807
0.5488912881877712,0.9941425572858711,0.8766770682791368,0.9413051838414019,0.8738986613432465,0.9650415682653586,15,huyNC0.005,15,15,15,15,15,15,15,15,15,14,12,12,10,23,5000,0.00534972457481802
0.07144883080109002,0.9849013788314258,0.6551786685620236,0.7833880920327833,0.3672054497005527,0.9321395709233977,15,huy0.005,13,13,12,12,12,12,10,10,10,10,9,7,4,23,5000,0.018015678912406897
0.4700642373847462,0.9941754253702278,0.816589737617132,0.8925109142552757,0.6920531271543573,0.9403766440211596,15,score,15,15,15,15,15,15,15,15,14,13,10,10,6,23,5000,0.017420204231965115
0.317234927881651,1,0.7788672435118988,0.8668653580452074,0.5530378489108163,0.9988259196410534,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,6,23,5000,0.09675927306903448
3.515561996362855e-19,0.9943974241452826,0.830460016253641,0.93660176205645,0.8263188355586372,0.970434911379604,16,huyNC0.005,15,15,15,15,15,15,15,15,15,14,12,12,11,23,5000,0.005791624701804321
1.446665144106715e-16,0.9948419233814825,0.6604154411702579,0.8162489414369649,0.3394454054912701,0.9440374392684355,16,huy0.005,15,14,13,13,12,12,11,11,11,11,9,8,6,23,5000,0.01634143782540372
0.03286676111460577,0.9943542667561542,0.7748418212028911,0.877670000546544,0.6773053258654194,0.9399556246645395,16,score,15,15,15,15,15,15,15,15,14,13,12,10,8,23,5000,0.019089798486932676
0.052542291066131674,0.8304612772363269,0.46640598675688805,0.5058879913459915,0.2846703936504891,0.6701871099032427,16,lda,13,13,12,12,12,11,11,9,8,5,3,2,0,23,5000,0.11149503986066354
1.6754899069979438e-5,0.9944179224615423,0.8281104509114002,0.9462172353608771,0.704858254092889,0.9753438572505955,17,huyNC0.005,16,16,16,16,16,16,16,16,16,15,13,12,11,23,5000,0.006250685487417244
8.815715011272159e-4,0.9949166461602444,0.6442985559365182,0.7586498147632417,0.31455317388255893,0.9499512006716534,17,huy0.005,16,16,15,14,13,12,12,11,11,11,10,7,5,23,5000,0.01783531756661987
0.08155315039060594,0.9942726797415339,0.7753824750174962,0.8525004997090636,0.6302347935017886,0.9542055398886373,17,score,16,16,16,16,16,16,16,16,15,14,12,10,8,23,5000,0.023654730783750185
0.2313375945959747,1,0.7632056426575169,0.8827826136441568,0.5042515375461064,0.9984043246775546,17,lda,17,17,17,16,16,15,14,13,13,12,12,10,8,23,5000,0.10481163243342691
0.28539144367022073,0.9957295255182806,0.8457654898235841,0.9514859749340728,0.7482879174887668,0.9722998950871105,18,huyNC0.005,18,18,18,18,17,17,17,17,17,17,14,13,11,23,5000,0.006813227561082878
0.19750494328329216,0.994147239424652,0.6651224714998357,0.7596233734364786,0.3402612438651636,0.9366136173773518,18,huy0.005,18,18,17,15,15,13,13,13,12,12,11,7,5,23,5000,0.018507238275263103
0.3415467217292379,0.9948684834355569,0.7845093293558462,0.8483360123824688,0.6345343627380665,0.9573041971842875,18,score,18,18,18,18,18,17,17,17,17,15,12,10,8,23,5000,0.027971881241991046
0.17068212341177813,0.9999999597677761,0.5587884308484325,0.5348095460557953,0.36828463393782923,0.7443094993291486,18,lda,18,18,16,15,14,14,13,11,10,7,7,3,3,23,5000,0.11441699136610788
0.2950271009481681,0.7740325396701718,0.5300621119249662,0.5211266951565587,0.4080768980523634,0.6475796174133652,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,23,10000,0.021593844531270223
0.24080960953991645,0.631201640862724,0.48678709609725535,0.5883500378891257,0.41457982371452107,0.6097758393759248,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,23,10000,0.036104549161302533
0.275082251338355,0.6126926449209954,0.4978402634803607,0.6057458941817316,0.4404140727600433,0.6092192695513635,3,score,3,3,3,3,2,2,2,2,2,2,0,0,0,23,10000,0.03457408884410362
0.20696046685924238,0.4988193367695063,0.3974930883047072,0.486699461285373,0.3468299640723077,0.49275939902743965,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,23,10000,0.0032822568076495604
0.248026769111621,0.9752902171734147,0.6216960249031789,0.6317335566638399,0.46068697992880325,0.7927426016382155,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,23,10000,0.005168760980790221
0.18967599864455423,0.8995350974561451,0.5711767663749568,0.5977479846995641,0.389969417934878,0.7789553331396429,4,huy0.005,4,4,3,3,3,3,3,3,2,2,2,1,0,23,10000,0.016655065422343813
0.25559453973152896,0.9840785573728833,0.6047377254677632,0.5896389023833203,0.4402452260689924,0.754131401782091,4,score,4,4,4,4,3,3,3,3,3,2,1,1,1,23,10000,0.007409724205919417
0.17474050901595958,0.5254058484829905,0.3796077909697053,0.40914240318993556,0.2882502217440014,0.5004999724156395,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,23,10000,0.013093278493654067
0.2931218642788828,0.9925623023672924,0.6981205472036407,0.7756603265826536,0.6372485735232437,0.7920096692661309,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,23,10000,0.002617627190393312
0.2248150018232029,0.9697719542527319,0.6701085816749612,0.7553797417718918,0.577394583353481,0.8231816271734984,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,2,1,23,10000,0.006224018741801718
0.2911296761734953,0.9839784790857865,0.6618519253729132,0.6938142354458385,0.5618168220555141,0.7785204141039314,5,score,5,5,5,5,4,4,4,4,4,3,2,1,1,23,10000,0.006337854844480595
0.020655328096990944,0.8147137662988442,0.44737670852755584,0.5092038381506236,0.28704954458940607,0.6052610655019144,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,23,10000,0.03438279196571352
0.2486426366909351,0.991253809489352,0.6849955069201034,0.7969838760683678,0.5231419910410292,0.8324315793958528,6,huyNC0.005,6,6,6,5,5,5,5,4,4,4,4,3,1,23,10000,0.00493662607750552
0.2557181918555179,0.9210949956673347,0.6259411453653229,0.7182936499419563,0.43732141340411174,0.7785102001557457,6,huy0.005,6,6,6,6,5,5,4,4,4,4,3,1,1,23,10000,0.014188560061171663
0.2488631257984612,0.9828182436821871,0.6591509225209778,0.7313770940876795,0.5013750622212481,0.8096659679249865,6,score,6,6,6,5,5,5,5,4,4,4,3,2,1,23,10000,0.008398487246758431
0.2695860721955432,0.8906185250720173,0.5312570835884098,0.47046289615133063,0.4058119194263018,0.6442286126195416,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,23,10000,0.016457064380340426
0.47761011337761256,0.9911555997321154,0.7175835018699698,0.7547861720417963,0.5733423646302941,0.8264239493388379,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,23,10000,0.00306971543791933
0.09204329536091606,0.9733493579179002,0.62578868121052,0.7438612139182367,0.44812901981779996,0.8375044308204935,7,huy0.005,6,6,6,6,6,5,5,5,5,4,4,3,1,23,10000,0.011606543435380447
0.47044516872441733,0.982763971875691,0.6958329382340358,0.6915187040220984,0.5698789984288055,0.7931723630792165,7,score,7,7,7,7,7,7,7,7,6,5,3,2,1,23,10000,0.005981157722474302
0.22365057538782881,0.9999999999998899,0.662423388592883,0.8068308538990937,0.42962912945642107,0.873612015975263,7,lda,7,7,7,6,6,6,5,5,4,4,4,4,2,23,10000,0.006870705923105352
0.46634730163940463,0.9906292787290697,0.757067816783155,0.7752746526151899,0.6485119623607307,0.8801246070585009,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,23,10000,0.0019974607251217152
0.09352145408480429,0.9810725520752278,0.6186483065217241,0.7405407612001442,0.35610980126283687,0.8410245744158287,8,huy0.005,7,7,7,7,7,6,5,5,5,5,5,3,1,23,10000,0.01450933405911262
0.2716110647041323,0.9819628849116734,0.7249464276945093,0.7542886611611122,0.6540815365122576,0.8688485126362895,8,score,8,8,8,8,7,7,7,7,7,7,5,3,1,23,10000,0.008274806842181483
0.22447230228098794,0.9999999999999769,0.6532608399124754,0.6892165163016114,0.3847202805937021,0.9281732407294081,8,lda,8,8,8,7,7,7,5,5,4,4,4,4,3,23,10000,0.022156967695254326
0.43033388810654793,0.99828162930164,0.76717959261101,0.7986704112908183,0.6591316680334047,0.9088926187858706,9,huyNC0.005,9,9,9,9,9,9,9,8,8,7,6,4,3,23,10000,0.0020457558845409724
0.20320123829798326,0.9814109264738874,0.687699930255182,0.7381005363270703,0.5864400391712827,0.8439680044299895,9,huy0.005,9,9,9,8,8,8,7,7,7,6,6,3,2,23,10000,0.011563291358755742
0.3223976788933715,0.9909581692053931,0.7258547704241165,0.8055375397660917,0.66769754258184,0.9094603496097541,9,score,9,9,9,9,9,7,7,7,7,7,6,5,3,23,10000,0.009222093872188135
0.26526856859633813,0.9999999999997815,0.7076652404797733,0.7328507240870104,0.4685773013358196,0.9842624289646341,9,lda,9,9,9,9,8,8,7,7,6,6,5,4,4,23,10000,0.026667626442080032
0.0573675494367087,0.9983100668171209,0.7291121144468824,0.8207743775866418,0.6272420702859585,0.908539450592874,10,huyNC0.005,9,9,9,9,9,9,9,9,9,7,7,6,3,23,10000,0.005199696964559555
0.24444081308561713,0.9813328664814106,0.6646264354172948,0.7694239357879646,0.47353342045977337,0.8210007934273972,10,huy0.005,10,10,10,9,8,8,8,7,7,7,6,4,2,23,10000,0.015302688909194817
0.05466347534343355,0.9910032681156962,0.6863441044560835,0.8074958572843693,0.5098775884424738,0.9044015238934686,10,score,9,9,9,9,9,8,8,7,7,7,7,5,3,23,10000,0.011806578645619235
0.1409542155071454,1,0.7238866150145862,0.900093007106429,0.5459208126575876,0.9491042866752062,10,lda,10,9,9,9,8,8,8,8,8,6,6,6,5,23,10000,0.022621962270444197
0.6755299511838038,0.9983679955467059,0.8277949451685547,0.8329712471698312,0.7511891336052593,0.9080676815362132,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,6,3,23,10000,0.0015606521766637984
0.26544554087108874,0.9935346933357178,0.6536373234372138,0.7842134946339978,0.3561695568272649,0.8640459518705268,11,huy0.005,11,11,11,11,8,8,8,7,7,7,6,5,2,23,10000,0.01961408514894567
0.38713151443029353,0.990854719051961,0.7662965734048822,0.8193390214304358,0.6528285069522313,0.9079987983476456,11,score,11,11,11,11,11,11,10,10,10,8,8,6,3,23,10000,0.008713330115243794
0.19945706560739754,0.9999999999999876,0.7248068227169062,0.7992150020830006,0.5255656488622942,0.9286935207296956,11,lda,11,11,10,10,10,10,10,9,9,7,7,5,4,23,10000,0.044581780201731716
0.7360582678248438,0.9984992365177499,0.8790619378666238,0.8822923741637689,0.8427382612263983,0.9193584584245706,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,23,10000,6.355947480590661e-4
0.2808275398460108,0.9972088995815168,0.671775274941565,0.7768248148482876,0.39143914187219175,0.868640160628321,12,huy0.005,12,12,12,12,9,9,9,8,8,8,8,5,2,23,10000,0.01613762821220304
0.42406488044236657,0.9888608056155692,0.7972370223304784,0.8577270344851038,0.7819761350442087,0.8943900356606104,12,score,12,12,12,12,12,12,12,10,10,10,10,8,3,23,10000,0.008771468837077238
0.22336762116303563,1,0.7833569727787024,0.9101937254354091,0.6958291868398665,0.9930618544380349,12,lda,12,12,12,11,10,10,10,10,10,10,9,7,6,23,10000,0.04673853454890752
0.7112022144616302,0.9984943619281005,0.8985795337779636,0.9188699509385413,0.8881321825532449,0.9376247475512068,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,9,23,10000,5.072171303689848e-4
0.2919236128708573,0.9994298196565524,0.71798789562236,0.8615138410659493,0.5017304368612391,0.8976131583374785,13,huy0.005,13,13,13,13,12,11,10,10,10,8,8,8,3,23,10000,0.014050290309626429
0.4652009780576826,0.9887866592504796,0.8052037911396136,0.8758045761987366,0.7908260358300809,0.9227090806231428,13,score,13,13,13,13,13,13,13,13,11,10,10,9,6,23,10000,0.00905780396397786
0.35858828249911373,1,0.7958769515054311,0.912048775136028,0.6054810451863835,0.9582325401526882,13,lda,13,13,13,13,13,13,12,11,11,10,9,8,7,23,10000,0.07649940267986464
0.8300394057446194,0.9985165655214527,0.929657984568932,0.9423560253820995,0.9263629376569487,0.9541040224589236,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,23,10000,1.547374854366506e-4
0.3047139690222404,0.9993648394375207,0.7548528300193722,0.8773237199766855,0.5833133748548626,0.9064282631290439,14,huy0.005,14,14,14,14,14,12,12,12,12,10,9,9,5,23,10000,0.013797290215236993
0.5075739831601553,0.9900346442060799,0.8374373289948718,0.8894855916338815,0.8287509146773246,0.9463655542642002,14,score,14,14,14,14,14,14,14,14,14,12,11,11,7,23,10000,0.007566669366502312
0.2596869330234346,1,0.7874666111574049,0.9300328843504413,0.6402823001016269,0.9640764991968265,14,lda,14,14,14,14,13,12,12,12,11,10,10,9,8,23,10000,0.07751241167122416
0.8705015682445989,0.9994658189493685,0.9447556524184286,0.9487005130874063,0.9326182056213517,0.9688702798186342,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,23,10000,1.097820264113499e-4
0.14004299911044008,1,0.6831899132768868,0.8765996234692037,0.3803133437281514,0.9193417315334211,15,huy0.005,15,14,14,14,12,11,11,10,10,10,9,9,5,23,10000,0.016209414231994197
0.5110248900559791,0.9909973961755714,0.8546725841143737,0.9386109599978671,0.8389767727654874,0.9463311980822455,15,score,15,15,15,15,15,15,15,15,15,13,13,12,8,23,10000,0.006750953101817256
0.31706028888396415,1,0.7793765139373131,0.8628591400869455,0.5510510434384934,0.9988679739493143,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,23,10000,0.09564181754986409
0.8990619033579277,0.9994843833460366,0.9593528241530278,0.9605063779704328,0.9394052025858629,0.9832137253697416,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,23,10000,6.0469530102065976e-5
0.017628411934911718,1,0.7180228864337154,0.8582206367567007,0.5786125396933823,0.9458884672856764,16,huy0.005,15,15,15,15,14,13,13,13,13,11,9,9,7,23,10000,0.014193925734453609
0.5160294948196474,0.9914823243494998,0.8564538483742437,0.9326264886403662,0.8249169371914608,0.957087957888737,16,score,16,16,16,16,16,16,16,16,16,14,13,12,9,23,10000,0.006994844347497768
0.1693780162579957,0.8150513095954928,0.40735775249881845,0.3909703865118442,0.24263808923620042,0.5137608057432005,16,lda,16,16,13,11,9,9,7,7,5,3,2,1,0,23,10000,0.11768570291102434
0.06722540138864132,0.9996891696770627,0.9164190502485087,0.9662009437198666,0.950698390598568,0.9909766538160409,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,23,10000,4.193325893641337e-4
0.03561334169224101,0.9965812129336663,0.7070405946427551,0.8023078170249649,0.48394678131873964,0.9593399071036685,17,huy0.005,16,16,16,16,16,15,15,14,12,11,10,9,6,23,10000,0.014408085787007578
0.032960803625971605,0.9920583616798053,0.8193799913853679,0.9213678179277086,0.7772927590122058,0.966306976044148,17,score,16,16,16,16,16,16,16,16,16,14,14,12,9,23,10000,0.008075258949761662
0.226686323315313,1,0.7590472191970616,0.8816178537298534,0.5003741005062143,0.9984929001487812,17,lda,17,17,17,16,16,15,14,13,13,11,11,11,8,23,10000,0.09266908320780257
0.47362530605451164,0.9997422904485298,0.9482829809177871,0.9814930593859498,0.9621534468475212,0.990822756167465,18,huyNC0.005,18,18,18,18,18,18,18,18,17,17,17,17,17,23,10000,2.3945517344296468e-4
0.10580208986715355,0.9883783260806246,0.7641962590601942,0.8497464249851194,0.6583868918262522,0.9636645172876193,18,huy0.005,18,17,17,17,17,17,16,14,14,14,13,12,8,23,10000,0.012152185369502343
0.23082392975842533,0.9919299355592837,0.8400517922191633,0.9183874394864006,0.8151285158013408,0.9733819005256412,18,score,18,18,18,17,17,17,17,17,17,15,15,13,11,23,10000,0.007423598281824587
0.22429527053382772,0.9999998196803541,0.5014505087537418,0.4228935303857474,0.3277402663631055,0.6155825826250372,18,lda,18,18,18,17,15,12,11,8,7,5,3,2,2,23,10000,0.11739794935118936
0.3111161924592175,0.7876710400357095,0.5044435371160412,0.41454337885319664,0.36282978565620705,0.6011072094444531,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,0,0,24,5000,0.02312079689183603
0.23617490056311585,0.7329940693380288,0.5319437967081218,0.6266624202232205,0.4314186603931682,0.6798282447806246,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,24,5000,0.025028923915157875
0.32150259301552725,0.8017030012165927,0.4941799954991074,0.35933439226520225,0.3404184926403647,0.5805186967408975,3,score,3,3,3,3,3,2,1,1,1,1,1,1,0,24,5000,0.02333859617361167
0.20264298114218107,0.5033865273716374,0.39833998810314664,0.4889904557956215,0.3458167184689013,0.49618849158362943,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,24,5000,0.0035750873898506472
0.24518321297082607,0.9575432997498171,0.6110072868117247,0.6206513172631276,0.4154194883298923,0.81623911574496,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,24,5000,0.006931598871027826
0.22077293595570144,0.973947754842138,0.5879950657607301,0.5786297861225405,0.35493900670981343,0.8116858451734571,4,huy0.005,4,4,4,3,3,3,2,2,2,2,2,1,1,24,5000,0.008622518603924156
0.2451602177717489,0.957543299634734,0.6109979903055112,0.6206442219077808,0.41540309337952036,0.8162391188337716,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,24,5000,0.006931243182576911
0.18264850488213308,0.5283928429090956,0.3795616231264781,0.403602572357342,0.28017101415163653,0.5029931813321835,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,24,5000,0.013897516754845704
0.2517668716984223,0.9630736857899481,0.6775491064701916,0.7562588240420206,0.6319292506944831,0.7847169001260837,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,24,5000,0.005476841424100187
0.20677646282908058,0.9706866424433146,0.5109274656759849,0.4219443152203925,0.30410578550811057,0.6511241223790265,5,huy0.005,5,5,5,4,4,3,3,2,2,2,1,1,1,24,5000,0.030952254619508724
0.26191973150533815,0.957491161414768,0.6574015011543786,0.7246931309921744,0.602564933760272,0.7403385480993406,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,24,5000,0.009884649378705857
0.22091918969913432,0.8139951292042266,0.505827312336126,0.5137804870138454,0.3323572331518519,0.648084522611572,5,lda,5,5,5,4,4,3,3,3,3,2,1,1,0,24,5000,0.015227605038814596
0.2927361756761422,0.97705679094735,0.6528616179016339,0.7336632765257942,0.43964051007144284,0.8122287689924964,6,huyNC0.005,6,6,6,6,5,5,4,4,4,4,4,2,1,24,5000,0.007248175001195915
0.15581583762641102,0.977430422752308,0.5091333632283751,0.4350588111083568,0.3459185088883807,0.6601881192469111,6,huy0.005,6,6,5,5,5,4,3,3,2,2,2,1,1,24,5000,0.03982784608179249
0.09024066168046502,0.9475662250983503,0.5055948436263801,0.4891593719723553,0.40156839983554726,0.6060938594266962,6,score,5,5,5,5,5,5,4,3,3,2,1,1,1,24,5000,0.04466933061486866
0.2852198526791812,0.8882009191864452,0.5358161723572731,0.4657830461889223,0.39796533960482455,0.6673588109147623,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,24,5000,0.015053869611267482
0.5244317577079527,0.9893012142993022,0.7232905478408721,0.7224976791612125,0.5892148171237468,0.824186774735072,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,24,5000,0.0027933773927997017
0.07537692393500708,0.9762992226834375,0.48092008029213323,0.42350229516894955,0.28553299427289164,0.6600980658558775,7,huy0.005,6,6,5,5,5,5,4,3,3,2,2,1,1,24,5000,0.03729365306067871
0.43340430237213273,0.9799046068522793,0.693281439537811,0.6777282459636559,0.6082265668891522,0.7727398938991523,7,score,7,7,7,7,7,7,7,6,6,6,3,1,1,24,5000,0.007798924271593127
0.22621331481714677,0.9999999999998543,0.6614431720381285,0.7442805485701782,0.4458508073215446,0.8839533631183156,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,24,5000,0.007388482216952953
0.4647494687537276,0.9889192556970245,0.7604395420677682,0.7627609699211235,0.6898132273654848,0.8807246654373254,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,6,3,1,24,5000,0.001967458161657506
0.11214719236158315,0.988729742187188,0.6094730632010547,0.7062403956510623,0.3495696312418027,0.84756639981954085,8,huy0.005,8,7,7,6,6,6,5,5,5,5,4,4,2,24,5000,0.011899739374836698
0.3655559231578399,0.9793574622566223,0.7226128624161563,0.7512100328512528,0.6334382055187171,0.8353048527766196,8,score,8,8,8,8,8,8,7,7,7,7,5,3,1,24,5000,0.008240506877501299
0.22028828361554909,0.9999999999999929,0.6660380664093338,0.6885845795227894,0.441604038071181,0.9295791356709492,8,lda,8,8,8,7,7,7,7,6,4,4,4,4,4,24,5000,0.020574546681209633
0.3644915567063789,0.9963391280210095,0.7667443940842132,0.8258512914742955,0.6759048008016328,0.916443950876643,9,huyNC0.005,9,9,9,9,9,9,8,8,8,7,6,5,3,24,5000,0.0020394185563668873
0.009535111852484533,0.9805557679827919,0.6120987681005521,0.714300378946855,0.39048420099906334,0.8799254396204684,9,huy0.005,8,8,8,8,7,7,6,6,6,5,5,4,1,24,5000,0.017102377159329163
0.37616503719776834,0.9848254631273301,0.7191512667391435,0.775601707627071,0.6871160773466122,0.8638287467633584,9,score,9,9,9,9,9,9,8,7,7,7,5,3,1,24,5000,0.008312740750072576
0.18952416292446858,0.999999999999936,0.6819603952607303,0.6977778968762928,0.3838274354461528,0.9997418465603308,9,lda,9,9,8,8,8,7,6,6,6,6,4,4,4,24,5000,0.016035551185130042
0.007737412973761246,0.9955581822666876,0.7387144261461631,0.8082392047914031,0.6891003594675997,0.9083318937400906,10,huyNC0.005,9,9,9,9,9,9,9,9,9,9,7,6,3,24,5000,0.004297252165837239
0.29320268990732234,0.9920945353285634,0.6534939423453368,0.6213810625284903,0.4903136800205431,0.8813147993589794,10,huy0.005,10,10,10,10,8,8,8,8,7,5,4,4,2,24,5000,0.011477612812449925
5.220776860476169e-4,0.9900392207017651,0.6956294351333487,0.7708708905523765,0.693673690116301,0.8610957699578532,10,score,9,9,9,9,9,9,9,8,8,8,7,5,1,24,5000,0.009610691460322032
0.26555709992785853,1,0.7769869156804561,0.8779628719579547,0.8026021556887291,0.9282714851975117,10,lda,10,10,10,10,8,8,8,8,8,8,8,7,4,24,5000,0.024067905201422806
0.04334516234556973,0.9966064266808072,0.7598965010234157,0.8532775840470816,0.7666539866277903,0.9014299545981552,11,huyNC0.005,10,10,10,10,10,10,10,10,10,9,9,8,3,24,5000,0.004891044754166497
0.07883781536872492,0.9914635985109813,0.6289638002677229,0.6698476826712845,0.3877247207636978,0.8845292857442779,11,huy0.005,10,10,10,9,9,9,8,7,7,7,5,5,3,24,5000,0.02567199446817524
0.03646205646490282,0.9923266460711363,0.7253395537591952,0.828304695262371,0.6539990378896822,0.8728475331773831,11,score,10,10,10,10,10,10,10,10,9,8,8,7,2,24,5000,0.010458305362589713
0.24554473335078705,1,0.7554643392677705,0.8682838971466911,0.5873734265057479,0.9588242929422699,11,lda,11,11,11,10,10,10,10,10,10,8,6,6,4,24,5000,0.02035887481268242
0.7366602802328355,0.9981442217621911,0.8760859068320516,0.8833301653456453,0.829062827134842,0.9414990904072414,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,24,5000,6.831982913266743e-4
0.24102481432153067,0.9996358648680328,0.6698942991501244,0.8120747780546668,0.410620242697356,0.869111905621596,12,huy0.005,12,12,12,10,9,9,9,8,8,8,7,7,3,24,5000,0.019406489397596434
0.514886052362397,0.994152527998603,0.8098973241675063,0.8546597607422916,0.7945771321988403,0.8839124304221584,12,score,12,12,12,12,12,12,12,12,12,10,10,8,2,24,5000,0.007340456496972845
0.15709330548635958,1,0.7745033478600932,0.9267097457926231,0.6234488205625147,0.9993380933661262,12,lda,12,12,11,11,11,10,10,10,10,9,8,7,6,24,5000,0.052303247128437924
0.7557023863062752,0.9981867956491518,0.9005469608695973,0.9040527731005313,0.8696971457837545,0.9560131160765836,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,8,24,5000,5.143461533349475e-4
0.2585712818563379,0.9987422298312125,0.6805344793031283,0.7882961737478497,0.4467868907582575,0.8938820637564499,13,huy0.005,13,13,13,13,12,11,11,9,8,8,8,6,1,24,5000,0.019824801695471298
0.54430058288359,0.9939318613035509,0.8187986355794084,0.8699025352407107,0.7973731076202376,0.909565502026637,13,score,13,13,13,13,13,13,13,13,13,11,10,8,5,24,5000,0.007933379717289853
0.32198336815449935,1,0.7937335385376109,0.8862200847540717,0.7481323083953333,0.9622157239978798,13,lda,13,13,13,13,13,11,11,11,11,10,10,8,6,24,5000,0.05427891806673351
0.05159024040959092,0.9987829257196423,0.8628861599711637,0.9142797198024633,0.8865858814060336,0.9586001927623753,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,8,24,5000,0.0014424720225940828
0.036279995764803015,0.9870986638466538,0.6520702283685497,0.7493548368455675,0.3918645092094307,0.8897021804356915,14,huy0.005,13,13,13,12,12,10,10,10,10,9,9,6,4,24,5000,0.02697530150335202
0.04559548352224691,0.9946085768686179,0.7846028633718948,0.8860292296277537,0.6755678311785318,0.9289157764842906,14,score,13,13,13,13,13,13,13,13,13,12,10,10,6,24,5000,0.00839224316312307
0.09309633363526987,1,0.7497716629989242,0.8267049225844451,0.6352078827879049,0.9737113193887588,14,lda,13,13,13,13,13,12,12,12,11,10,10,8,5,24,5000,0.08333058742583559
0.8235270467640804,0.9991797958747268,0.93900580613574125,0.9523355897840668,0.9154304309293859,0.9727991767236137,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,24,5000,1.5606572830046433e-4
3.4119696680783205e-16,0.9868817978555878,0.6518305169353152,0.7704342482708517,0.3779734968151682,0.8912756316134565,15,huy0.005,14,14,14,14,13,11,11,10,10,9,9,7,4,24,5000,0.026137902610059983
0.5961275099664021,0.9958139280878515,0.8572452146835274,0.9093429978853846,0.8199845818139055,0.9446484537080646,15,score,15,15,15,15,15,15,15,15,15,14,12,12,8,24,5000,0.006538186939904412
0.3054782339119049,1,0.7683243631092682,0.8598677504825412,0.5915210068781716,0.9971403909587102,15,lda,15,15,15,15,15,13,13,13,13,11,9,8,7,24,5000,0.09459596322056657
0.8576438460485103,0.999194775120373,0.9583147253690714,0.9698651193411634,0.9414292308099703,0.9820421487291184,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,24,5000,6.424776407985e-5
3.147058191474211e-30,0.9930912016379805,0.6461517483266082,0.7744197065911111,0.37673783021926793,0.86678418291799475,16,huy0.005,14,14,14,14,14,13,11,11,11,10,10,8,4,24,5000,0.029453153129108425
0.6323512598182671,0.995868052231199,0.8626659061242888,0.9077611069969215,0.7937797048826708,0.9470468942587396,16,score,16,16,16,16,16,16,16,16,16,16,13,12,8,24,5000,0.006699150064322231
0.11369540242127824,0.9373159648934807,0.516340973640634,0.5166598887273184,0.3635777423503812,0.6521045866883497,16,lda,16,15,13,13,13,12,11,11,8,7,3,2,1,24,5000,0.10715437606372429
0.386787513769692,0.9994532807993639,0.9336770813962991,0.9687300717548206,0.9396905251510679,0.9837116140687403,17,huyNC0.005,17,17,17,17,17,17,16,16,16,16,16,16,16,24,5000,2.195337618335706e-4
0.035056191109131975,0.9997026374208116,0.659290896824825,0.6714032130358257,0.36156085212451644,0.9424287834577426,17,huy0.005,16,15,15,15,15,13,12,12,12,11,8,8,5,24,5000,0.015535162800919274
0.22232978705315357,0.9965114021939211,0.8342517406522302,0.9325331392796682,0.7341901523542574,0.9535099625308531,17,score,17,17,17,16,16,16,16,16,16,16,13,12,10,24,5000,0.007506048167583875
0.3154852964728112,1,0.7953199243159828,0.9375327645233268,0.49829413762172964,0.9994317044727687,17,lda,17,17,17,17,17,15,14,14,12,12,12,12,9,24,5000,0.08413284020865786
0.3616449655253905,0.9995945914318464,0.9411803169017585,0.9778709408134729,0.9647318807860228,0.9878442998229047,18,huyNC0.005,18,18,18,18,18,18,17,17,17,17,17,17,17,24,5000,2.038295479560378e-4
4.4177982323905355e-18,0.9999999999999998,0.6685862543498635,0.6747592339855237,0.5113298991297184,0.9301681744750748,18,huy0.005,17,16,16,16,16,16,14,14,13,11,8,8,5,24,5000,0.017006564129942274
0.20700265205121426,0.9966039929876042,0.8392961313610001,0.9255277507557302,0.7571005920039722,0.9628686283220599,18,score,18,18,18,17,17,17,17,17,17,17,16,13,10,24,5000,0.007145715197174071
0.11138195168711951,0.9999998598098748,0.559072628436894,0.556025928012059,0.3131368858613115,0.7549938388493492,18,lda,18,17,16,15,13,13,12,11,10,8,8,3,2,24,5000,0.10768454420719344
0.301744462993562,0.7849039934931938,0.5042012769039586,0.42595537422511964,0.3638499186093408,0.6054296838591567,3,huyNC0.005,3,3,3,3,3,2,2,1,1,1,1,0,0,24,10000,0.022873108505029882
0.23359144002883614,0.7147694107784159,0.5188197889395638,0.6080985160114393,0.4208449780201377,0.6614339633949275,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,24,10000,0.029272263194473624
0.3110454128565997,0.7968275189145843,0.4925685670698433,0.3698327694383459,0.34043909114747284,0.5833301441764651,3,score,3,3,3,3,3,2,1,1,1,1,1,0,0,24,10000,0.023416053378794377
0.20694480163320442,0.4938227829637487,0.39381721643009315,0.48068406469332625,0.3438144331632653,0.4872534238285375,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,24,10000,0.003342706062076798
0.24746402556873548,0.9441145234915885,0.6165272752270596,0.6372652759239572,0.4301076331854312,0.8236849179655856,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,24,10000,0.005765704019114248
0.22364920320764586,0.9663258378438646,0.5901426511505629,0.5852977817753705,0.3651678686132874,0.8102725643126458,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,24,10000,0.007843216475649636
0.24742619709698416,0.9441141550412298,0.6165156757914614,0.6372611755138159,0.4300920205384208,0.8236848307668565,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,24,10000,0.005765263971979702
0.1715366272427593,0.523573244866456,0.37803724524536114,0.40851955443611465,0.28894151766847476,0.497615282013001,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,24,10000,0.013043604243965131
0.25545952703518093,0.9536930794955628,0.6934584740308155,0.7857990171019145,0.6574163540241001,0.8149243924973192,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,24,10000,0.0045833324284440865
0.20029748719184023,0.9401120617556962,0.6166938599421465,0.5997486832355832,0.5239042513109592,0.8194068162166541,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,2,1,24,10000,0.020534602168085447
0.24341566883339197,0.9630266438300036,0.6293689462090862,0.7158540900794389,0.4846413095124777,0.739907018790119,5,score,5,5,5,4,4,4,4,4,3,3,3,1,1,24,10000,0.00982994300942921
0.1350224647126353,0.8028496104010565,0.44897762397524543,0.506688278776141,0.18559146116921593,0.6147363048171784,5,lda,5,4,3,3,3,3,3,3,3,2,1,1,0,24,10000,0.03385209842698962
0.25558377371902646,0.9891079541317968,0.6819779430407402,0.7975544890784817,0.5141371866199598,0.8236902720967723,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,24,10000,0.005082909985665533
0.27273368820022875,0.9510264211770145,0.6153363567077931,0.6488832444939436,0.3989560348490576,0.803354243809135,6,huy0.005,6,6,6,6,5,4,4,4,4,3,3,2,1,24,10000,0.018994274845254497
0.2955641963441103,0.9832453444680913,0.620654057110632,0.6217593881995305,0.3918864900593254,0.820190223129837,6,score,6,6,6,6,5,5,4,4,4,3,3,2,1,24,10000,0.011773748390533075
0.27823868623515924,0.8899874325296732,0.5331524228271872,0.4662587616778579,0.4024880694495001,0.65426948252136,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,24,10000,0.015608395206519087
0.4941353897852165,0.9891507549200436,0.7198546869135884,0.7700438484951444,0.5766445549208706,0.8161818526764866,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,24,10000,0.0029501741515552482
0.13306296560302044,0.9561708411152288,0.592395104453754,0.6117776903936871,0.4213009493342056,0.8015761676979651,7,huy0.005,7,6,6,6,5,5,5,5,5,4,3,2,1,24,10000,0.019453999050574825
0.4941353602182537,0.9891507550179427,0.7198202413091942,0.7699995344458689,0.5765513208197051,0.8161766989214421,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,24,10000,0.0029499477979431405
0.22431505910979874,1,0.6683835895832605,0.8234404510814125,0.44160814243364577,0.8738566660121603,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,24,10000,0.005867110253266573
0.43399537289098816,0.9887136353712479,0.7564952584285513,0.7852391514896099,0.6587764871675983,0.8734124859009851,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,24,10000,0.00204549888861746
0.09429574160908723,0.9544643699415485,0.5558458815233476,0.6055598863393699,0.27874009705788383,0.7954851724907522,8,huy0.005,7,7,7,6,6,5,5,5,5,4,3,2,2,24,10000,0.021320897180830523
0.43399545140532275,0.9887136355575638,0.7564582425837919,0.7851689589397819,0.6587406593225424,0.8734031612435977,8,score,8,8,8,8,8,8,8,7,7,7,5,4,1,24,10000,0.0020453657468052183
0.12333536485894073,0.9999999999999503,0.6259686568948979,0.6613657373175144,0.41443955385278725,0.9253955676915737,8,lda,8,7,7,6,6,6,6,6,4,4,4,4,3,24,10000,0.018817008369567696
0.4822520277511883,0.997125638802927,0.7715306423053392,0.7987454544985586,0.65853971441538,0.894459093124989,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,4,2,24,10000,0.001980666973887731
0.3049618418607388,0.9593639260825748,0.6360737282731741,0.6652184620133048,0.4029357469724445,0.7853208688320775,9,huy0.005,9,9,9,9,9,7,7,6,6,5,4,2,2,24,10000,0.017162418746179076
0.4821635570392629,0.9971256364163095,0.7714897994704273,0.7987453661478732,0.6583996814561794,0.8944468273247662,9,score,9,9,9,9,9,9,9,9,8,7,6,4,2,24,10000,0.0019804682446495914
0.26946479961370506,1,0.7230518382655157,0.7308397717221364,0.45894083387377643,0.9735345211843925,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,24,10000,0.014982772402540978
0.5818810345701755,0.9982493506360067,0.8017647805636672,0.826417323601834,0.6894554951230939,0.9193545237652951,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,6,3,24,10000,0.0016695326211118714
0.05163909809307277,0.981497269385296,0.6308160029207467,0.6954561796785208,0.4143412393066257,0.8803189537563519,10,huy0.005,9,9,9,9,9,8,7,7,6,6,5,4,2,24,10000,0.017535674874891823
0.5817570229716238,0.9982493504229769,0.8017241968386011,0.8264172987705205,0.6893287069183649,0.9193340281127375,10,score,10,10,10,10,10,10,10,10,10,8,7,6,3,24,10000,0.0016693658036239097
0.26313564782001886,1,0.7582031859785783,0.88308276732462,0.6033421277260882,0.9551842009660642,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,5,24,10000,0.01926541554031193
0.6246869186702223,0.99833657220965,0.829667543787538,0.8651090563422746,0.753168538083929,0.9061301439924541,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,7,3,24,10000,0.0014100051449044703
5.574869035315121e-4,0.9772763889583064,0.6430207042554853,0.6905729842979668,0.5108132523544344,0.9078069820277797,11,huy0.005,10,10,9,9,9,9,9,8,8,7,5,5,3,24,10000,0.016541603672890176
0.6246832129249142,0.9983365718637282,0.8296214251100578,0.8651091474999753,0.7529914199953489,0.9061037727475434,11,score,11,11,11,11,11,11,11,11,11,11,9,7,3,24,10000,0.001409873458011032
0.203254024563118,1,0.675013099450046,0.8187158179902037,0.42046980660620775,0.9607455921150472,11,lda,11,11,11,9,9,9,8,8,7,6,6,6,4,24,10000,0.044324507643506664
0.718935816428578,0.9984872384888366,0.8710971360774655,0.8737478737297899,0.8604453370342788,0.9166819875352201,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,24,10000,7.829254653652244e-4
0.4068501965647293,0.9994869594221008,0.7589327644191688,0.8784567349728138,0.5504082871082088,0.9185892369799251,12,huy0.005,12,12,12,12,12,12,12,10,10,8,8,7,5,24,10000,0.006749360412889602
0.7189358271331707,0.998487238734056,0.8710290251303844,0.8736968986279419,0.8602660142437621,0.9166551267790084,12,score,12,12,12,12,12,12,12,12,12,12,12,10,4,24,10000,7.827920102536701e-4
0.08443162933222091,1,0.7290381372543933,0.7986036887967316,0.6712382428226888,0.9930847189395715,12,lda,11,11,10,10,10,10,10,10,10,10,7,6,4,24,10000,0.052204287413855306
0.5393400012106659,0.9984858654393823,0.8887190329663944,0.935256813157494,0.8816381779533423,0.9444205052207181,13,huyNC0.005,13,13,13,13,13,13,13,13,13,12,12,11,9,24,10000,7.625649954878059e-4
0.5330161640715532,0.9993107918322792,0.7779963582863061,0.8053239126950966,0.6161297517255454,0.9425322557708035,13,huy0.005,13,13,13,13,13,13,13,13,13,10,7,7,5,24,10000,0.009118873177281902
0.5392795679122342,0.9984858656468683,0.8886375285781211,0.9352568036146548,0.8816381900997081,0.9443888677891488,13,score,13,13,13,13,13,13,13,13,13,12,12,11,9,24,10000,7.625225232969476e-4
0.3383688055682373,1,0.7946247811027144,0.9263322449569539,0.606578855383941,0.9549160012246645,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,24,10000,0.07666343696147261
0.8489841187220827,0.9984373245230154,0.9335028979107187,0.942754825615254,0.9279774557495937,0.9567668219307472,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,24,10000,1.4566551662024103e-4
0.1467664797693782,0.9993248976143678,0.759025418472461,0.7737711350294048,0.6600977243413577,0.9491193872784622,14,huy0.005,14,13,13,13,13,13,13,13,13,11,10,7,6,24,10000,0.009944031492791662
0.8489841514127909,0.9984373246613327,0.9334249193647477,0.9425614156194109,0.927848650862213,0.9567426194065232,14,score,14,14,14,14,14,14,14,14,14,14,14,14,11,24,10000,1.45658587621611e-4
0.3802361868952738,1,0.7604103982254157,0.8809542053200838,0.4933044139822508,0.9500343836872438,14,lda,14,14,14,14,14,14,12,11,10,9,9,9,6,24,10000,0.07053943353702384
0.8627231347929357,0.999056730401399,0.9457574566087594,0.9497368559075868,0.9305617654341795,0.970275006729436,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,24,10000,1.2105857681770294e-4
0.5807151848041852,0.999511764572154,0.8183650201036587,0.8132747343535213,0.7173093202962272,0.9632507656018323,15,huy0.005,15,15,15,15,15,15,15,15,15,14,12,8,6,24,10000,0.008982930496466602
0.8627231662953082,0.9990567305414599,0.9456843165722524,0.9497368657244565,0.9303201299031969,0.9702575288278339,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,24,10000,1.2105275921911807e-4
0.32812626793621313,1,0.7753817717770292,0.8930924716765358,0.5452637027837439,0.9991362493388367,15,lda,15,15,15,15,15,13,13,13,13,10,9,9,7,24,10000,0.09310717841156321
0.9149529280226956,0.9992587209969653,0.9640640898748827,0.9644918933790521,0.9482277218060406,0.9821506976516253,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,24,10000,4.6528589003817324e-5
5.002528723542822e-20,0.999579603267496,0.7893708662306799,0.8223997112001321,0.7341942215836604,0.9680207951576569,16,huy0.005,15,15,15,15,15,15,15,15,15,15,14,9,6,24,10000,0.010580529941550832
0.9148723451558438,0.9992587211001022,0.9639949624676436,0.9644341516753927,0.9481827819499438,0.9821418105796637,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,24,10000,4.652444232913962e-5
0.16150950369870046,0.7391193305931384,0.3948486064878915,0.3868749684709088,0.22859821414635206,0.5056632158265262,16,lda,16,16,13,11,9,9,8,7,4,2,1,0,0,24,10000,0.11832831629432168
0.9184838592294127,0.9992757201778066,0.9707147309946547,0.9687937333811497,0.9564918853484226,0.9916570712636189,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,24,10000,3.4431025701155054e-5
0.401091303188198,0.999491770849494,0.8457225136726663,0.861398244617524,0.7655152202086726,0.972551860343276,17,huy0.005,17,17,17,17,17,17,17,16,16,16,15,12,7,24,10000,0.010734630348782722
0.9184032341517264,0.9992757202411614,0.9706492219185031,0.9687937521179688,0.9564918963044049,0.9916422207566478,17,score,17,17,17,17,17,17,17,17,17,17,17,17,17,24,10000,3.4427763222540995e-5
0.2018006565792176,1,0.750075692011733,0.8716899985816152,0.49330341772899955,0.9986793077134302,17,lda,17,17,17,16,16,14,13,13,12,11,11,11,8,24,10000,0.09312650289593832
0.800150042714362,0.9998805763539425,0.9685266818652898,0.9816367191137708,0.9627445078231265,0.9908736440083976,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,24,10000,4.511477135261655e-5
0.35750956614422896,0.9992571930663775,0.8623255827908024,0.9383689689305785,0.8263373863859587,0.9865832901595246,18,huy0.005,18,18,18,18,18,18,17,16,16,16,16,15,11,24,10000,0.0046085209042071515
0.8001104189096162,0.9998805763487102,0.9684619520033853,0.981585968670086,0.9626910122164593,0.9908627245369751,18,score,18,18,18,18,18,18,18,18,18,18,18,18,17,24,10000,4.511073421529349e-5
0.038288249064464,0.9999997648146969,0.5401106481577177,0.511587165325069,0.38448082931804684,0.7306928006889851,18,lda,17,17,16,15,14,14,13,10,10,7,7,3,2,24,10000,0.11161320345420794
0.2891220784557545,0.735863014085867,0.5238339856983789,0.5465168645535151,0.41781947150463483,0.641189939319691,3,huyNC0.005,3,3,3,3,2,2,2,2,2,1,1,0,0,25,5000,0.024754817526055278
0.24212100619841131,0.6157453310058556,0.45431162737989234,0.5050685449354101,0.3735947755669107,0.5604069379706329,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,25,5000,0.04322366097460798
0.2790073355074626,0.6268228368736509,0.4982306103574801,0.5888616586913268,0.4339344970993947,0.6078422477824889,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,25,5000,0.03385931366923589
0.20620170555496173,0.5014998437903249,0.3964113600386977,0.48153253077080643,0.34386711816288407,0.4915161872805657,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,25,5000,0.00344147666040151
0.2417897516874649,0.9522545767650736,0.6075817243799052,0.6181412845335412,0.4507535184615045,0.774969490451942,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,25,5000,0.007051679105129456
0.18657436234974034,0.9046142177186391,0.5664165735364379,0.5872388570386861,0.3681300851127668,0.7855253454623571,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,25,5000,0.017571288272013003
0.24173817113769608,0.9522540661109568,0.6075670065637674,0.6181378945032083,0.45073552680017187,0.7749693742668038,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,25,5000,0.007051030717040237
0.18122542133014374,0.5251019335675178,0.37565049498788294,0.3981373125269352,0.2763586428084297,0.4974291647063885,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,25,5000,0.015256282736951362
0.2728230683652862,0.9727976789893644,0.6926653595726568,0.7367825138964019,0.6903593626578433,0.7905641739543882,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,25,5000,0.0037924890707228707
0.19124474389682525,0.925028550267141,0.6297323071245624,0.6714783688655562,0.5094456950969003,0.8514641774963894,5,huy0.005,5,5,4,4,4,4,4,4,4,3,2,2,1,25,5000,0.01832624545435957
0.24026859657808572,0.9634473210035083,0.6895053368842281,0.719407604908293,0.635722580189708,0.8886805817415453,5,score,5,5,5,4,4,4,4,4,4,4,3,2,1,25,5000,0.0060421742560058615
0.18912423079047555,0.7769827411281093,0.49296008729646074,0.5054636423905079,0.3460889311413851,0.6471408910318259,5,lda,5,5,4,4,4,3,3,3,3,2,1,0,0,25,5000,0.021553775103560536
0.2508943777543109,0.989236535560838,0.6884961857336311,0.804490945532679,0.5306878806225597,0.8329558246597397,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,25,5000,0.004932783825387865
0.241004217892933,0.912787699897978,0.48158903388219043,0.3921936641734689,0.28405949822912274,0.625553551724082,6,huy0.005,6,6,6,5,4,4,3,2,2,2,1,1,1,25,5000,0.05610356887530361
0.2558969019015764,0.9773282082733337,0.6573819006856405,0.7329247200177582,0.4885151104458292,0.8118598899906121,6,score,6,6,6,6,5,5,5,4,4,4,4,2,1,25,5000,0.00854564166957464
0.2707803557931285,0.8963671296958531,0.5317499524007258,0.46498100605172754,0.40039450878061617,0.6521386568541859,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,25,5000,0.016815757529133328
0.5001505216499579,0.9890673752338679,0.722261810745084,0.7758867079923116,0.5712540615197742,0.8241099736499509,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,25,5000,0.0030097537146139145
0.18008180315240305,0.9352430258624495,0.4686269815869707,0.40234996143618446,0.27882091075688076,0.6025361295719982,7,huy0.005,7,7,6,5,5,4,4,2,2,2,2,1,1,25,5000,0.06368868177241484
0.500149769910656,0.989067374831172,0.7222168241063025,0.7757675055854435,0.5711581230483961,0.824108436160027,7,score,7,7,7,7,7,7,7,7,7,5,4,3,1,25,5000,0.003009505469945516
0.21897254765073007,0.9999999999984901,0.6630420271238778,0.7864723213207766,0.46303669334950903,0.8548879670990651,7,lda,7,7,7,6,6,6,6,6,4,4,4,2,2,25,5000,0.007601054289707481
0.4589500424361698,0.9884678133495919,0.7614731522794091,0.7859993685780963,0.6662487481446225,0.8833603689331222,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,25,5000,0.001961520863046224
0.14438262431504031,0.9332791874704999,0.4527143034292703,0.37822261495852083,0.3014679187482908,0.5328049800709235,8,huy0.005,8,7,7,6,6,4,4,3,2,2,2,1,1,25,5000,0.05883424648554495
0.3264506840742592,0.981738506505056,0.731808029683654,0.7603451427553451,0.6799798940672837,0.8334675046243886,8,score,8,8,8,8,8,7,7,7,7,7,5,3,1,25,5000,0.007508083442805846
0.2159342934925011,0.999999999999968,0.6401006026753723,0.6699187321647873,0.4187068187427189,0.9149151853529883,8,lda,8,8,8,6,6,6,6,6,5,4,4,3,3,25,5000,0.023611770810826486
0.25768813454816614,0.9938179544908254,0.7620765599322543,0.812218807500214,0.6920757894793673,0.8885472953633765,9,huyNC0.005,9,9,9,9,8,8,8,8,8,8,6,6,2,25,5000,0.002592191989252609
0.1998139566229672,0.9374594383375106,0.4773537139342845,0.4175376090400349,0.2833753582006583,0.5196396544388552,9,huy0.005,9,9,8,7,6,6,5,3,3,2,2,2,2,25,5000,0.06263142639777736
0.2005486336618463,0.9853551902060955,0.7220675302197889,0.818454299373739,0.7218608733837781,0.8895824987966248,9,score,9,9,9,8,8,8,7,7,7,7,7,5,2,25,5000,0.009458489628418616
0.24393703222739266,0.9999999989653645,0.6990753895260872,0.7205982902839183,0.5660210242271402,0.9257122585517106,9,lda,9,9,9,8,8,8,8,7,7,6,5,3,3,25,5000,0.030263671169127586
0.015324057615955794,0.9981247575395316,0.722939492377976,0.8032337423484688,0.6542892867374968,0.9082555611523285,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,6,5,3,25,5000,0.00561721832567525
0.08933060056566024,0.9506919698819474,0.6266664177288698,0.602877402828049,0.47837462119826013,0.8462103870168037,10,huy0.005,9,9,9,9,9,9,9,8,7,5,4,4,2,25,5000,0.02175257056825721
0.015323981073469623,0.99812475754757235,0.7228878759021409,0.803157034096253,0.654262570737395,0.9082198786773737,10,score,9,9,9,9,9,9,9,9,9,8,6,5,3,25,5000,0.005616954209950354
0.10688396464451136,0.9999999999998295,0.7388859264977625,0.8899158345463909,0.5795196759817164,0.9523925718639914,10,lda,10,9,9,9,8,8,8,8,7,7,7,7,5,25,5000,0.02829133049321355
0.5108054330941326,0.9984359814425815,0.8271426522374944,0.8794444052847882,0.7363002201574373,0.9263857788130454,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,9,7,4,25,5000,0.001518495994831119
1.4659518771993445e-5,0.9979797136527917,0.6614731647838261,0.8006824759615678,0.5661281223302712,0.8502958640261589,11,huy0.005,10,10,9,9,9,9,9,9,9,7,7,6,2,25,5000,0.01191728821017698
0.5107024284094585,0.9984359801842849,0.8270830393138481,0.8794315328354144,0.7362453506919666,0.9263824952697006,11,score,11,11,11,11,11,11,11,11,11,10,9,7,4,25,5000,0.0015182310679064221
0.26761237104249036,1,0.7428239376246119,0.8682445782905883,0.5181937350157431,0.9159649470692006,11,lda,11,11,11,11,10,10,10,9,8,7,7,7,4,25,5000,0.03534290587825685
0.7256786672563146,0.9981645792348929,0.8769120560201789,0.8875327855875217,0.851569830031471,0.9221821865524036,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,25,5000,6.968659940415168e-4
0.15968509001428646,0.9982133663043526,0.7211410029162605,0.8140249584205559,0.6296972305293838,0.8855705424327485,12,huy0.005,12,12,11,11,11,10,10,10,10,9,8,7,3,25,5000,0.01187441461421768
0.7252770243791079,0.9981645794950234,0.8768327339643216,0.8874554282141446,0.8514477495449919,0.9221805065949048,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,25,5000,6.967511310071198e-4
0.1751193741344041,1,0.7664350620342315,0.8682398299233455,0.6672017731215105,0.997964378589119,12,lda,12,12,11,10,10,10,10,10,10,10,8,7,6,25,5000,0.05955728750971475
0.03513378642744156,0.9985943361336485,0.8416894798258177,0.9183136044038658,0.8697906410165889,0.9424905107446396,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,8,25,5000,0.0028834042662443525
0.4823541842806544,0.997913606880733,0.8315603759680664,0.9089433687904153,0.7421647644172248,0.9658196109924432,13,huy0.005,13,13,13,13,13,13,13,13,12,11,11,8,8,25,5000,0.003566813538267269
0.03513003946820725,0.9985943361972422,0.8416071998937391,0.9181589209044072,0.8696756487327032,0.9424904961999863,13,score,12,12,12,12,12,12,12,12,12,12,12,12,8,25,5000,0.0028830958501286064
0.3236128566439552,1,0.8005788833157592,0.930300001106743,0.6458256218064906,0.955473887138665,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,7,25,5000,0.07710963245812173
2.1723423503389498e-5,0.9986072183930428,0.858152544692132,0.9384884722036086,0.8820756337423292,0.9524980295792126,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,8,25,5000,0.001681230130158797
0.011407943142874181,0.9980213551819368,0.8004362970003066,0.9349516741062565,0.7680497899564672,0.9525927611971263,14,huy0.005,13,13,13,13,13,13,13,13,12,12,12,8,8,25,5000,0.005250027433318399
2.1722045367038813e-5,0.9986072184576495,0.8580725377234777,0.9384061158139496,0.8820427426837814,0.9523938190526581,14,score,13,13,13,13,13,13,13,13,13,13,13,13,8,25,5000,0.0016811050591932274
0.3320134060102411,1,0.7824801254228855,0.897930481604972,0.6217553062832004,0.9661461830789758,14,lda,14,14,14,14,14,13,12,12,11,10,10,9,7,25,5000,0.07476534094672442
0.8644597682404811,0.9986370277526431,0.9442956863545222,0.9501212196083499,0.9359022995238406,0.9613800818642818,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,25,5000,1.2457322995788425e-4
0.004254678620699138,0.9987200170625898,0.7487839885883024,0.913970769870528,0.7517599998928131,0.9710602876927068,15,huy0.005,13,13,13,13,13,13,13,12,12,12,12,8,8,25,5000,0.005397125289521594
0.864458986613856,0.9986370278070308,0.9442081645837203,0.9499598302621455,0.9357705022935905,0.9613176587687831,15,score,15,15,15,15,15,15,15,15,15,15,15,15,13,25,5000,1.245656435823861e-4
0.31460523783132827,1,0.777658901967945,0.8752675442852311,0.5569887362419521,0.9989035700981619,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,6,25,5000,0.09766004494630152
0.013607962781510226,0.9986901777301902,0.8979630648337776,0.9560577073910757,0.9368605078593235,0.9734598372735721,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,15,25,5000,8.190809963228111e-4
0.01183899220261999,0.998966132473149,0.7936940445916474,0.9147750505061337,0.8040422901115415,0.9756852441519567,16,huy0.005,15,15,15,15,15,14,14,13,13,13,13,12,9,25,5000,0.005366307211590949
0.01360796556163139,0.9986901777664604,0.8978803806449056,0.9559520362812315,0.936765827347747,0.9733650919591674,16,score,15,15,15,15,15,15,15,15,15,15,15,15,15,25,5000,8.19064226717751e-4
0.15902873802294595,0.7017390515405422,0.3848660949560146,0.39942325922941374,0.22623538460342854,0.48667997280327907,16,lda,16,16,13,11,9,9,8,7,4,2,1,0,0,25,5000,0.11955963852245663
0.0225509394892982,0.9987887497228697,0.9130711080521768,0.9659046586093893,0.948962440839467,0.9827964466381995,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,25,5000,5.346844712867557e-4
0.3202040598229135,0.998159051731912,0.8195698960418568,0.9242668517529767,0.7818957713196995,0.9581771836016756,17,huy0.005,17,17,17,17,17,16,16,16,14,14,14,12,9,25,5000,0.005113024530350824
0.022550969302874077,0.9987887497217389,0.912991590692011,0.9657408851291631,0.9483865349677438,0.9826663940052813,17,score,16,16,16,16,16,16,16,16,16,16,16,16,16,25,5000,5.346631274574504e-4
1.1954928188729816e-7,1,0.7195104862419902,0.8814424877127633,0.4876117294129242,0.9996605792136503,17,lda,16,16,16,15,15,15,15,13,12,11,10,9,8,25,5000,0.09671365363205257
0.5073209419560214,0.9993576336834167,0.9516076984552052,0.9766308287659491,0.9647189219391767,0.987532981498878,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,25,5000,2.2349919768434846e-4
3.762141447781827e-15,0.9998884851827282,0.7735934482835086,0.9126445861835151,0.6218021151725259,0.9548112913075157,18,huy0.005,17,17,17,17,17,16,16,16,16,13,13,12,9,25,5000,0.009959127891457477
0.5073210285353298,0.99935763366609065,0.9515290694138455,0.976546915817479,0.9645748839371815,0.9875304482837182,18,score,18,18,18,18,18,18,18,18,18,17,17,17,17,25,5000,2.234895597626314e-4
0.19849861041263683,0.9999994442966094,0.4791638695291159,0.3954903474415224,0.30232202849930395,0.6038643419736902,18,lda,18,18,17,17,14,10,9,8,7,5,3,2,2,25,5000,0.11879809184128355
0.27717709886751263,0.671223539201767,0.5222647904384139,0.6183937332459619,0.4477854160567373,0.6448086362238645,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,25,10000,0.028786712605908815
0.2431178007765179,0.6510342434167374,0.487396721104943,0.5680381191215735,0.4055779599490457,0.6095361812691555,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,25,10000,0.03382932675803677
0.28265271939530573,0.6505156191247177,0.4865910157579311,0.52660470875377,0.4046287140745378,0.5885601639392438,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,25,10000,0.03256803386427679
0.20658294524243093,0.5007654369103253,0.3981867980339006,0.4872120119489457,0.3468974785956883,0.4939887244296355,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,25,10000,0.0033422921095712286
0.24488712418413952,0.9391019567581175,0.619819515694109,0.6476444909170893,0.4357919552033573,0.8316720514078411,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,25,10000,0.005784337723254855
0.18693977453823765,0.9012047223822526,0.5804201516095141,0.616768054758783,0.3556664093819436,0.8415217969863535,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,2,1,25,10000,0.015538626229641342
0.2448759446627661,0.9391019566964032,0.6198151695765222,0.6476413884734598,0.43578450622958304,0.831672051820399,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,25,10000,0.005784190668444933
0.18191094122042933,0.5236554449347095,0.37875777082127116,0.40473234856497287,0.28260314892207444,0.5008869704641696,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,25,10000,0.01424991331426719
0.2704369545560166,0.9711079799889973,0.6902739301095383,0.7191780365799715,0.6995570188803232,0.7910896605423828,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,25,10000,0.004176733977725999
0.18981003409067054,0.9149447576044177,0.653532120242108,0.8057377346710547,0.5286749437362578,0.8284931311081394,5,huy0.005,5,5,4,4,4,4,4,4,4,3,3,3,1,25,10000,0.013628183001431093
0.2704247372540769,0.9711079799645279,0.6902689449565531,0.7191777510736966,0.6995445960625613,0.7910896604279026,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,25,10000,0.004176636592619331
0.20187347993955793,0.8099334408703882,0.5006127597568294,0.5099164559073026,0.3441022293253134,0.637238192741585,5,lda,5,5,5,4,4,3,3,3,3,2,1,1,0,25,10000,0.018901330930828863
0.25825468765979276,0.9851855699934625,0.6867942197778256,0.7994017217836082,0.523258884321999,0.8353331896546665,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,25,10000,0.004896138338869645
0.24032699035633767,0.9351504219539666,0.5921104466115431,0.6856989758959858,0.35400637275686947,0.7431836018663603,6,huy0.005,6,6,6,5,4,4,4,4,4,4,3,1,1,25,10000,0.032270964312795
0.2582529734396802,0.9851855699430738,0.686786969946321,0.7993928635218732,0.5232397037448868,0.8353298899546191,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,25,10000,0.004896011576987025
0.278665720392657,0.8934150725775243,0.5362102396334404,0.4661378244722504,0.3943971629656204,0.6733504961849749,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,25,10000,0.01463552575990826
0.4954845368591803,0.987710300210092,0.722226563030426,0.7564935019460616,0.5805546487498181,0.8273941523490058,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,25,10000,0.002939451390333496
0.06954940547391025,0.943442722811942,0.5938744191976163,0.6766534448486733,0.4041098967544995,0.8296277838698947,7,huy0.005,6,6,6,6,5,5,5,5,5,4,3,3,1,25,10000,0.02163064254820702
0.3403467740746179,0.975513286787377,0.6871356152191008,0.7780904361086988,0.5503267661910982,0.8076726385904079,7,score,7,7,7,7,7,6,6,6,6,4,4,2,1,25,10000,0.009079166973499479
0.22447667772413335,1,0.673770050990469,0.8337523364102642,0.44019825626035514,0.8888824151390877,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,25,10000,0.005170499277679446
0.42694432437072294,0.9871322256267334,0.759938002098765,0.7785395958915502,0.6826068510781289,0.8794804600294621,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,2,25,10000,0.00200846925169559
0.058462730221393526,0.9600580833423548,0.5710755372701956,0.7073846783965867,0.26202606138907175,0.825983257272638,8,huy0.005,7,7,6,6,5,5,5,5,5,5,4,3,1,25,10000,0.024830229947557965
0.29608665774488974,0.976627006285806,0.714852032047412,0.8001474057239089,0.6113866284630693,0.8741468741130896,8,score,8,8,8,8,7,7,7,6,6,6,5,4,1,25,10000,0.010481240491648542
0.1721666365084478,0.9999999999999947,0.6212146252579196,0.6365707934734579,0.39415342830535316,0.9178405519862165,8,lda,8,8,7,6,6,6,6,5,4,4,4,3,3,25,10000,0.020817750731180893
0.2507567260376809,0.9945506874593103,0.7431322946250898,0.763062362075242,0.6700104075031023,0.9187535051369459,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,25,10000,0.0034110584408562814
0.12664967434251378,0.9588937710345079,0.6507485958944221,0.7637254356570755,0.3860866863856306,0.931506149253595,9,huy0.005,9,8,8,7,7,7,6,6,6,6,6,3,3,25,10000,0.021212772728830993
0.18994630688365777,0.9867866958544813,0.6936480089202305,0.8101461575999823,0.4526683847871675,0.9178290919179005,9,score,9,9,8,8,8,8,7,7,6,6,6,5,3,25,10000,0.012153653025866499
0.2459662217609195,1,0.7229047595090381,0.760085720630088,0.4749306532435237,0.9631097065989456,9,lda,9,9,9,8,8,8,8,7,6,6,5,4,4,25,10000,0.017022816962845133
0.5441791477160928,0.9987995173675195,0.8115199046227329,0.8481119581076328,0.7265740449419547,0.9268883799231631,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,8,6,4,25,10000,0.0014918254566711178
0.21445097586850673,0.9403571696881061,0.5764437137083659,0.5386102981116749,0.3865033438137091,0.782146622375032,10,huy0.005,10,10,10,9,8,8,7,7,5,4,4,3,2,25,10000,0.04981899674776419
0.3951932981259595,0.9906055198194256,0.7544736519182865,0.8775924658071124,0.541391879074074,0.9274168007372814,10,score,10,10,10,10,10,10,9,8,7,7,7,6,4,25,10000,0.009341785076563417
0.2546670753829552,1,0.7325604617917767,0.9216592298321631,0.5005990730303073,0.9600014100942182,10,lda,10,10,10,10,8,8,8,8,7,6,6,6,6,25,10000,0.02099810256963562
0.522067634536905,0.9988276783349022,0.8314571065960001,0.876938777837204,0.7578028379912858,0.9326514564287987,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,8,4,25,10000,0.0015041276961585061
0.12349929264714211,0.9468542166776722,0.6025721057481594,0.6549573018506113,0.3789749908402652,0.8474915919298649,11,huy0.005,11,10,10,9,9,8,8,8,7,6,5,3,3,25,10000,0.02547298787466901
0.3332572877110675,0.989403126259144,0.7540790542006003,0.8493682063358119,0.5682796930651914,0.9301449144575803,11,score,11,11,11,11,11,10,10,10,9,7,7,7,4,25,10000,0.01050328496346037
0.28516141801252004,1,0.7407307608290242,0.8980138533478579,0.5149305842277223,0.9300330353963873,11,lda,11,11,11,11,10,10,10,10,8,7,7,6,5,25,10000,0.025556083820867347
0.7193291337530171,0.9988618810865207,0.8824013809660133,0.8867693453837928,0.8540282826325319,0.9291121945456668,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,25,10000,6.510180503541248e-4
0.28090996380355965,0.9993672185333827,0.6848864293800023,0.812413374900676,0.4202363409659332,0.9189346216756423,12,huy0.005,12,12,12,12,11,9,9,9,8,7,7,6,4,25,10000,0.016375031051639323
0.5272427212057458,0.988891980636998,0.7786944084360284,0.8256318340718942,0.5997783388626897,0.9267067529997938,12,score,12,12,12,12,12,12,12,12,12,9,7,7,5,25,10000,0.010442981429896666
0.2514003795759413,1,0.7546715746421587,0.7794477179944557,0.5816788551862826,0.9967970166422727,12,lda,12,12,12,12,11,11,11,11,10,8,7,6,5,25,10000,0.059532644511640434
0.7445258179274632,0.9988309084745229,0.9074985065155308,0.9275817318873939,0.8961286708090737,0.9514063176090723,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,9,25,10000,4.6365329915704507e-4
0.2874445991289383,0.9973133151781253,0.6873205965066586,0.817135122572153,0.5314508702530827,0.9252666850929961,13,huy0.005,13,13,13,13,11,10,10,10,10,7,7,7,4,25,10000,0.02125589260916238
0.5487603661301702,0.9901182461531256,0.8034472430137014,0.8292523379993659,0.6513006816985163,0.9343543061243196,13,score,13,13,13,13,13,13,13,13,13,11,9,8,6,25,10000,0.009622176670697128
0.3265847543096417,1,0.7996278844262668,0.9289384839850149,0.6985748279032855,0.9532067064681184,13,lda,13,13,13,13,13,11,11,11,11,10,9,9,7,25,10000,0.08088986583955005
0.8239278506202768,0.9988068128482092,0.9379681888826251,0.9531556286369709,0.9252066673310541,0.9636423062293843,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,25,10000,1.1850715180210598e-4
0.2389974599446078,0.9996900430473918,0.6994852687212526,0.8007093888800656,0.5330121213967005,0.8986226674813077,14,huy0.005,14,14,14,13,13,12,11,11,11,10,8,7,4,25,10000,0.023952553520298975
0.5678215223070006,0.9901940235201548,0.8221825693046789,0.8795727134194609,0.6673541922926881,0.9607389405341208,14,score,14,14,14,14,14,14,14,14,14,13,9,8,7,25,10000,0.009447673029008802
0.35836578035248395,1,0.7879423372251486,0.8864514002768813,0.5987693067379694,0.9679743029132122,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,6,25,10000,0.07201554050967779
0.860376157171588,0.9993653374214339,0.94871158658055,0.9599341410736265,0.9313479922497905,0.970854374412981,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,25,10000,9.567344375493157e-5
0.16190282320270638,0.9997797447309467,0.6711957047209134,0.756969278916165,0.44239333914848233,0.8856893640593275,15,huy0.005,15,15,14,13,13,13,11,11,11,10,8,7,4,25,10000,0.02321423912237163
0.5863570912402524,0.990764395851846,0.8353228419263707,0.9202166403156907,0.6688875406550052,0.963016251919875,15,score,15,15,15,15,15,15,15,15,15,14,10,9,8,25,10000,0.008494848847041976
0.33218234899882354,1,0.7803131408449236,0.8921586233636969,0.5437124933212738,0.9991093882209211,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,25,10000,0.09506230638086353
0.9210359837138757,0.9996765480688271,0.9641344148572621,0.9637773206568419,0.9467266114998947,0.9813713008726368,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,25,10000,4.763590013311762e-5
0.22972532969054674,0.99179871206724,0.6955141127058252,0.780581171559273,0.38131972238629486,0.9215743262752295,16,huy0.005,16,16,16,15,14,13,11,11,11,11,10,7,6,25,10000,0.030299847792799796
0.6404324126916192,0.9911614533738135,0.8466872458548295,0.8900296422298148,0.7033511316884092,0.967248992780246,16,score,16,16,16,16,16,16,16,16,16,16,12,10,8,25,10000,0.00796379459016309
0.17094879459878615,0.8824525740116321,0.405975656009418,0.3628333194103055,0.2406589244272729,0.5098416797318985,16,lda,16,16,13,11,9,8,7,7,5,3,1,1,0,25,10000,0.11854216455192305
0.9265806329226683,0.9998286616994967,0.9720442422470144,0.9766652800880798,0.9600846074210602,0.9880975798945132,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,25,10000,3.291837495973263e-5
0.05221272202651058,0.9998589978495473,0.729051433399261,0.8193577826467232,0.6543505303937902,0.9525013013079792,17,huy0.005,16,16,16,16,15,14,13,13,13,13,12,10,7,25,10000,0.017443138038656075
0.641488928807086,0.992115735043919,0.8600325768382975,0.9316415416178282,0.7302576843750364,0.9771751839131688,17,score,17,17,17,17,17,17,17,17,17,17,13,11,9,25,10000,0.007068465488467329
0.18658535220022623,1,0.7833894103911927,0.8811350801285157,0.6011768975938478,0.99864445583534045,17,lda,17,17,16,16,16,15,14,14,13,13,12,12,8,25,10000,0.09861051637352579
0.8107064243494396,0.9999999999999998,0.9685349740942916,0.9816906330846918,0.9578962140686923,0.9915942599109459,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,25,10000,4.882980323499527e-5
0.23690969536996961,0.9991350175153559,0.788839255735902,0.8946028721794919,0.6001731945933779,0.964864831103368,18,huy0.005,18,18,18,17,17,17,17,17,15,13,13,11,9,25,10000,0.009969723007075885
0.48203722970355806,0.9922014367582978,0.8380115785062471,0.8798775005049901,0.7087973705254873,0.9793441294188263,18,score,18,18,18,18,18,18,18,18,17,17,13,11,8,25,10000,0.00802573596001182
0.2305517465292925,0.9999998894191464,0.5039529313456742,0.4240234309234533,0.32904596076020615,0.6170167188145481,18,lda,18,18,18,17,15,12,10,8,7,5,3,3,2,25,10000,0.11773559889741772
0.292644600462496,0.7648699934179912,0.5166688765752399,0.4924920358452325,0.3925683181538643,0.6286810146316119,3,huyNC0.005,3,3,3,3,2,2,2,2,1,1,1,0,0,26,5000,0.022512493493572944
0.23894953437608393,0.6363912291294289,0.47591215228617323,0.5523956933530069,0.3956726138645454,0.5943934612412178,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,26,5000,0.03670028515308795
0.26785318327492075,0.6594557070687243,0.5040265811400128,0.5847708530763932,0.426312018175657,0.6221132800725587,3,score,3,3,3,3,2,2,2,2,2,1,0,0,0,26,5000,0.03453865203723009
0.20275863609837064,0.5008701727855347,0.39494590852144873,0.4812089166804409,0.3419837763894058,0.49103954473298783,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,26,5000,0.0035079549288027367
0.24463924232966122,0.9492973767505257,0.614468572294289,0.6319688350484846,0.41939548374394175,0.8270419235988318,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,26,5000,0.006649961513468601
0.17655553018907566,0.9076974573644955,0.5734992005186176,0.6048719072604496,0.3382952981950734,0.8400758095839937,4,huy0.005,4,4,3,3,3,3,2,2,2,2,2,2,1,26,5000,0.01761138753633536
0.24558278216479507,0.9585079477882515,0.5952905462635809,0.5885357275506384,0.41334528216396654,0.7704809916502529,4,score,4,4,4,3,3,3,3,3,2,2,2,1,1,26,5000,0.008969008065773018
0.1773448534193974,0.5246739662417975,0.37725053266900666,0.40349165550741584,0.2827775561294221,0.49796463204700026,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,26,5000,0.012873810638355798
0.24380026398066626,0.9596384702172152,0.6903209660347797,0.7875834887640407,0.6072531281791596,0.8533294790328168,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,2,1,26,5000,0.0053647621009982995
0.1771254036052431,0.9245202546385013,0.6142088792531133,0.6678866241138535,0.47895686790388353,0.822555246004085,5,huy0.005,5,5,4,4,4,4,4,4,3,3,2,2,1,26,5000,0.02027068082249699
0.2540731868179028,0.966481444560186,0.623914902612314,0.7244190748334064,0.4477533472158019,0.7268474596342727,5,score,5,5,5,5,4,4,4,3,3,3,3,1,1,26,5000,0.010490427678851022
0.20156378057546898,0.7875674176684876,0.5048500740033,0.5076253232845047,0.345997710487878,0.6814961380001603,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,26,5000,0.017121382366242454
0.24080096308344023,0.9880697907378784,0.6803911365300772,0.7927831786833182,0.515645675567152,0.8316781947688883,6,huyNC0.005,6,6,6,5,5,5,5,4,4,4,4,3,1,26,5000,0.0051921719183048625
0.2242581543427702,0.9438032177465888,0.613683801283963,0.5992443059603385,0.5793460894949711,0.7069406812555049,6,huy0.005,6,6,6,5,5,5,5,5,5,3,2,1,1,26,5000,0.016373397032054655
0.23691277694914623,0.9806428594095372,0.624822719568984,0.6370940065465511,0.4341892323712201,0.8272522718736446,6,score,6,6,6,5,5,5,5,4,3,3,3,2,1,26,5000,0.012242167530533265
0.28191969500300257,0.8941510219734063,0.5384936349176475,0.4620374329267153,0.3939579099047824,0.685172976565609,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,26,5000,0.013032792747316642
0.4437393880894692,0.9891319721175276,0.7140424168001951,0.7529056060855133,0.5830805718723509,0.8231794037820769,7,huyNC0.005,7,7,7,7,7,7,7,6,6,5,4,3,1,26,5000,0.003146880191533551
0.15002378437702607,0.9433274090029237,0.5770735681840552,0.6175307770558598,0.4222054305649192,0.7421110728613691,7,huy0.005,7,7,6,5,5,5,5,5,5,5,2,2,1,26,5000,0.020014204423252302
0.29184511641177613,0.9840020937515025,0.6624369906687898,0.6552136158879728,0.5384841837983079,0.8145148705168309,7,score,7,7,7,7,6,6,6,6,6,4,3,2,1,26,5000,0.012212889779862462
0.22450149058243382,0.9999999999995879,0.6632830238895759,0.7849517370948051,0.4468986950341863,0.869865274740916,7,lda,7,7,7,6,6,6,6,4,4,4,4,3,2,26,5000,0.006431500464120549
0.4054887374723927,0.988911808875744,0.7515996024595705,0.7857170936810602,0.6465503500315647,0.8803810928062034,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,4,1,26,5000,0.002188831581167418
0.12260337175236485,0.9593642062208712,0.5866391206009337,0.5847425245357529,0.45544622738091656,0.7916725406757285,8,huy0.005,8,7,7,7,6,6,6,6,6,3,3,2,1,26,5000,0.018376312433294358
0.31174027715361075,0.9837087424376396,0.6892765511989695,0.6924556461690912,0.5813524982812643,0.8773521866767306,8,score,8,8,8,8,8,7,7,7,6,6,3,3,1,26,5000,0.012360225152175306
0.19120768418102468,1,0.62943333685654,0.6544654995101192,0.3926858373879901,0.9262068855742245,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,3,26,5000,0.02106223880755539
0.5044813908411374,0.9977186277668857,0.7671672811037209,0.7836395962563332,0.6605807269752966,0.8959855915507654,9,huyNC0.005,9,9,9,9,9,9,9,9,9,7,6,4,2,26,5000,0.00217230877158556
0.19098240783359174,0.9942773591842626,0.6979561021484209,0.8754053883976894,0.34654822213558134,0.9344539665169809,9,huy0.005,9,9,8,8,8,6,6,6,6,6,6,5,3,26,5000,0.013821127568594549
0.37554349120714775,0.9921085598755771,0.7020673483334353,0.72266508157122,0.522010557955081,0.8976555188057664,9,score,9,9,9,9,9,9,8,8,8,6,5,3,2,26,5000,0.010978692992259176
0.25370291031538145,1,0.7309982379443983,0.7332483445223245,0.4806391230634085,0.9866317769725934,9,lda,9,9,9,9,8,8,8,7,6,6,6,4,4,26,5000,0.016136228968932964
0.4445457597254894,0.997740758724426,0.7902431771274344,0.8562071142707897,0.6797968810863595,0.8904548633884988,10,huyNC0.005,10,10,10,10,10,10,10,9,9,9,7,6,2,26,5000,0.0019383106907339155
0.20196343673647763,0.9994320166971917,0.6406550756016279,0.7353236641531703,0.4325393858181253,0.8396148535221274,10,huy0.005,10,10,10,8,8,8,8,7,6,6,6,4,2,26,5000,0.019066350839414277
0.44690977928473286,0.992347923558343,0.7243833424888952,0.7384313134875108,0.5986029764823523,0.8792437115911477,10,score,10,10,10,10,10,10,10,9,8,7,5,5,2,26,5000,0.009648252507548152
0.2779286510572989,0.9999999999999982,0.7541110268988965,0.8642672484646333,0.5974652483370687,0.9787494956848328,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,4,26,5000,0.019357615103042222
0.6082755978114717,0.9985165885864257,0.8240329144815578,0.8464105982704527,0.7437151866910614,0.9098783728885906,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,7,3,26,5000,0.001529935708531208
0.0025819557244171126,0.9992148498264539,0.6030916316470085,0.7165504427278109,0.3365151583424242,0.8877882210647187,11,huy0.005,10,10,10,9,8,8,8,7,7,6,6,4,3,26,5000,0.019071283534037097
0.47070157348497527,0.9931466454170054,0.7586705869869848,0.781270162122753,0.6497250806807142,0.8752043343808631,11,score,11,11,11,11,11,11,11,11,10,9,7,5,3,26,5000,0.008345746578711639
0.08984743322207205,1,0.6803191037910676,0.8133241507448933,0.43745289834950385,0.9585708256931098,11,lda,10,10,10,10,8,8,8,8,8,7,6,6,5,26,5000,0.04901742616041454
0.6705867036084951,0.9985303183983605,0.8651744276506171,0.8729707839169714,0.8490827307226069,0.9164367041283508,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,5,26,5000,8.823702800661127e-4
0.19721617887512144,0.9981521578702558,0.6595020262907982,0.8337294038776624,0.3323603573616873,0.8830898898888626,12,huy0.005,12,12,11,10,9,9,8,8,8,7,7,7,3,26,5000,0.02154214946403703
0.5126117684258381,0.9933455246704768,0.80448945970224,0.8547314435473118,0.6979854196805647,0.9214872858316278,12,score,12,12,12,12,12,12,12,12,12,10,9,7,4,26,5000,0.006832884996050204
0.16535620634885176,1,0.7561491828605977,0.8551467423556764,0.6992328548209852,0.9918684913435563,12,lda,12,12,10,10,10,10,10,10,10,10,9,7,5,26,5000,0.05760331704808828
0.07104388693682805,0.998524040117526,0.8399609526283518,0.9134724902464548,0.8891525691545644,0.9307192168590074,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,9,26,5000,0.00298785332978867
0.16590876150573727,0.9930999591778013,0.7049208996563018,0.8962473376921919,0.48922513228230624,0.9457268252327844,13,huy0.005,13,13,12,11,11,10,10,10,9,9,7,7,6,26,5000,0.014204112533152445
0.058423334435958325,0.9932833034632601,0.7822054259454492,0.8935979279711287,0.7291141194521484,0.9241289087492905,13,score,12,12,12,12,12,12,12,12,12,11,10,8,6,26,5000,0.009138935866991856
0.32672643241827987,1,0.7935742219002715,0.9275735854698802,0.5923063670597704,0.949248078100403,13,lda,13,13,13,13,13,12,11,11,11,9,9,9,7,26,5000,0.07729233610212063
0.012566092436006227,0.9985157922587179,0.864119042478931,0.9346695208458968,0.9016998433044139,0.9558085861753156,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,10,26,5000,0.0014269773201974305
0.0960460775056008,0.9905631072643174,0.6036498247220623,0.7305553109776987,0.28813838601859865,0.8676006907974545,14,huy0.005,13,12,12,11,9,9,9,9,9,8,7,7,2,26,5000,0.02465503884358708
0.00892565171195569,0.9930320702980389,0.7822889742544986,0.9191604096547767,0.6732847362113762,0.9448673340743322,14,score,13,13,13,13,13,13,13,13,12,12,10,9,8,26,5000,0.008797582535174332
0.36277981364628764,1,0.8060317281647319,0.9429161677474973,0.6560496188079412,0.9667747202344018,14,lda,14,14,14,14,14,14,12,11,11,10,10,10,8,26,5000,0.0751520461508809
0.8641160999069776,0.9990803975771055,0.9452588058153023,0.9444296050841323,0.9384895729349169,0.9717628403377021,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,26,5000,1.2443146456208508e-4
2.0030191071075985e-17,0.9976142846451758,0.641477203767381,0.690722957965642,0.3958340400803295,0.9125642802630175,15,huy0.005,14,13,13,13,12,11,11,11,10,10,7,7,5,26,5000,0.012918858108778271
0.4694141717933943,0.993542578793009,0.8561209702357006,0.9407037636546771,0.7408975752057845,0.9594786074219674,15,score,15,15,15,15,15,15,15,15,14,14,12,10,10,26,5000,0.006748666065886037
0.05039674767717465,0.993955347020975,0.5053129126382482,0.5103024034880964,0.3958273414597824,0.658811044085867,15,lda,14,14,12,12,12,12,9,8,8,6,3,2,1,26,5000,0.11269266237297007
1.0065727711001655e-35,0.9991025011129632,0.8981845983835484,0.9582086109163875,0.9352391885011733,0.9765646135089829,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,15,26,5000,7.402085049933079e-4
0.025315308087103007,0.9994889668582317,0.7111028400186622,0.7566635337424985,0.5719553691581272,0.9389490644343947,16,huy0.005,15,15,15,15,15,15,13,13,13,11,9,7,7,26,5000,0.01121956049082417
5.984105174823457e-35,0.9933378665180118,0.8132514082052261,0.9410637094972418,0.7324118385920053,0.9702376246497577,16,score,15,15,15,15,15,15,15,15,14,14,12,10,10,26,5000,0.007288473457229664
0.15447054778249444,0.6827925888803613,0.37709673020731016,0.35553974627104623,0.22130226273564413,0.4979446586199753,16,lda,16,16,12,11,9,8,7,7,4,2,0,0,0,26,5000,0.11939308945347517
0.9374035037637446,0.9991178190832662,0.9690155364388052,0.9758937252595952,0.9479083969150593,0.9881413773743969,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,26,5000,4.392390423830642e-5
0.22066819361815168,0.9973770086468441,0.7187318170044276,0.7917316553690078,0.5255528217552992,0.9414407429016441,17,huy0.005,17,17,17,15,15,15,15,14,14,12,11,8,6,26,5000,0.011928160043410333
0.49017504964207614,0.9932651817944954,0.8684318431901534,0.9435991192553199,0.7662418815472873,0.9785539508053648,17,score,17,17,17,17,17,17,17,17,16,16,15,11,10,26,5000,0.006372580898309231
0.14778131510000678,1,0.7419290460001147,0.8452389537392435,0.5400098575481428,0.9988066846234849,17,lda,17,16,16,15,15,15,14,14,13,12,10,9,7,26,5000,0.09568664260052735
0.517362337638915,0.999339105577152,0.9528508520619403,0.9823416836019503,0.9698340319169663,0.9894907693840809,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,26,5000,1.6956119142668132e-4
0.1327758501498927,0.9932954549321301,0.7392443400577274,0.8184482470670215,0.5640307471229228,0.952156386157609,18,huy0.005,18,17,17,17,17,17,16,16,15,13,11,10,6,26,5000,0.012821690174489265
0.2576594440517477,0.9935541163769823,0.8419085397890806,0.9392792433024815,0.7657355398940323,0.9803839835260348,18,score,18,18,18,18,17,17,17,17,17,16,16,11,10,26,5000,0.007452237761759958
0.21821119156715243,0.9999983019455595,0.48731353706367647,0.4148279323297453,0.30396117614468676,0.5969171104421188,18,lda,18,18,18,17,14,10,10,8,7,5,3,2,2,26,5000,0.1176292030742434
0.3011361326552965,0.7422133286231045,0.5039278664985797,0.46843413821733804,0.38478513543631726,0.6053237334202213,3,huyNC0.005,3,3,3,3,3,2,2,2,1,1,1,0,0,26,10000,0.024594709959817534
0.23967836669053916,0.6579249401913614,0.4960035686595571,0.5904073990967708,0.415042882893655,0.6241661696440661,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,26,10000,0.03318991852752425
0.3156767164678983,0.8262975616073478,0.5068653793427679,0.37862185995305747,0.34714928821047786,0.6024597107802027,3,score,3,3,3,3,3,2,1,1,1,1,1,1,0,26,10000,0.021345617817811375
0.20611733493611128,0.5022257674948636,0.39672074823923575,0.48181914228673245,0.3439682386114219,0.492022454890798,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,26,10000,0.003676352717522202
0.25169858433211717,0.9605975995759293,0.601404153609218,0.5966602152644126,0.4304547037812128,0.7676096650924177,4,huyNC0.005,4,4,4,4,3,3,3,3,2,2,2,1,1,26,10000,0.007675243583929532
0.18401364965178899,0.9300148707607322,0.5628776652465601,0.5687410702868597,0.34968935799328305,0.7819293775401369,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,1,26,10000,0.01793795095016008
0.2516744185737626,0.9605975198226522,0.6013959033564374,0.5966558375146676,0.43044209681703616,0.7676096440540687,4,score,4,4,4,4,3,3,3,3,2,2,2,1,1,26,10000,0.007674828038939078
0.1761963872562624,0.5278858736374756,0.37883609440623744,0.40563105836560587,0.2838455543874933,0.5006215983843499,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,26,10000,0.01390193481755525
0.2535604944436572,0.9665279173011292,0.6871586055414182,0.7224677783785103,0.6264063333453982,0.8668305042383961,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,26,10000,0.00572221319589743
0.1911135479181827,0.9339498950625535,0.5737528931583961,0.47572426703254606,0.44451105980192385,0.8234656959767743,5,huy0.005,5,5,4,4,4,4,4,3,2,2,2,2,1,26,10000,0.042098105850143216
0.2778330699405158,0.9143703594475753,0.5580566136080376,0.5769500460476928,0.36632816305367016,0.6548014295507338,5,score,5,5,5,5,4,4,3,3,3,2,1,1,1,26,10000,0.0303852178086635
0.19263392572904384,0.8688388044817295,0.5106757197106259,0.5135044197702777,0.28994305528878106,0.6884583932832974,5,lda,5,5,4,4,3,3,3,3,3,2,1,1,0,26,10000,0.021602322652006477
0.22437112316638236,0.9763225236733846,0.6667158028036066,0.7802883677894326,0.47498305705707144,0.8444294526399008,6,huyNC0.005,6,6,6,5,5,5,4,4,4,4,4,3,1,26,10000,0.01309819487827714
0.2204921460970706,0.9275962759277617,0.5940248629679062,0.5840190926965458,0.47982043273042335,0.7482060414099844,6,huy0.005,6,6,6,5,5,5,5,4,4,2,2,1,1,26,10000,0.03404668661522018
0.20449580935532408,0.9878092062809865,0.5526366195411052,0.5111190214564346,0.32719209859094756,0.7543249061603585,6,score,6,6,6,5,5,4,3,3,3,3,2,1,1,26,10000,0.035480666838032464
0.27454461566272587,0.8931686917491153,0.5351766690472632,0.46991350508181295,0.400558534823858,0.6620379902481328,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,26,10000,0.01589566257275196
0.4119696847901928,0.9769560226414485,0.6886422037447463,0.7331891999056788,0.5191925358318487,0.8299977236061031,7,huyNC0.005,7,7,7,7,7,7,7,6,6,4,4,3,1,26,10000,0.011273595475113984
0.07393204177778596,0.9282318606895743,0.5425947407096267,0.5541232152313424,0.3524554148693055,0.7684826187650367,7,huy0.005,6,6,6,5,5,5,5,5,4,3,2,2,1,26,10000,0.03377397670525846
0.3462005506157394,0.9756576801895752,0.6605680232759362,0.6526183490918162,0.5073226332409431,0.8174271582762683,7,score,7,7,7,7,7,6,6,6,6,4,3,3,1,26,10000,0.014542556591578912
0.21110414589128196,0.9999999999999041,0.6667025383426742,0.8095222226518984,0.44566509820731076,0.8774806017205068,7,lda,7,7,7,6,6,6,6,5,4,4,4,4,2,26,10000,0.0073125842198495305
0.4758545183642876,0.977501591488993,0.7178520427531978,0.6978430617403716,0.5637750584375514,0.872943356302573,8,huyNC0.005,8,8,8,8,8,8,8,8,7,5,4,3,2,26,10000,0.010073614049833217
0.17311544672992232,0.9692973797493376,0.5982269035966883,0.5700890768963873,0.3263869483239455,0.9503000415198243,8,huy0.005,8,8,7,6,6,6,5,5,4,4,3,3,3,26,10000,0.0301575466195702
0.42679779147156494,0.9758553255073991,0.6873070982416926,0.6557535805539622,0.5424069993742282,0.870398257741418,8,score,8,8,8,8,8,8,8,7,6,5,4,3,1,26,10000,0.014137950884067012
0.21826780630455733,0.9999999999999876,0.6623841124701896,0.6828881697680562,0.43769733756790385,0.9214394211168969,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,26,10000,0.02181110308180461
0.26027741360485734,0.9821565762207574,0.6994992665164355,0.6484962199560118,0.5793791656156264,0.9039997901891793,9,huyNC0.005,9,9,9,9,8,8,8,8,8,6,4,4,3,26,10000,0.01044414021724612
0.19905767083160095,0.9684392592634735,0.6190898334035186,0.6643372065177456,0.34308548643489917,0.9541939411295837,9,huy0.005,9,9,8,8,7,6,6,6,5,5,4,3,3,26,10000,0.030690413618324697
0.24364614906307144,0.9813472918528235,0.6706871005379405,0.6375684470042474,0.5120536052902902,0.9050288761476637,9,score,9,9,9,8,8,8,8,8,7,5,4,3,3,26,10000,0.014504596358827528
0.24446171244878648,0.9999999999104645,0.6977418601909945,0.7517072263159895,0.4709352787169287,0.9539618491336525,9,lda,9,9,9,8,8,8,8,7,6,6,5,3,3,26,10000,0.02671794054009761
1.2729501282313533e-4,0.9990286125078481,0.7144434787076757,0.8248648557892584,0.6210895980582996,0.9112375311424222,10,huyNC0.005,9,9,9,9,9,9,9,8,8,7,7,6,3,26,10000,0.006795657749357412
0.1703208840467197,0.9664667161597679,0.6248685247013404,0.595018371767549,0.44945391258884393,0.8550314150645918,10,huy0.005,10,10,9,9,9,9,8,7,5,5,4,4,2,26,10000,0.03066503228312622
1.0435237914292674e-4,0.9831071785409582,0.6524559232424735,0.6883393026526561,0.5548168395410858,0.8779422406730175,10,score,9,9,9,9,9,9,9,8,8,6,4,3,3,26,10000,0.01808545424472081
0.11776746202935125,1,0.7222931683851418,0.9128286184472634,0.5376624222109184,0.9557754200940485,10,lda,10,9,9,9,8,8,8,8,8,6,6,6,6,26,10000,0.0207593968151457
0.606703810110018,0.9991016177146201,0.8306293447675595,0.8832021484435064,0.7280546709660796,0.9241658892567537,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,4,26,10000,0.0015248452420430845
0.3379889874749639,0.94416070334374,0.6359204614554402,0.5135351358556581,0.4744170853252881,0.8244172269571262,11,huy0.005,11,11,11,11,11,10,9,9,7,5,5,4,2,26,10000,0.03728582309249204
0.453849840740685,0.9841976133083647,0.7430946931582282,0.7305910511898249,0.5997870873779252,0.9061289525031349,11,score,11,11,11,11,11,11,11,11,10,8,7,4,3,26,10000,0.011720237170654195
0.13900322001605403,1,0.7184258733876561,0.8861734946927955,0.5192668325796183,0.9582756333167444,11,lda,11,10,9,9,9,9,9,9,8,7,7,7,5,26,10000,0.0446054438085977
0.7016945809976143,0.9992150716692714,0.8793316525846764,0.8962230387612447,0.8436317859465798,0.918826555722701,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,26,10000,6.847410747614165e-4
0.003919900083561025,0.9768071786369598,0.5273403787888477,0.5296027821075635,0.21186346161325403,0.8815743557695224,12,huy0.005,11,11,10,8,7,7,7,7,7,5,4,4,2,26,10000,0.031020610561620206
0.4909402866554335,0.9832188603163083,0.7637910300147511,0.776483567437287,0.6406125002901867,0.9030887206739251,12,score,12,12,12,12,12,12,12,12,11,10,8,4,3,26,10000,0.012205021946171386
0.07269033135328375,1,0.7315568355887805,0.8316531637076975,0.6630594241168684,0.9946212784403314,12,lda,11,11,10,10,10,10,10,10,10,9,8,6,4,26,10000,0.05258604241664185
0.7690925596883234,0.9992237341599189,0.9042041517629976,0.9389378149659888,0.8439822411499511,0.9560145928251939,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,26,10000,4.491557632080938e-4
0.3794595024117374,0.9990474104801094,0.7799348312015991,0.8567049286112629,0.6996480785457788,0.9038562995928782,13,huy0.005,13,13,13,13,13,13,12,12,12,11,9,7,4,26,10000,0.007528106137645336
0.7542085425610618,0.9992522504658904,0.8727905997935537,0.8871923438225316,0.8189464881785125,0.9329216100221523,13,score,13,13,13,13,13,13,13,13,13,13,13,10,5,26,10000,0.0031272245146915442
0.3289116257425602,1,0.7987090979958412,0.9302910804366374,0.6159330305313526,0.9554569619809806,13,lda,13,13,13,13,13,12,11,11,11,10,9,9,7,26,10000,0.07734844862460981
0.8371314211624994,0.9992209322300145,0.9354377710805605,0.9506739792724039,0.9344577966617446,0.9623338756030111,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,26,10000,1.2794527906479923e-4
0.013622043023289497,0.9945567069514689,0.7403888870409719,0.8266741253175972,0.6503965408766723,0.9433346030437382,14,huy0.005,13,13,13,13,13,13,13,13,12,11,9,8,5,26,10000,0.012323554277425661
0.7850651602196395,0.9992487311474658,0.9048066224975896,0.931140693296906,0.850754715758881,0.9388159233052717,14,score,14,14,14,14,14,14,14,14,14,14,14,13,9,26,10000,0.002493292740736763
0.35549504949986493,1,0.7592367162076737,0.8797074544094059,0.4906954080902891,0.9519573038292544,14,lda,14,14,14,14,14,14,12,11,10,9,9,9,6,26,10000,0.07122453878471352
0.875695015270933,0.999619718593741,0.946151294417685,0.9571341497477633,0.9401087411777987,0.9707831381404629,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,26,10000,1.1049114069813184e-4
0.06270003548444912,0.9942705169145158,0.7617451386861757,0.8087151427881565,0.6514226683282144,0.9622902030218798,15,huy0.005,14,14,14,14,14,14,14,13,13,13,10,8,6,26,10000,0.011159658900961733
0.7893967111232859,0.9996474069452893,0.9167819238393619,0.9324834911209973,0.8891702719854189,0.9448166427907416,15,score,15,15,15,15,15,15,15,15,15,15,15,14,10,26,10000,0.0022128562296454424
0.33054016062008473,1,0.7816185005163173,0.8915173373383196,0.5481751108543759,0.999447597500015,15,lda,15,15,15,15,15,13,13,13,13,10,9,9,7,26,10000,0.09281014570383214
0.8908393850481445,0.9996301832354235,0.9617952378641925,0.9614701451891592,0.9478398956068999,0.9834106129236917,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,26,10000,5.3755853322079436e-5
0.1892292462512919,0.9937193281212988,0.7522416250970373,0.7579091507673875,0.7376450787063351,0.9677938689290542,16,huy0.005,16,16,15,15,15,14,13,13,13,13,13,7,6,26,10000,0.014655150361548415
0.8399816929851988,0.9996563458273902,0.9308971797777957,0.9368328575473288,0.9131450110303234,0.9586595693202228,16,score,16,16,16,16,16,16,16,16,16,16,16,16,12,26,10000,0.002087020603537648
0.17452369036570103,0.8863697445618216,0.41016306817467063,0.34741630805636325,0.23385407372292677,0.5295183439894083,16,lda,16,16,13,11,10,8,7,7,5,3,2,1,0,26,10000,0.11940937724615183
6.912253633326965e-4,0.9999247097172665,0.9126297066133902,0.9721074721109075,0.9590537000364315,0.9847075341223032,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,26,10000,5.056739054234231e-4
0.07558907508897683,0.9999999999999996,0.7992484681300089,0.8984294637118547,0.7352596211018357,0.964175813020735,17,huy0.005,16,16,16,16,16,16,16,16,16,15,13,9,8,26,10000,0.011875310756961969
6.198557957778387e-4,0.9999248481584629,0.8837954755760508,0.9467096027703416,0.9171915317584831,0.9601903525550703,17,score,16,16,16,16,16,16,16,16,16,16,16,16,13,26,10000,0.0025481711896223613
0.3153319521033547,1,0.7712182461283335,0.8442826161672541,0.4955693665890808,0.9980178004552941,17,lda,17,17,17,17,17,15,15,15,12,12,11,11,7,26,10000,0.10003521320092308
0.8005019263926123,0.9999958861495273,0.9686349558162065,0.9807911510891467,0.9738943560935504,0.9874509762051835,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,26,10000,4.1736513613207074e-5
0.3187950628234152,0.9970945350246544,0.8137170296187304,0.8703083187450105,0.7289404308741598,0.9761140366413219,18,huy0.005,18,18,18,18,18,17,16,16,16,14,13,13,8,26,10000,0.013962733791713814
0.7362051383314163,0.9999960015827176,0.9365462419198798,0.9534304743807629,0.9325060916739613,0.9661990353602083,18,score,18,18,18,18,18,18,18,18,18,18,18,17,14,26,10000,0.0019553701103234523
0.15568164340494783,0.9999998043883305,0.5418859881805865,0.5155026791678725,0.3130099067329538,0.7372963624271872,18,lda,18,18,17,14,13,13,12,10,9,7,7,3,2,26,10000,0.11382454579140759
0.2994603984252834,0.7649764262349957,0.5091700507829665,0.4630733276886204,0.3812668630569519,0.6140248769618081,3,huyNC0.005,3,3,3,3,2,2,2,2,1,1,1,0,0,27,5000,0.023356664334492943
0.2337635718962885,0.6643195419994494,0.44000592801801364,0.42193467015830305,0.3278491210272958,0.5431271060788763,3,huy0.005,3,3,3,2,2,2,2,1,1,1,0,0,0,27,5000,0.04844380823331843
0.3108314741363071,0.8127886082464401,0.5046791614339683,0.39041740191915786,0.35062443802773247,0.601603005082799,3,score,3,3,3,3,3,2,1,1,1,1,1,1,0,27,5000,0.022033806170031773
0.2087227864276775,0.4951049061974867,0.39416548352131575,0.4786687579387831,0.34369577218323033,0.4868868320681349,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,27,5000,0.0034106837214217256
0.24947607346572215,0.9536223077497895,0.6101328935652764,0.6187165965227971,0.43819301867984295,0.7906564714082306,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,27,5000,0.006566228451735749
0.2263418164391089,0.967547627626721,0.5850548548961431,0.5731649877593712,0.3738517060854392,0.7843681365700751,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,27,5000,0.008404761501835075
0.24946296742436483,0.9536223076909043,0.6101275806347969,0.6187125237119591,0.43818363225106305,0.790656472095693,4,score,4,4,4,3,3,3,3,3,3,2,2,1,1,27,5000,0.006566039952367042
0.17746772023620516,0.518208412390173,0.3768990110557531,0.405959955798317,0.2881210004263981,0.494737966427672,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,27,5000,0.013599780666546157
0.27354430237111416,0.9558332217940361,0.6786985087173354,0.7236692857805406,0.6923248496303245,0.7481208840106616,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,27,5000,0.004799230721710068
0.247682852564119,0.9676228172272814,0.6358225104172248,0.6617707990369024,0.5800336706572196,0.7220024126006015,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,1,1,27,5000,0.007908543843141436
0.2735294729368606,0.955833221782388,0.678692422167777,0.7236537959513849,0.6923247351930487,0.7481208849752029,5,score,5,5,5,5,4,4,4,4,4,4,3,1,1,27,5000,0.004799095942413856
0.012858155512823159,0.8112755844625505,0.4505077507631388,0.5058238783689482,0.28405473834850237,0.6385263971228698,5,lda,4,4,4,4,3,3,3,3,3,2,1,1,0,27,5000,0.029085697589627514
0.2508109950234123,0.9916490812701318,0.6846420079307792,0.7971727690126265,0.5229297729077323,0.8289414365479898,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,27,5000,0.004994078075820033
0.3014294690145113,0.9939183391239714,0.648335154241311,0.6630550160728048,0.5347567429802664,0.7481855789289663,6,huy0.005,6,6,6,6,6,5,5,5,5,3,3,1,1,27,5000,0.007585784063971138
0.25080688755946157,0.9916490812721159,0.6846333851123781,0.7971707142051572,0.5229079687964008,0.8289295733804607,6,score,6,6,6,6,5,5,5,4,4,4,4,3,1,27,5000,0.004993911209500753
0.27282268045565294,0.8930368038872533,0.5307582312913977,0.4682443693964221,0.3944201077434115,0.651352950414276,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,27,5000,0.016615307083514795
0.47394806472991585,0.9923739977344699,0.7178793279322165,0.7583007160956734,0.5778835801434887,0.8223826783392397,7,huyNC0.005,7,7,7,7,7,7,7,7,6,5,4,3,1,27,5000,0.0030544210878341743
0.10383920934179543,0.9972941677183255,0.6125546510176523,0.5949169276893091,0.4475404572900369,0.8483756688970311,7,huy0.005,7,6,6,6,6,5,5,5,5,3,3,3,1,27,5000,0.010444553204989535
0.47393331989015136,0.9923739977403585,0.717867024470972,0.7582966380878277,0.5778574818774058,0.8223751259118273,7,score,7,7,7,7,7,7,7,7,6,5,4,3,1,27,5000,0.0030543339462201224
0.21358827809104586,0.9999999999540155,0.6516228017699486,0.682302070965104,0.4464882586470844,0.886246373042653,7,lda,7,7,7,6,6,6,6,5,4,4,3,3,2,27,5000,0.009385696931785889
0.47090469625157855,0.9918263139088231,0.7590762742473052,0.7839424746845123,0.6601875841509314,0.8736589947585507,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,27,5000,0.0019526628314482691
0.012344138258998019,0.9962836038860623,0.6089264049500888,0.7577706241663529,0.2781536099191765,0.9286471219970526,8,huy0.005,7,7,6,6,6,5,5,5,5,5,5,3,3,27,5000,0.014636173498378615
0.47090468515270417,0.9918263139028312,0.759061605283119,0.7839118785880044,0.6601620047418617,0.8736469173581304,8,score,8,8,8,8,8,8,8,8,7,7,5,4,1,27,5000,0.0019526135626079283
0.17972803094552162,1,0.6438244857449592,0.6999907032291767,0.3844593975139683,0.9463167336235985,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,4,27,5000,0.016146831877235344
0.16583134005386702,0.9956902226033453,0.7240525386469403,0.7503377352217206,0.624967311267035,0.9107749387863008,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,27,5000,0.004163270786296216
0.20606693437999105,0.9904457437378764,0.6670610591723735,0.8153909907594915,0.3452699997270216,0.9102199613612202,9,huy0.005,9,9,9,8,8,6,6,6,6,6,5,5,3,27,5000,0.015121750062272479
0.1658313403175133,0.9956902226290936,0.7240384613027842,0.7502810159967819,0.624958180178573,0.9107574240589197,9,score,9,9,8,8,8,8,8,8,8,7,6,4,3,27,5000,0.004163217938500534
0.26164692415140756,0.9999999999999982,0.7038456461996567,0.7220173870097873,0.42899239986861204,0.9805137706672453,9,lda,9,9,9,9,7,7,7,6,6,6,5,4,4,27,5000,0.020201292018426527
0.47489668899732124,0.9970128644562697,0.7948710121150466,0.8187878748820321,0.684640242197283,0.9219007907705643,10,huyNC0.005,10,10,10,10,10,10,10,10,9,9,7,5,3,27,5000,0.001814787020767413
0.2023529479264282,0.9893676536415751,0.6709029370107006,0.8203454453226633,0.45954324168444893,0.892615058670609,10,huy0.005,10,10,10,8,8,8,8,7,7,6,6,5,3,27,5000,0.02004541336416591
0.47488999346388944,0.9970128644505062,0.794857173038298,0.8187686055077272,0.6846184842392995,0.9218853809517389,10,score,10,10,10,10,10,10,10,10,9,9,7,5,3,27,5000,0.0018147472839458465
0.2758876463140277,1,0.7605039534082675,0.8965546671142618,0.6291515162979857,0.9467291736594733,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,5,27,5000,0.02017528888517624
0.594359767429816,0.9970923289755141,0.82662714659987,0.8745495883977427,0.7266837039702465,0.9174812601544744,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,7,4,27,5000,0.0014869960573865562
0.026643468172295286,0.9866963546274038,0.6436143456804403,0.711040912344853,0.3746600300081426,0.9326716506740151,11,huy0.005,10,10,10,8,8,8,8,8,8,7,6,5,4,27,5000,0.012914854608020382
0.594343737776029,0.9970923289313076,0.8266118853641233,0.8745010728319987,0.7266762618636893,0.9174726663099797,11,score,11,11,11,11,11,11,11,11,11,10,8,7,4,27,5000,0.0014869611907181674
0.17181003397482822,1,0.6572796626310698,0.7823165779466925,0.3935444167520105,0.9206822091653111,11,lda,11,11,10,10,9,8,8,7,6,6,6,5,3,27,5000,0.05060448666882066
0.723282890142515,0.99718652692114,0.8696911483076774,0.8730961736744575,0.8366056875121765,0.9157175502730133,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,27,5000,7.829413708979134e-4
0.27880529448678243,0.9868462662378824,0.6690328163743395,0.7878903279527156,0.4181411688962493,0.8987943738948403,12,huy0.005,12,12,12,12,11,9,9,9,8,7,7,6,3,27,5000,0.020924747005832717
0.7232828863148241,0.9971865268636657,0.8696704678315617,0.8730411602059501,0.8365797242259456,0.915708910693568,12,score,12,12,12,12,12,12,12,12,12,12,12,10,5,27,5000,7.829174806284335e-4
0.09354038462134948,1,0.7458861619991769,0.9072448036355605,0.6187667892346271,0.98967115550968,12,lda,11,11,10,10,10,10,10,10,10,10,7,7,6,27,5000,0.05530132309964473
0.6228475173801548,0.9971266718034162,0.8914323111479049,0.9283115284331418,0.8464658663964675,0.9484375167871676,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,12,12,8,27,5000,5.9460508529243e-4
0.2630069963704776,0.9872801292031531,0.6798345759441702,0.6825863394907336,0.5197380560674525,0.9175423396868372,13,huy0.005,13,13,13,13,10,10,10,10,10,9,6,5,4,27,5000,0.023499347771050977
0.6228474508106614,0.9971266711801547,0.8914124136123881,0.9283115262559922,0.8464658647711905,0.9484298999446293,13,score,13,13,13,13,13,13,13,13,13,13,12,12,8,27,5000,5.945858027379253e-4
0.36036924988211216,1,0.7783977431391521,0.911821692253412,0.5837253727750086,0.9615494879864013,13,lda,13,13,13,13,13,13,12,12,11,9,8,8,7,27,5000,0.07442168596490552
2.609408140885017e-6,0.9979850563732642,0.8610515136669425,0.9309137063331103,0.8775479217084151,0.9562733701766722,14,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,13,9,27,5000,0.0014121988653790951
3.317196394411633e-4,0.9983859033964363,0.6619085323139583,0.7049019028076742,0.4982446442360178,0.9098295804855605,14,huy0.005,13,13,13,12,12,12,12,11,10,8,7,6,4,27,5000,0.014717533185527772
2.6094109909439596e-6,0.9979850562891949,0.8610317981318278,0.9308541890001386,0.8774914276037196,0.9562715971602578,14,score,13,13,13,13,13,13,13,13,13,13,13,13,9,27,5000,0.0014121673437059992
0.3855549905424191,1,0.7832128767659885,0.9159829234284105,0.6109799133177958,0.9542252380063897,14,lda,14,14,14,14,14,14,12,12,11,10,9,8,8,27,5000,0.07231946181099685
0.8722539282971634,0.9981298228032538,0.9435959997790457,0.9441344617912161,0.9301877338526003,0.9651634567770353,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,27,5000,1.1976383399182769e-4
0.27593600193971735,0.9971431745985493,0.6854791225033996,0.7035681981413401,0.4886985498636863,0.9126244844259145,15,huy0.005,15,15,15,15,14,14,13,11,11,9,8,6,5,27,5000,0.026650431022820182
0.8722539230945839,0.9981298227549416,0.943571745847083,0.9441344494252915,0.9301332673085253,0.9651598079641014,15,score,15,15,15,15,15,15,15,15,15,15,15,15,12,27,5000,1.1976047245273404e-4
0.3221221768683616,1,0.7784361536412501,0.8586159709945538,0.5459060800446509,0.9966399254227168,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,27,5000,0.09660150625546421
0.9011641268311512,0.9985182903578227,0.9599871705751943,0.9636192581414993,0.944699286881268,0.9808709836336273,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,27,5000,6.211665004231351e-5
0.07305392835357406,0.9750612552827393,0.6059185095882994,0.6186768838512774,0.38170237800857504,0.8190088279502354,16,huy0.005,15,15,15,15,15,14,11,11,9,8,6,4,4,27,5000,0.03030635508572599
0.9010735234675576,0.99851829033804,0.9599642616785402,0.9635852277881408,0.944680779538172,0.9808653154986613,16,score,16,16,16,16,16,16,16,16,16,16,16,16,16,27,5000,6.211402415648623e-5
0.060856676862373976,0.8431814063036747,0.45420618602406176,0.4567671882452688,0.2772581897709343,0.6863166113425803,16,lda,14,12,12,12,12,10,10,8,6,6,3,2,0,27,5000,0.11293250203271747
0.8301300265128262,0.9990727180489296,0.9622082244792609,0.968508996550429,0.9523689132658966,0.9859387339299122,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,16,27,5000,5.345961278553227e-5
0.046896090084979386,0.9880012084736685,0.674794372169573,0.7208029736096678,0.483343736618603,0.9215142045209208,17,huy0.005,16,16,16,16,16,15,14,13,12,10,9,7,6,27,5000,0.019899234195628918
0.830129967598048,0.9990727181640154,0.9621856784441798,0.9684554230614454,0.9523144830836394,0.9859308174870997,17,score,17,17,17,17,17,17,17,17,17,17,17,17,16,27,5000,5.3458116925233895e-5
0.13198743085661216,1,0.7790915704777435,0.9696860323404247,0.5708235171814012,0.9988623665472234,17,lda,17,16,16,16,15,14,14,14,13,12,12,11,9,27,5000,0.09436395732880205
0.8331064738506406,0.9994372609526574,0.9690121668544468,0.9803022139188833,0.9552503118004605,0.9917825708580064,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,27,5000,4.285259360039859e-5
3.2721736182868367e-31,0.985175697708944,0.7203308494576768,0.7188067318276887,0.630413548333569,0.9557944626561502,18,huy0.005,17,17,17,16,16,16,16,16,16,15,9,7,6,27,5000,0.011573964600212741
0.8331064228508458,0.9994372609468534,0.9689905954835348,0.9802669069279261,0.9552438622934784,0.9917785287179901,18,score,18,18,18,18,18,18,18,18,18,18,18,18,17,27,5000,4.2851613601791996e-5
0.14693026412560214,0.9999998746444029,0.5407287947434838,0.5327229135035931,0.33271731333028376,0.7406919807970984,18,lda,18,16,15,15,14,13,12,10,10,7,7,3,2,27,5000,0.1117089090048731


==> IMG/REAL-DATA/spleen_results_final.csv <==
min,max,mean,median,q25,q75,k,method,res1,res15,res2,res2.5,res3,res3.5,res45,res4,res5,res6,res7,res8,res9,exp,m,off_diag
0.24957094059032156,0.6709737880130693,0.42158778146550685,0.3442186157931297,0.2968947781917256,0.5075962019030995,3,huyNC0.005,3,3,3,2,2,1,1,1,1,1,0,0,0,1,5000,0.042664571176003564
0.2401563554897491,0.6745403358349431,0.5069768889183767,0.6062339754304379,0.4231951654600935,0.6403871556326906,3,huy0.005,3,3,3,2,2,2,2,2,2,2,0,0,0,1,5000,0.028491887323072913
0.16126402618704944,0.7503467925834807,0.381902703452285,0.2340972915863248,0.19768065888668712,0.4922220420849027,3,score,3,3,2,1,1,1,1,1,1,1,1,0,0,1,5000,0.056983074093238474
0.20852127731794606,0.49380482415407495,0.39570139472352656,0.4847780826985586,0.34664968000825236,0.48929145342631675,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,1,5000,0.0033053852395345715
0.21429350547518158,0.9724684907624644,0.6183963092478358,0.6434116203768486,0.4128449836995643,0.8489629459251201,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,2,1,1,5000,0.01216993026499528
0.1800700498199462,0.9413595083599842,0.5606973313344267,0.5606798835788881,0.3666813402566793,0.7546958746566353,4,huy0.005,4,4,3,3,3,3,3,2,2,2,1,1,1,1,5000,0.018503315481794808
0.15048812023769537,0.8402438088058677,0.5143651805987153,0.5333643966756489,0.2797235105239541,0.7680060667504102,4,score,4,4,3,3,3,2,2,2,2,2,2,1,0,1,5000,0.033971217463646584
0.17334139025441905,0.5204051332121579,0.3766407876239447,0.40640831351460094,0.2821679678999926,0.500881133238553,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,1,5000,0.014642506377353851
0.2345580555228155,0.9759845104979097,0.6744812397776379,0.6844589631082986,0.670479423228544,0.8069252465306215,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,2,2,1,1,5000,0.012959693909867953
0.1999040036013258,0.947366957110069,0.5806375481120042,0.532320037798782,0.5160930872857123,0.7075036547641316,5,huy0.005,5,5,4,4,4,4,4,4,4,2,2,1,1,1,5000,0.02634972329481027
7.80571047555257e-4,0.9295814359883116,0.4423561469749107,0.3251045448477671,0.16765487586110703,0.7886593071298127,5,score,4,4,3,3,3,2,2,2,2,2,2,1,1,1,5000,0.02104821449412806
0.1596193687166644,0.8415099312271511,0.4851740025036026,0.5105857336721041,0.27725232741414596,0.6369026514879473,5,lda,5,5,4,4,3,3,3,3,3,2,1,1,0,1,5000,0.028425467641869817
0.21583570643205915,0.9917819465789196,0.6611892868816045,0.7611229340445465,0.47265209441828193,0.8358635227461576,6,huyNC0.005,6,6,6,5,5,5,4,4,4,4,4,3,1,1,5000,0.014308813864194544
0.2399894292632893,0.9491090246920062,0.599298389462258,0.5525289155460431,0.5243821487897257,0.7281078477779208,6,huy0.005,6,6,6,5,5,5,5,5,5,2,2,1,1,1,5000,0.02051970265412047
0.0688930298880612,0.9838835840114835,0.45788088459475434,0.4080150692146955,0.2770554112624162,0.5858110397746245,6,score,5,5,5,4,4,4,3,2,2,2,1,1,1,1,5000,0.025490322106003615
0.27913356593789806,0.8982138450026758,0.5371845323224308,0.46457078642304117,0.3995182012476103,0.6702308495748568,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,1,5000,0.014819205956153469
0.37898917121827735,0.9915776265622022,0.6903103002037283,0.6929639380596991,0.5640458399561015,0.8202748428368583,7,huyNC0.005,7,7,7,7,7,7,6,6,6,4,3,3,1,1,5000,0.011037138058565136
0.041240107019992554,0.9602946703240535,0.5592583308606606,0.6413276430675293,0.3784910302184913,0.757481917588033,7,huy0.005,6,6,6,6,5,5,5,5,4,4,3,2,1,1,5000,0.0211728017888166
0.06487152227592863,0.9428159242492912,0.35383453106732443,0.23002767347994602,0.144371638112635,0.4751916606204176,7,score,5,5,5,3,3,3,2,2,2,1,1,1,1,1,5000,0.04172743657350621
0.21040878254189857,0.9999999999991189,0.6814613372452789,0.7963981793465206,0.49178318237009777,0.8899280170446093,7,lda,7,7,7,6,6,6,6,5,5,4,4,3,2,1,5000,0.00709437346328569
0.46575989033516385,0.9909689717539769,0.7285885354817105,0.712830817168898,0.6327585710273377,0.8721641747727866,8,huyNC0.005,8,8,8,8,8,8,8,8,7,6,4,3,2,1,5000,0.008728229815247457
0.0041744143447923765,0.9642636185280962,0.5106129716326754,0.5498027083362385,0.28074164701139603,0.7881085617544414,8,huy0.005,6,6,6,6,6,6,5,4,4,4,3,2,1,1,5000,0.026233604297698117
0.051574800867526235,0.9548524496605306,0.4159863343418099,0.380444921671913,0.1737759415168291,0.6155586185902198,8,score,6,6,6,5,4,4,4,4,4,2,2,1,1,1,5000,0.027784284679851
0.20669918494387135,0.9999999999999254,0.635257580427467,0.6739907122144404,0.41359920501321173,0.9078637721350331,8,lda,8,8,8,6,6,6,6,6,5,4,4,4,3,1,5000,0.022591124922227052
0.48688500126810913,0.9979246272048894,0.7392403052301002,0.7554209978109075,0.6070536772950074,0.8937122859537718,9,huyNC0.005,9,9,9,9,9,9,9,9,8,7,6,3,2,1,5000,0.008121643393858482
0.028969890590008,0.9617840557757033,0.5352944640774261,0.5657499853896052,0.3907768330166581,0.7040017448800886,9,huy0.005,8,7,7,7,7,7,6,6,6,4,3,2,1,1,5000,0.03003551457379767
0.0703282813154959,0.9615176338106928,0.4287730435547634,0.2968173537085016,0.19356677266903818,0.6129008850753188,9,score,8,8,6,6,4,4,4,4,4,3,2,1,1,1,5000,0.03331080605483205
0.31852002400533197,1,0.715373487507785,0.6808593116845612,0.47646125987624816,0.9846099040424277,9,lda,9,9,9,9,9,8,8,8,6,5,4,4,4,1,5000,0.016211906015280133
0.056405959196537014,0.9979170884172336,0.7026879367448593,0.7599314421955616,0.6139713179098283,0.8853972377202561,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,6,4,3,1,5000,0.011057720567243764
0.061253021618452835,0.9671748396349223,0.5754494341096777,0.5747131029290171,0.46734250257373355,0.828794644403847,10,huy0.005,9,8,8,8,8,8,8,8,7,5,3,3,2,1,5000,0.0308122329208061
0.0708781113489542,0.9882826932122786,0.5082837763873082,0.38312416330716553,0.30759304128359466,0.7837729932282638,10,score,9,9,9,8,8,5,5,4,4,4,3,3,2,1,5000,0.026120775406328938
0.10818284034076081,1,0.7238819278169868,0.8112950267821819,0.5901519339625151,0.9412105211873564,10,lda,10,9,9,9,9,9,8,8,8,7,7,6,4,1,5000,0.025695665801754645
0.04036746448437325,0.9977004241154658,0.7294116267269015,0.8046498132643211,0.6817791367569715,0.8650912790234961,11,huyNC0.005,10,10,10,10,10,10,10,10,10,10,8,6,3,1,5000,0.01201083196939884
0.009878986957850881,0.9933090116258105,0.6158167009104933,0.7666679573262021,0.3437243752833317,0.8670496567744079,11,huy0.005,10,10,10,9,8,8,8,7,7,7,6,5,3,1,5000,0.018836708665528706
0.08417375668851253,0.9888284250391134,0.5426499331652704,0.4577441607423838,0.30851287152703427,0.8364342657413716,11,score,10,10,10,9,8,7,7,6,5,4,4,4,2,1,5000,0.020359233417091376
2.5639570623853707e-8,1,0.6059546389464627,0.6408733788589378,0.39338658870742144,0.9227393813057467,11,lda,10,10,9,9,9,9,8,7,7,6,4,4,3,1,5000,0.03339412952687003
0.7389361247220737,0.9992469046745195,0.8804840272487751,0.9016842535557963,0.8343250520001965,0.9195280610559251,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,6,1,5000,5.809041648171363e-4
5.127752001104705e-5,0.9938068997325501,0.650420959187021,0.7972052674969254,0.44896217260321747,0.8736505382578249,12,huy0.005,11,11,11,11,10,9,9,9,8,7,7,6,2,1,5000,0.01819872657176815
0.050004940677370414,0.97101592860867,0.5011236660509184,0.4447823801503211,0.28532399820414817,0.7274170898463223,12,score,11,11,9,9,9,7,7,5,5,4,3,3,2,1,5000,0.02781136849390678
0.23250425024086988,1,0.7190420382810504,0.8416905038431124,0.37761495476612766,0.9933308470279536,12,lda,12,12,12,11,10,9,8,8,8,8,8,7,5,1,5000,0.05675855722052964
0.3679058709833484,0.995688791304887,0.8156021364442081,0.8614453025726084,0.7704199245029634,0.955385738474053,13,huyNC0.005,13,13,13,13,13,13,12,12,12,11,11,9,4,1,5000,0.009465904914462383
0.11601554602815826,0.9998916850644674,0.6983544773080548,0.7145520987961843,0.5292009584687855,0.9215707749476456,13,huy0.005,13,12,12,12,12,11,11,11,10,8,7,6,6,1,5000,0.009861421973102056
0.02559406887860488,0.9563238074818718,0.5920339810112955,0.6470840841193501,0.35812419670717516,0.8109212926222584,13,score,12,12,12,11,10,10,9,8,8,7,6,6,3,1,5000,0.02224725626871144
0.32235497854031153,1,0.8040258955636926,0.9047910087643192,0.6455527113745361,0.964722362753333,13,lda,13,13,13,13,13,12,12,12,11,10,9,8,7,1,5000,0.07653027817479395
0.24670914057983964,0.9992608803512326,0.8810233717877619,0.9309076291833077,0.8890835203072398,0.9632799047340185,14,huyNC0.005,14,14,14,13,13,13,13,13,13,13,13,13,9,1,5000,0.0011617076137747345
0.004647061547977182,0.9997742544511169,0.7131941846892039,0.8468595765713083,0.4735845550658887,0.9499681619210968,14,huy0.005,13,13,13,13,13,13,12,11,10,9,9,7,7,1,5000,0.012381923461715164
0.058349986774980635,0.9673188395948035,0.6426572525791421,0.811466156372523,0.3648843418565344,0.8773031541037359,14,score,13,13,13,12,12,11,9,9,9,9,8,7,3,1,5000,0.02129442692343273
0.3691425935880743,1,0.7843798711551164,0.8973605802861018,0.5990012865373561,0.977194182180559,14,lda,14,14,14,14,14,14,13,13,12,10,9,8,7,1,5000,0.07026253852788708
0.8730392952360647,0.999572554702898,0.943032699105391,0.9494267558159263,0.92244523601705,0.9667723579406258,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,1,5000,1.1154683449598495e-4
2.379147267269654e-6,0.9999520442143597,0.6403542623975401,0.8403587594189957,0.3495280328464501,0.926683476274565,15,huy0.005,14,14,14,12,12,11,9,9,9,9,8,8,5,1,5000,0.019456720166884336
0.15737119477189848,0.9657589706926423,0.6143311775214695,0.6174918369052261,0.299267704635203,0.911945103797206,15,score,15,15,13,13,11,10,10,9,9,9,7,7,4,1,5000,0.033507844679910116
0.3049469177659272,1,0.7731491838112988,0.8669153322420022,0.5569364314504663,0.9994444142455182,15,lda,15,15,15,15,15,14,14,13,13,10,9,9,6,1,5000,0.0955088112214909
0.0033679833002996356,0.9997408911759541,0.8950280385857914,0.9544231944983779,0.9329600870305992,0.9757716055541947,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,1,5000,7.561150690518807e-4
2.0104810624871126e-32,0.9999999999999982,0.6480047050125197,0.763040713783028,0.36253974216105644,0.9381969466088265,16,huy0.005,15,14,14,13,13,12,11,11,10,10,8,8,6,1,5000,0.019729643751015862
0.0044269987879486244,0.9924346260412428,0.6200125671515803,0.7750730800382959,0.32786802026872225,0.8544366254048336,16,score,15,15,15,15,13,11,11,9,9,9,9,8,3,1,5000,0.026634509366485724
0.14572753461081855,0.7768297662294297,0.40256933059056266,0.379129559290601,0.2276803991561579,0.5270203065549888,16,lda,16,15,12,11,9,9,7,7,6,3,1,0,0,1,5000,0.11811488486145241
2.4367087901309615e-4,0.9997565307642219,0.9114468448633175,0.9747700966445115,0.954333986672415,0.9878411460630304,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,1,5000,4.3583842809349086e-4
3.5584586736707676e-28,0.983937713981235,0.6338290857089435,0.7494048997267463,0.3488100235093496,0.9519854474117153,17,huy0.005,16,16,16,15,14,12,12,11,10,9,9,8,6,1,5000,0.03531810352690704
0.0947944678944635,0.9813944243617276,0.517825544556979,0.5014326419195122,0.3612663238922263,0.5812332648093741,17,score,16,15,15,14,13,13,11,11,9,4,4,4,3,1,5000,0.037730685330574706
1.948765128943826e-14,1,0.7222979476243302,0.8654273643593157,0.48520873273483167,0.998954017811912,17,lda,16,16,16,15,15,14,13,13,12,11,11,9,8,1,5000,0.09626378336464247
0.12154059820077279,0.9999509789048969,0.9228564822361268,0.9797347823238216,0.9464131624853558,0.988629744594756,18,huyNC0.005,18,17,17,17,17,17,17,17,17,17,17,17,17,1,5000,4.027602613541041e-4
0.029551387878899587,0.9979304616226838,0.6722451790410424,0.8012432763603914,0.43413313753409316,0.9551464018944904,18,huy0.005,16,16,16,16,16,15,15,12,12,11,10,9,6,1,5000,0.014888518820486855
0.13297336461258477,0.9965131217240444,0.5576657715839971,0.5385332756869605,0.3274820888144038,0.7501773310766469,18,score,18,17,17,17,14,13,12,12,10,8,6,4,2,1,5000,0.03705116743303298
0.23050979386088216,0.9999992640731626,0.5012836239378443,0.45945604489004166,0.31658757446830466,0.6017553937580067,18,lda,18,18,18,17,14,12,11,9,7,5,3,2,2,1,5000,0.11724863733373045
0.27598122985349743,0.672346039919227,0.5373156767570223,0.6636197604983424,0.46980049517591993,0.6679829002087847,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,2,5000,0.02704471390956446
0.23619421526560813,0.6304483656236985,0.4550227665769207,0.49842571884145537,0.36730996705353175,0.564437042232577,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,2,5000,0.04757036262208525
0.15880766514215838,0.708960221618828,0.37073976503712147,0.2444514083503781,0.20162953674626824,0.47670581498460307,3,score,3,3,2,1,1,1,1,1,1,1,1,0,0,2,5000,0.059152008031860014
0.20508313848552834,0.4966528782138729,0.39374676148541227,0.4795042677568355,0.3422937031211819,0.4880785729853542,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,2,5000,0.0037064511887213714
0.24192664803404607,0.946011158623674,0.6129103380456806,0.6318517727625013,0.43000386059271617,0.8147582502154657,4,huyNC0.005,4,4,4,3,3,3,3,3,2,2,2,1,1,2,5000,0.006799299152715377
0.21697070566444498,0.9706805915523337,0.5874483595151545,0.5810710704219196,0.363557634954422,0.8049617949826521,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,2,5000,0.008717341009888932
0.15118437624734057,0.9070209784601884,0.5445793240675997,0.5600559707814349,0.27105280061569376,0.8335824942333407,4,score,4,4,3,3,3,2,2,2,2,2,2,2,1,2,5000,0.026458827016544412
0.17752663631281976,0.5224356027693663,0.37684996547662425,0.40371881141215543,0.28400893579781866,0.49655984109096096,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,2,5000,0.013644539060567359
0.2521146997549125,0.9576671423594773,0.6848022724450052,0.7763923725717814,0.6406871682007743,0.7971499793380808,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,2,5000,0.005222872353518371
0.2326761402876672,0.9753275924989018,0.6531476095416967,0.7420373815394925,0.5551600239030932,0.760536909479329,5,huy0.005,5,5,5,4,4,4,4,4,4,3,3,1,1,2,5000,0.006653224154866688
0.09562172777713886,0.9047585274752028,0.4596498136217215,0.3142789018924268,0.11239453337178221,0.871195377592057,5,score,4,3,3,3,3,2,2,2,2,2,2,2,1,2,5000,0.04153011244797762
0.19380855884746082,0.7880099869366066,0.49473087006036576,0.5041457999314676,0.3726697545543897,0.6150202500319041,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,2,5000,0.02074223780011373
0.2650371900585683,0.9903532658647726,0.6756922055028525,0.7730277508511215,0.49089835126103387,0.8351459807081749,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,2,5000,0.005341256476159462
0.27504546951793546,0.9788183973711375,0.6070904776531177,0.6622136568755708,0.38273140561912455,0.7465641867775294,6,huy0.005,6,6,6,6,5,4,4,4,4,3,3,1,1,2,5000,0.018617664921401614
2.5389848090383264e-5,0.9939253086981441,0.4812291736404153,0.5137149222117352,0.20036371884053555,0.7059896164199222,6,score,5,5,4,4,4,3,3,3,3,3,2,1,1,2,5000,0.011172876788064364
0.28621171235327875,0.8899710087436662,0.531240404388262,0.4617829130909686,0.398771065735311,0.6478908000981908,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,2,5000,0.01547087926252327
0.5055143990248104,0.9901519651895354,0.7190391077492696,0.7144920404186516,0.582537032980539,0.8290206418254058,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,2,5000,0.00293469915748704
0.1283758673390941,0.9804032066603157,0.5641419386344756,0.6388438319596926,0.30816599647423487,0.7925193357668783,7,huy0.005,7,6,6,6,5,4,4,4,4,4,3,1,1,2,5000,0.020810220521958973
0.005586127110005008,0.9829596112970697,0.422695074088234,0.36088676211527226,0.13418313715054705,0.6705333718970983,7,score,5,5,4,4,4,4,3,3,3,2,2,2,1,2,5000,0.02353131560236822
0.22703422503262852,0.9999999898359242,0.6669013029869992,0.7734856233007651,0.4540793207836059,0.8798153205862324,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,2,5000,0.007193328494207777
0.4737466819036336,0.9904522573207025,0.757411341804065,0.7597423116689632,0.6707805106709737,0.8812540877291647,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,3,1,2,5000,0.0019529370925465775
0.09664557515664575,0.988723263453505,0.5840850960220156,0.6384658937871552,0.33872540340689683,0.8451291528250879,8,huy0.005,7,7,6,6,6,6,5,5,5,4,4,3,2,2,5000,0.0193405652788275
0.039458615245209425,0.9836002449428402,0.42955462468719047,0.33198899917822616,0.20838543842370888,0.6492965128852919,8,score,7,7,6,5,4,4,3,3,3,3,2,1,1,2,5000,0.03249553354930245
0.2290742048408415,0.9999999999997229,0.6594399124338959,0.6784999449262772,0.43450359949534845,0.9140271105291318,8,lda,8,8,8,7,7,7,7,5,4,4,4,4,3,2,5000,0.02129735792972403
0.11738065376434624,0.9943592079803986,0.7202804269553291,0.762996179122756,0.6452088237474009,0.9102260779047678,9,huyNC0.005,9,8,8,8,8,8,8,8,8,7,6,4,3,2,5000,0.004146970305605834
0.2277669600085511,0.9872775882873868,0.6469329981514893,0.7745512017294994,0.3753436192815842,0.8549578679813584,9,huy0.005,9,9,9,8,8,7,6,6,6,5,5,4,2,2,5000,0.017388620215762016
0.10609382035022916,0.9521928121173442,0.42528037794740853,0.3077989996528122,0.21548336971972076,0.6452504100115297,9,score,9,8,7,6,5,4,4,3,3,3,2,1,1,2,5000,0.03961711745171697
0.3143134748195469,1,0.7162288567242099,0.7437484565571242,0.45007309327809736,0.9856772442017392,9,lda,9,9,9,9,9,8,7,7,6,5,5,4,4,2,5000,0.014992349693591582
0.01821457815189717,0.9981366392593625,0.7242974578406094,0.8275506945246631,0.6699649850488123,0.9063651748584876,10,huyNC0.005,9,9,9,9,9,9,9,9,8,8,7,6,3,2,5000,0.006083160349003829
0.20340825273079724,0.998713582095198,0.6668675760740869,0.742086543516459,0.4501078176771527,0.883549473981916,10,huy0.005,10,10,10,9,9,9,9,7,6,6,5,4,2,2,5000,0.01217622440507381
0.10928386669745258,0.9348909421910695,0.38566763924993874,0.29039632682750727,0.20597940635750417,0.459335349475244,10,score,10,9,7,6,4,4,4,3,2,2,2,1,1,2,5000,0.04263108658036232
0.26773383470723694,0.9999999999999805,0.756461848227283,0.9001519058300287,0.5800579365512185,0.9501385696724909,10,lda,10,10,10,10,9,8,8,8,8,7,7,6,5,2,5000,0.019218047724886254
0.3587700526621493,0.9982797800734646,0.8205439417327813,0.8394348403022015,0.8130873013033907,0.9130495300619059,11,huyNC0.005,11,11,11,11,11,11,10,10,10,10,10,8,3,2,5000,0.0020970704670544614
0.2855316637351984,0.9993446519430157,0.6650876088918417,0.7074339255053164,0.45841717215562783,0.8831940223247021,11,huy0.005,11,11,11,11,10,10,9,8,8,6,6,4,3,2,5000,0.014865444668457347
0.15090260915787973,0.9450363495744197,0.46424801143988925,0.29123728795868553,0.26419536664439547,0.7116672495449845,11,score,11,11,9,9,5,5,5,4,4,3,3,3,1,2,5000,0.03208240882517188
0.1490494462462059,0.9999999999999982,0.6388345012914233,0.7563620256413269,0.3817673835138054,0.8762799519655109,11,lda,11,10,10,10,9,8,8,7,7,6,6,5,3,2,5000,0.05137800099436349
0.7460100645800195,0.9983092965932379,0.8779897762573924,0.8697948185458253,0.8416624498534754,0.9339785934719095,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,2,5000,6.690689956097477e-4
0.0070064865913467885,0.9994697088069094,0.6274580084200462,0.640884948704551,0.4797181329530224,0.8774190510710196,12,huy0.005,11,11,11,11,11,10,9,9,9,6,6,4,3,2,5000,0.016019106472224556
0.145653869504484,0.9622068358632441,0.46159320931873954,0.3931551386815061,0.246420349291901,0.6187355189365225,12,score,12,11,9,9,8,6,6,6,5,4,2,2,1,2,5000,0.03364204069884168
0.12945050467175598,1,0.6899993783223102,0.8262492273304367,0.42260584463445866,0.9954030725341876,12,lda,12,11,11,11,11,9,9,9,7,7,7,7,5,2,5000,0.06783792672717771
0.0024756294719656007,0.9983180032133518,0.841065942671389,0.9159386312271204,0.8735648714636465,0.9483598826073961,13,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,12,7,2,5000,0.0027027058092709143
0.014207371707027449,0.99395248836069106,0.5106533276779205,0.5778536268507384,0.19846803366582857,0.7393533583959139,13,huy0.005,12,11,9,9,9,7,7,7,7,6,6,3,2,2,5000,0.030897969526074532
0.1507342435538878,0.960193826366761,0.46343144347891513,0.339934545714285,0.2567955218105517,0.6554111112643037,13,score,13,13,11,10,8,6,6,6,6,5,2,2,1,2,5000,0.036896221512407984
0.3197179635734692,1,0.8005730442936638,0.8889165248406794,0.6372270208229651,0.9566254559455586,13,lda,13,13,13,13,13,12,12,12,11,10,9,9,6,2,5000,0.07636655384628036
0.800098264556139,0.9982856480075354,0.9295133571377668,0.9504757762948164,0.9183756679844182,0.9626160616379876,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,2,5000,1.6757014358194453e-4
0.13888758989461017,0.9970042360387721,0.5830080737742457,0.674745509727237,0.2880095354947161,0.8412042937782119,14,huy0.005,14,12,11,11,10,9,9,9,8,8,6,4,3,2,5000,0.03238094071941862
0.2161168336980472,0.9786666735989477,0.5637336060180648,0.5647022707864725,0.3925079094923023,0.7226491192213755,14,score,14,14,14,13,11,11,9,8,8,5,4,3,2,2,5000,0.027250702354352372
0.3572825393932527,1,0.7811901635560139,0.9001726456437766,0.6175389919932744,0.9692925009302991,14,lda,14,14,14,14,14,14,12,12,11,10,9,9,7,2,5000,0.07374867404066798
0.4492555522126135,0.998789603926953,0.9098519598045269,0.950890808473609,0.915849582971349,0.9737322240184527,15,huyNC0.005,15,15,15,15,15,15,15,14,14,14,14,14,12,2,5000,4.832694386883115e-4
0.0012840828114746073,0.9997714908083009,0.7438485923679289,0.7118921172741164,0.6437743460916734,0.9425017966076902,15,huy0.005,14,14,14,14,14,14,14,14,14,12,9,7,7,2,5000,0.01125054721755279
0.3108323434945255,0.9885501625352954,0.5985892857179645,0.6214683277990332,0.3635224882734177,0.751455176488268,15,score,15,15,15,15,15,13,10,10,9,8,5,3,3,2,5000,0.027648338145314463
0.31769783636653093,1,0.7782430039974221,0.8901798433628666,0.5432047853426032,0.9992562594821937,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,2,5000,0.09438040363311094
0.001986724755797441,0.9993642753141765,0.8968003292876283,0.9551355980029608,0.9306747389223452,0.9841691616751774,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,14,2,5000,7.952148829584245e-4
0.10487945915863905,0.9954814893413407,0.7278452434167634,0.7700186053511547,0.6151286313460022,0.9353355553689471,16,huy0.005,16,15,15,15,15,15,14,14,14,12,9,8,6,2,5000,0.013100260704431044
4.1110033878790104e-5,0.9841077304981622,0.6282754923141625,0.6354570764809716,0.45187379760521285,0.8812113942085795,16,score,15,15,15,15,14,14,12,12,11,8,6,6,3,2,5000,0.027625862964778446
0.1524375871405375,0.7384463550394839,0.3778463254288997,0.36367255349753647,0.22370726226186885,0.4895633155747122,16,lda,16,16,12,11,9,8,7,7,4,2,1,0,0,2,5000,0.11885519846922916
0.9117492940320323,0.9994903895699507,0.9669263258808573,0.9841196261074507,0.9450219286679453,0.9896202802770012,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,2,5000,4.8438097886539063e-5
0.01224595054469127,0.999999999999999,0.7018710141859873,0.7615090955516662,0.5045096227924509,0.9404173362355652,17,huy0.005,16,16,16,16,16,16,14,13,13,12,11,7,6,2,5000,0.01614858542164089
1.2106260690193664e-15,0.9730125651805648,0.5111253265345668,0.5612160004199092,0.22017063608612739,0.7794231648628774,17,score,16,15,13,12,12,11,11,10,9,7,5,4,1,2,5000,0.03483625099719243
0.15753096426035595,1,0.7449045625493229,0.8517743263301474,0.5065757896556544,0.9988203081889045,17,lda,17,17,16,16,15,14,14,14,13,11,11,10,8,2,5000,0.09612380762136259
0.4830753275494055,0.9996407549188706,0.9501257448858463,0.9833317754935063,0.9651143242637137,0.9887293677447624,18,huyNC0.005,18,18,18,18,18,18,18,18,17,17,17,17,17,2,5000,1.5179153794514256e-4
0.3940589768413409,0.9999520811097855,0.7758713585348301,0.8164613703940584,0.6534422535823835,0.9564469543655539,18,huy0.005,18,18,18,18,18,18,16,15,14,14,13,12,7,2,5000,0.011496109729537397
0.1895119310723122,0.9904712852814569,0.6345654001559842,0.6444807233054923,0.3999196426629879,0.8778287945660344,18,score,18,18,17,16,16,15,13,12,12,9,8,7,3,2,5000,0.03332458079976667
0.22809280220590414,0.999999676160911,0.4930122355942595,0.4088732768468751,0.3221229645826893,0.60456596841954,18,lda,18,18,18,16,15,11,9,8,7,5,3,2,2,2,5000,0.11674055446654621
0.27694148422666165,0.6362079681482897,0.5128398438977301,0.6253700793182388,0.45115578177245025,0.6307890237332643,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,2,10000,0.031065621460936204
0.24508505315592763,0.6396060888732606,0.4660222366811406,0.5133755680142337,0.37923031058508067,0.5764908284437471,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,2,10000,0.03910519939017735
0.1598943674912833,0.712076098553457,0.3759968309681601,0.25602002685974007,0.2079571971755117,0.4840480627065985,3,score,3,3,2,2,1,1,1,1,1,1,1,0,0,2,10000,0.058152514396611545
0.20956849183855264,0.4938634097144373,0.3961212964157092,0.4849319876941376,0.3472502397663451,0.48939769870428745,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,2,10000,0.0033435770238347726
0.24951516337228768,0.9345239097265959,0.6193620593389833,0.6467045821285247,0.4470297873209154,0.8190368541465924,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,2,10000,0.0055414938890485654
0.22657376627735612,0.9573368530817962,0.5926847447077879,0.5934141797359996,0.38040482019595817,0.8056941042478293,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,2,10000,0.007643957499170277
0.15022478252444083,0.7906892022632213,0.513737618615454,0.557018244837077,0.28429723710752547,0.7864586263450055,4,score,4,4,3,3,3,2,2,2,2,2,2,0,0,2,10000,0.03605307919125903
0.18405387008727453,0.5193227845649963,0.37770162671254076,0.40371492609894616,0.28484767133977507,0.49656888147171185,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,2,10000,0.014427216569340187
0.25720006255224903,0.9462119932186263,0.7016296564392415,0.7828711892204794,0.6825736206661859,0.8392914165386669,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,2,10000,0.004224413196288079
0.25927326502814996,0.9393470999364933,0.5298016698365485,0.5107211349465947,0.3400889436704872,0.5995779056010173,5,huy0.005,5,5,5,5,4,3,3,3,3,1,1,1,1,2,10000,0.03179105325236142
0.13722882438794964,0.907544969073414,0.4729912577336183,0.3358679939633091,0.18103048768984822,0.8032840135535705,5,score,5,4,3,3,3,2,2,2,2,2,2,2,1,2,10000,0.028180829208386583
0.2240113691691363,0.8388701927142008,0.47618746126388845,0.5103791809352329,0.23447834436156398,0.5731982191393082,5,lda,5,5,5,3,3,3,3,3,3,1,1,1,0,2,10000,0.040984906404419895
0.2598912414182711,0.9898212634675245,0.6872658783947825,0.8031409287865378,0.5213641432800487,0.8309070020455882,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,2,10000,0.005022306033127944
0.29919276808291967,0.9528177677856884,0.5533191537727236,0.5578066048874029,0.40919074308934483,0.5839309420990523,6,huy0.005,6,6,6,6,5,5,4,4,4,1,1,1,1,2,10000,0.025776356292945567
0.21727349103940283,0.9607888898213239,0.547668565634568,0.5348072102116691,0.30555667297926925,0.7405978765190726,6,score,6,6,6,5,4,4,3,3,3,3,3,1,1,2,10000,0.02120814888421278
0.27351851732636007,0.8922927157709357,0.5302269556819624,0.4688993923076291,0.3966943270804205,0.6460691563578094,6,lda,6,6,6,6,5,5,4,3,3,2,1,1,0,2,10000,0.017152779984749955
0.5201361985923254,0.9904305087913491,0.7264381336630878,0.7730470385913817,0.5774659707034793,0.8232606241298003,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,2,10000,0.002796309108880819
0.14898098341721022,0.9560663796386492,0.5209186493384634,0.5460908312578929,0.34039335990611375,0.657252815621632,7,huy0.005,7,6,6,6,5,5,4,4,4,3,1,1,1,2,10000,0.030787413439798093
0.24798976255749763,0.9544404726758942,0.5163121027086336,0.43932591774905166,0.38336823906694095,0.6028460439220548,7,score,7,7,7,6,6,5,5,3,3,2,1,1,1,2,10000,0.024004759943742484
0.19370354620299124,0.9999999999499902,0.6551990608818513,0.723109073526717,0.4558137352583208,0.8789766679883096,7,lda,7,7,6,6,6,6,6,5,4,4,4,3,2,2,10000,0.010358417598579741
0.4783633995120911,0.9898689369359268,0.7637689329598615,0.7826930643550711,0.6771754158191541,0.8782028530558629,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,1,2,10000,0.0018572202521302459
0.15719806858136448,0.953268580737952,0.498872033904046,0.4038797409498407,0.32799288621402267,0.6822000757571819,8,huy0.005,8,8,7,7,6,5,4,4,3,3,2,2,1,2,10000,0.03913767575108483
0.08883432062449656,0.9542197323093446,0.4805996583666784,0.4788202671593096,0.2970406181804606,0.589719234039928,8,score,7,7,7,7,6,5,5,4,4,2,2,1,1,2,10000,0.02902191815747395
0.1885437710373144,0.9999999999998543,0.6291344254700294,0.6822255450044443,0.3727906468675994,0.9091226861601771,8,lda,8,8,7,6,6,6,6,5,4,4,4,4,3,2,10000,0.021887924832174548
0.24129643547316929,0.9962535450533977,0.739415703122207,0.7645689476504742,0.6400419143728604,0.9212257187854358,9,huyNC0.005,9,9,9,8,8,8,8,8,8,7,6,4,3,2,10000,0.003165015556840863
0.17381327149008693,0.9583173664059015,0.5108716396728128,0.45822647041145687,0.35231234919420756,0.6633269923172463,9,huy0.005,9,9,8,8,8,7,5,5,3,3,2,2,1,2,10000,0.035662954740610465
0.16915026429179994,0.9351318760501661,0.45428276179336524,0.42192260436028156,0.2729276658122056,0.49852556674199816,9,score,9,9,7,7,6,6,5,4,2,2,2,1,1,2,10000,0.04723007714036788
0.27818001705033446,1,0.7243176048813726,0.7580785987935119,0.45960857629058194,0.9872339148578907,9,lda,9,9,9,9,8,8,8,7,6,6,5,4,4,2,10000,0.01700242851319362
0.5028589310672318,0.9988592357008104,0.8039981668535905,0.841322831753606,0.6915885584798807,0.9342594514410507,10,huyNC0.005,10,10,10,10,10,10,10,10,10,9,7,6,4,2,10000,0.001623228690906073
0.09164341571639126,0.9785325912452886,0.5663977505177569,0.5358316753812589,0.37200679476951337,0.8234090476185101,10,huy0.005,9,9,9,8,8,8,7,6,5,5,4,3,2,2,10000,0.02924058051583314
0.023419792114086325,0.961566977032879,0.47356152525357087,0.5244059049640859,0.20464166985726762,0.6316262587293255,10,score,9,9,7,7,6,6,6,6,6,3,2,2,1,2,10000,0.026971527267903018
0.1418596008855772,0.9999999999999982,0.740910371505862,0.881380419134161,0.5999118907375844,0.9281738847647788,10,lda,10,9,9,9,8,8,8,8,8,7,7,7,4,2,10000,0.026698978580577126
0.611515282141502,0.9989528285273438,0.8289665297747919,0.8744921296132927,0.7239036991693948,0.9208976397472429,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,8,7,3,2,10000,0.0015077216821359843
2.3552186276732788e-6,0.9998353782905245,0.629855303378212,0.7847568352635163,0.41811416504138776,0.8556908225840816,11,huy0.005,10,10,10,10,9,9,8,8,7,7,6,5,2,2,10000,0.01588150210199476
0.19117002998143845,0.983723390867501,0.5823629060545147,0.5993032956454993,0.29696397810010766,0.8873711251783762,11,score,11,11,10,10,7,7,6,6,6,5,4,4,3,2,10000,0.019582070925492776
0.253582399884001,1,0.7491663586339661,0.8884584853762865,0.5287588571931703,0.9583968284128476,11,lda,11,11,11,11,10,10,10,9,9,7,7,6,5,2,10000,0.033102074759719116
0.7134841692357736,0.9990479297372489,0.874578704699056,0.8866102347257498,0.8476347131668368,0.9251597068642601,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,2,10000,7.220776063787682e-4
0.23091720541601732,0.9999185971110469,0.7000093861213298,0.828782454061636,0.45942540883790944,0.8740403954574589,12,huy0.005,12,12,12,11,11,10,9,9,8,8,8,7,2,2,10000,0.015131146812013737
0.09994014551781977,0.9761247964481776,0.5851216778967987,0.6865379084423564,0.2943858739098927,0.8091389882227147,12,score,11,11,11,11,8,8,8,7,7,7,6,4,2,2,10000,0.017359245525910897
0.147526429166683,1,0.7445036557542206,0.8329178930906398,0.6099998652693653,0.9967581603454564,12,lda,12,11,11,10,10,10,10,10,10,10,7,7,5,2,10000,0.05987860590088865
0.7376164131296058,0.9990262908729274,0.9035591092029267,0.9209369474631387,0.8899748679892732,0.9396258574482819,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,9,2,10000,5.009441858514827e-4
0.2482544101989968,0.9998028389142284,0.6959026514789687,0.8591790629319942,0.4678265047949656,0.9313180471497214,13,huy0.005,13,13,13,12,11,10,10,10,9,8,8,7,6,2,10000,0.011546844284944168
0.2488239451676864,0.9789305520158961,0.6326567639142966,0.693945747811378,0.3572086121648496,0.8175950299752842,13,score,13,13,13,12,12,10,9,9,9,8,5,5,1,2,10000,0.015051805172431178
0.3139208205159724,1,0.8087296568133504,0.927645882382968,0.695170193128804,0.9616451392197234,13,lda,13,13,13,13,13,12,12,11,11,10,9,9,7,2,10000,0.08051883145633579
0.8026209711759068,0.9989787330103121,0.9342387570921692,0.9510022801039215,0.9278480567297318,0.9573844125077463,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,12,2,10000,1.358543120936769e-4
0.00692409029029811,0.999757442328952,0.5743603339437154,0.5139956910471228,0.3380072200180392,0.8541362032734607,14,huy0.005,13,13,13,12,11,10,9,9,8,6,6,5,3,2,10000,0.02171266377148849
0.2312635038366871,0.9838471597558401,0.6810517408311849,0.8162607970727602,0.3650014469505941,0.9036765261432383,14,score,14,14,14,13,12,11,9,9,9,9,9,7,4,2,10000,0.018472266011066423
0.3719113994043583,1,0.7836252592929986,0.8788232234516813,0.5915699129031255,0.9590029651555654,14,lda,14,14,14,14,14,14,13,13,12,10,9,9,6,2,10000,0.07160366480463529
0.8423925363850865,0.9996273170861537,0.9451577909180164,0.9524766211287476,0.9331884433950395,0.9711523659995778,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,2,10000,1.0814288672797884e-4
0.20529767916261776,0.9953007453444065,0.6556694903236943,0.7058151126354839,0.4907332770088886,0.8682513568590661,15,huy0.005,15,15,15,14,13,13,12,12,11,8,8,6,2,2,10000,0.020126152317565794
5.280810956023857e-32,0.9835935342892016,0.662966700759101,0.8526477524969401,0.4029945862471762,0.8958809815809463,15,score,14,14,14,13,12,12,11,10,10,9,9,8,4,2,10000,0.01895018512586008
0.31327657113588575,1,0.7782685764728319,0.865966813464805,0.5479973712796111,0.9975606727946633,15,lda,15,15,15,15,15,14,13,13,13,10,10,9,6,2,10000,0.09660395730308446
0.911801351659022,0.9996454813838828,0.9609607926647886,0.962592880589096,0.9434749407224123,0.9818627494074548,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,2,10000,5.6379527831040835e-5
0.12200722292122926,0.9988415920052068,0.6745275168465643,0.6565229066070006,0.5161970192884633,0.8902028012930385,16,huy0.005,16,15,15,15,15,15,14,13,12,8,8,7,4,2,10000,0.0161489596782021
0.1359874239597488,0.9945881703672399,0.6727198064340303,0.680014891610963,0.5099367814120026,0.9217288327102127,16,score,16,15,15,14,14,14,14,13,12,10,8,7,6,2,10000,0.013215154796417128
0.1681093511554467,0.804709365170661,0.41481951232396796,0.40448499463792253,0.23705752283713077,0.524689187884188,16,lda,16,16,14,11,9,9,8,7,6,3,2,1,0,2,10000,0.11769111720763784
0.9107423488221122,0.999640416813729,0.9660020798130972,0.965415077210875,0.9486630010817457,0.9900775328844701,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,2,10000,5.260980701969701e-5
0.0017523722267654763,0.9997566070897347,0.7135599879883925,0.8497824040342149,0.5221148100786301,0.9197863466821918,17,huy0.005,16,16,16,16,15,15,14,13,13,12,10,10,5,2,10000,0.015502196955696683
0.4341268375814944,0.999990267228646,0.7704992592955655,0.7839768317897934,0.6169961447256416,0.9499305398086146,17,score,17,17,17,17,17,17,17,16,15,13,9,8,8,2,10000,0.00793353551318658
0.212456832177429,1,0.7417855636390858,0.877161908557138,0.4985963569556209,0.9991639202337068,17,lda,17,17,17,15,14,14,13,13,12,12,11,10,7,2,10000,0.09552361338528695
0.8196742733027503,0.9999927883354519,0.9702123998290575,0.9831178575725676,0.9670296335970263,0.9913499207474485,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,2,10000,3.850035414953191e-5
0.09417908270941559,0.999988275676905,0.8513356396487766,0.9404017328598739,0.8543913590955641,0.9733687564668112,18,huy0.005,17,17,17,17,17,17,17,17,17,16,16,14,12,2,10000,0.005982090826631954
0.1476580220562778,0.9988898281541985,0.7443726636862276,0.7442373737504169,0.5981307956093668,0.9544502215829974,18,score,18,17,17,17,17,17,17,17,16,13,11,8,8,2,10000,0.009181146949750564
0.24151872544933375,0.9999998617862464,0.5035391779078437,0.4256789781981543,0.3189600149859481,0.622837096027419,18,lda,18,18,18,17,15,12,10,8,7,6,3,3,2,2,10000,0.11779037432821919
0.27470058231408007,0.6892474950114355,0.5300780972992993,0.6262862145723826,0.45049339844323133,0.6577668547919091,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,0,0,0,3,5000,0.027477348397425588
0.2372108351048369,0.6292090358593072,0.4690474951712635,0.5407226145496463,0.3889667248272416,0.5849658252044767,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,3,5000,0.04076316095452315
0.16119268675211304,0.7160080368920781,0.379929370316351,0.2625873873048617,0.21189003702848735,0.48929771209846995,3,score,3,3,2,2,1,1,1,1,1,1,1,0,0,3,5000,0.05727056194501253
0.2077404312524687,0.4959793902022453,0.395356376285023,0.48234930740035503,0.3450448693264119,0.48916434880130016,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,3,5000,0.0032730493415260207
0.24655656825094177,0.9699164520236513,0.6142981951172997,0.6203598800973028,0.4553584048367392,0.7792996703778633,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,3,5000,0.0060002081237183385
0.1975800967876618,0.8833191737135149,0.5631374123838891,0.58582518951719,0.383571722159119,0.7653908797419601,4,huy0.005,4,4,3,3,3,3,3,2,2,2,2,1,0,3,5000,0.01643187432081013
0.1518641653005698,0.787430122738871,0.5130010490451442,0.5563549540705681,0.2957930447981628,0.7735629583175496,4,score,4,4,3,3,3,2,2,2,2,2,2,0,0,3,5000,0.03336968655947584
0.19652813805333358,0.5111307897334828,0.3764474682216673,0.39906547254992647,0.280750121817404,0.49476281895418983,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,3,5000,0.015527743256538218
0.28045406430413455,0.970297606824513,0.6941572650946582,0.7295507545111478,0.7186714640553886,0.7718124357781071,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,4,1,1,3,5000,0.0037719125758471916
0.20338053900772615,0.8917528430847264,0.591586476042269,0.5570292741825489,0.5301649039416336,0.7756048199947099,5,huy0.005,5,5,5,4,4,4,4,4,4,2,2,1,0,3,5000,0.026220445049473896
0.14194146132521254,0.8416040758245243,0.47630995973796786,0.3947264538353315,0.17190961804802346,0.8313681896567473,5,score,5,4,3,3,3,3,2,2,2,2,2,2,0,3,5000,0.05008291642225256
0.20101477103817242,0.7910538041002645,0.49826386981052884,0.5053272638995332,0.35890598733379037,0.6350175226808836,5,lda,5,5,5,4,4,4,3,3,3,2,1,0,0,3,5000,0.019535821352648353
0.28203550177224784,0.9906364604240928,0.6880057611075466,0.7984099925551945,0.507734384914235,0.8353775758672749,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,3,5000,0.005092606441544323
0.25027438136760133,0.8953561814518581,0.6407665698041619,0.6681798261541949,0.5175958458026286,0.8384509700473106,6,huy0.005,6,6,6,6,5,5,5,5,4,4,2,2,0,3,5000,0.018652745934847708
4.725919911534926e-16,0.8662251667246691,0.3886609557983765,0.3095103833732681,0.11167381415687708,0.678121228519047,6,score,4,4,3,3,3,3,3,2,2,2,2,1,0,3,5000,0.034144894270828216
0.2730599860575392,0.8967402426594951,0.5355198939915438,0.46992430677831054,0.402407557536103,0.6601574871097575,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,3,5000,0.01542553901002425
0.5402822044299627,0.9905074042119644,0.7370523672865353,0.7854638402528248,0.5986346375785754,0.8229219234769224,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,3,5000,0.0024743029489828657
0.11116179223458818,0.909476903394441,0.5495691767895852,0.6266653248378427,0.3269732272562465,0.7728668812738657,7,huy0.005,7,6,6,6,5,5,4,4,4,4,3,2,1,3,5000,0.022917666505135763
0.10688555355831453,0.9099234030086087,0.43425549064949776,0.31801951007201046,0.24865250529940525,0.60382747865437,7,score,7,6,6,5,4,3,3,3,2,2,2,1,1,3,5000,0.03448241219199043
0.22226752808464673,0.9999999999666649,0.6636732363769555,0.7219192510784852,0.4699329847251165,0.8808299530293293,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,1,3,5000,0.008214596003727278
0.43901322904710033,0.9892552384435717,0.7676276655207332,0.7852084909021153,0.7035977602144197,0.8754429856595709,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,6,4,2,3,5000,0.0018005468595749807
0.13312426497825378,0.910155564764269,0.5649620093628276,0.6874493449552829,0.2642151093704581,0.7567619812194198,8,huy0.005,8,7,7,6,5,5,5,5,5,5,3,2,1,3,5000,0.029286501809582588
0.1035811965965568,0.9075473772736119,0.4169270195882879,0.3263841045431144,0.22548785783221512,0.5811554873346061,8,score,8,6,6,6,4,4,3,3,3,2,2,1,1,3,5000,0.036498222486123215
0.20185512825878726,0.9999999998752305,0.6351961934837163,0.6692948443895301,0.40883913364705093,0.9017301715925965,8,lda,8,8,8,6,6,6,6,6,4,4,4,4,2,3,5000,0.02281381795211585
0.19309810067081967,0.994459808934135,0.7378474444954163,0.7920152293156282,0.6629292388864212,0.9100076534740086,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,3,5000,0.0035047589271423782
0.026471145347883564,0.9831602269451163,0.44234684614049474,0.42131043789536854,0.1691061449671529,0.586729687301274,9,huy0.005,8,7,6,6,5,5,5,4,4,2,2,2,1,3,5000,0.03161701473932104
0.022563967955037564,0.9366088913362062,0.3996771735147774,0.41824166164254123,0.10949136728081973,0.505441206920827,9,score,7,6,6,6,5,5,5,3,3,2,2,1,1,3,5000,0.030847385745249287
0.294961184108789,1,0.6765479314467912,0.5120974445513314,0.44609193539416286,0.968176351595589,9,lda,9,9,9,9,8,8,8,6,6,4,4,4,4,3,5000,0.019595307586024888
0.2651428761705287,0.9938569820249294,0.785011544898485,0.8276424556184563,0.7618726900115118,0.9070894521730688,10,huyNC0.005,10,10,10,10,9,9,9,9,9,9,8,6,3,3,5000,0.0028624817361829437
0.15542722182578467,0.9915109750953911,0.43964106099564376,0.3547387592727733,0.2376391399432583,0.5224101449799575,10,huy0.005,10,10,9,6,5,5,5,4,3,2,2,2,1,3,5000,0.03255150377038472
0.09400952227459174,0.938525770218403,0.39702697865196185,0.3726710635936444,0.1287634827223308,0.5129787120942011,10,score,9,7,6,6,6,5,5,4,3,2,2,2,1,3,5000,0.028904464035208955
0.2830860101164763,1,0.7627607619918675,0.9090508843978246,0.5960780569767936,0.9680769361290168,10,lda,10,10,10,10,8,8,8,8,8,7,7,6,6,3,5000,0.017409134272841017
0.14259970349434967,0.9980680285957302,0.7800393735805822,0.8427071659048095,0.7312204747609035,0.9109756346082281,11,huyNC0.005,11,10,10,10,10,10,10,10,10,10,8,7,3,3,5000,0.0041924300147414975
0.13578692242064286,0.9296856308138346,0.5296012928869561,0.4695288623982859,0.2997545843157747,0.7753725911659274,11,huy0.005,11,9,9,8,8,7,7,6,5,5,3,3,1,3,5000,0.03607977556037795
0.05367096368006398,0.980331279156599,0.44051218180225576,0.48378579514419834,0.2087947559847771,0.6252838977408877,11,score,10,10,8,8,6,6,6,6,5,3,3,1,1,3,5000,0.025403872438348057
0.25987426207962033,1,0.7501194230001765,0.8117918790611939,0.5931961625462798,0.9257835152790026,11,lda,11,11,11,11,10,10,10,10,9,8,7,6,4,3,5000,0.02415723662954914
0.7447553598324129,0.997856116934826,0.8762280058952828,0.8733012638278417,0.8585544721694678,0.9124173932801121,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,3,5000,7.141404029455418e-4
0.2252500825085577,0.9864155321963788,0.633499359013919,0.6888717661606982,0.38713588071152916,0.889897351913255,12,huy0.005,12,12,12,11,9,9,9,8,7,6,6,6,3,3,5000,0.03268171570176508
0.1393588193698461,0.9685274149155907,0.5126175682491022,0.44692399331304317,0.30422594226950916,0.7525042645408446,12,score,12,11,10,10,9,7,6,6,6,5,4,3,1,3,5000,0.023781819616065156
0.1566169035133761,1,0.7538066189297471,0.8860040884446132,0.666435753837114,0.9631177457702955,12,lda,12,12,10,10,10,10,10,10,10,10,8,7,5,3,5000,0.058681707973397154
0.7842503648986615,0.998550662666172,0.907910588141163,0.9150920706598494,0.8802703302318811,0.9564503744563625,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,8,3,5000,3.905414915058267e-4
0.0051002478413776885,0.9990668752960243,0.5825289942244283,0.5844985739534204,0.37764357303645496,0.8957995917291338,13,huy0.005,12,11,11,10,10,10,8,8,8,6,6,5,3,3,5000,0.018257878856713743
0.20416820981552364,0.9834689390725866,0.5129952739809611,0.3636329782584736,0.31955280463584496,0.7637400705181542,13,score,13,13,13,12,11,7,6,6,6,4,4,2,2,3,5000,0.024856372990033158
0.36015621130032477,1,0.801810729831202,0.9311431934834448,0.6010447779240938,0.9595048507733892,13,lda,13,13,13,13,13,13,12,11,11,10,9,9,7,3,5000,0.07658007729615847
0.8571093866259443,0.9987684829294411,0.9371698619122635,0.9462082012216965,0.9270728110360648,0.9624737628877602,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,14,11,3,5000,1.2192103798539486e-4
0.042185990206121696,0.9200757287194947,0.5215931991842363,0.5346985948526344,0.3510794045871239,0.7961351633891703,14,huy0.005,12,12,11,11,11,10,8,8,7,6,5,4,1,3,5000,0.02730050544707263
0.13311745577128503,0.9828725796265734,0.6114599951618616,0.7187431457904057,0.33213687631644173,0.8838607467532864,14,score,14,13,13,13,11,10,9,9,8,8,7,5,4,3,5000,0.023758510131483904
0.0848822617108224,1,0.7084700058602607,0.8618562953148841,0.49850495475203493,0.9608493112939709,14,lda,13,13,13,13,12,11,11,11,10,10,8,8,6,3,5000,0.0796208576528225
0.8744786103881869,0.9988780469135169,0.9469112471337863,0.9544915418663041,0.9375013654037384,0.9777574267229017,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,3,5000,9.667840978999431e-5
0.26869156210443135,0.9970082463954764,0.6812321079727445,0.6684769546004895,0.4382870947870422,0.9424591518352866,15,huy0.005,15,15,15,15,14,13,12,11,10,9,7,7,6,3,5000,0.020621129332477183
0.14738349485962488,0.971691095144496,0.5894743667140843,0.5680525847360315,0.29529639435902283,0.906389746907994,15,score,15,14,13,11,11,11,10,10,9,7,6,6,5,3,5000,0.02476924203315856
0.06405914799289412,0.9959943298124,0.47571019591204894,0.43858386673679484,0.3270212686510354,0.640102890452809,15,lda,14,13,12,12,11,11,9,7,7,4,3,1,1,3,5000,0.11386355288799412
0.8843420559766308,0.9992437337678084,0.9558485982041642,0.9573055533477455,0.9443740241561713,0.9805647315442173,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,3,5000,7.926643163989056e-5
0.06760746658102962,0.9984871365741051,0.694935313333074,0.7133196875062938,0.5366618235825137,0.9555033390961634,16,huy0.005,15,15,15,14,14,13,13,13,13,10,8,7,7,3,5000,0.014082901228061677
0.11900258095123012,0.9890239399331526,0.6567880794977229,0.7744041615365054,0.4125944481815394,0.9185622050511545,16,score,16,15,15,13,12,12,12,12,10,10,9,7,6,3,5000,0.014031449525011912
0.16663505404744677,0.8682058373103261,0.38396919472214935,0.31183781288646295,0.2248549370185256,0.4998584976809433,16,lda,16,16,13,11,8,7,7,7,4,2,1,1,0,3,5000,0.11903067717759638
0.06460288687681552,0.9992718823822775,0.912955746439057,0.9710319492270765,0.948987161365733,0.9843157094951808,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,3,5000,4.986951966421013e-4
0.09130398893447031,0.9998759870208217,0.776537191812274,0.8902173645656783,0.7013911797468383,0.9655814340732187,17,huy0.005,16,16,16,16,16,15,15,15,15,13,13,10,8,3,5000,0.009579538987758403
0.0012270983387729858,0.9816949943310619,0.6197896671735765,0.7378764820420158,0.3299741301413734,0.9194565826539336,17,score,16,16,16,16,15,11,10,10,9,9,9,7,7,3,5000,0.029646534662395987
0.2943567691953145,1,0.7897286141167886,0.9496916658842202,0.49906949240641535,0.9993601831380668,17,lda,17,17,17,17,16,15,15,14,12,12,12,11,9,3,5000,0.08824137517914761
0.48155963068315494,0.9993733048310666,0.9464083610313312,0.9795365111414114,0.9517811337005905,0.9894609514204941,18,huyNC0.005,18,18,18,18,18,18,18,18,17,17,17,17,17,3,5000,3.420328727772025e-4
0.16539801683788624,0.9943215098697624,0.6992797471313554,0.737677395545355,0.47434331506976113,0.9625488410356142,18,huy0.005,18,18,17,17,17,16,15,14,13,12,10,8,6,3,5000,0.01570095248263187
0.2341461432993855,0.9971652988256868,0.7734095611651864,0.8179317860509241,0.6803920852096215,0.9754521811600716,18,score,18,18,18,17,17,17,17,16,15,14,12,10,8,3,5000,0.007338476004691102
0.03301848785615863,0.9999996778426755,0.5358339521768855,0.4753487582837217,0.37429324435364625,0.7354823057765075,18,lda,17,16,16,16,15,14,12,9,9,7,6,3,2,3,5000,0.11221689400972171
0.3245661908017582,0.8215204090586286,0.4966472103038576,0.34385503105118614,0.3342106109264722,0.5826877200549073,3,huyNC0.005,3,3,3,3,3,1,1,1,1,1,1,1,0,3,10000,0.022643847114988347
0.2439596646463618,0.6463754417069109,0.4593072841579343,0.4875867461205302,0.365773205383446,0.5669810939137205,3,huy0.005,3,3,3,2,2,2,2,2,1,1,0,0,0,3,10000,0.03982233663529796
0.15947579814548082,0.7654619386087927,0.3860185230073724,0.23311783226784366,0.19629681520666226,0.4992898854383182,3,score,3,3,2,1,1,1,1,1,1,1,1,0,0,3,10000,0.056252250299422636
0.20642471989680028,0.4972262495028863,0.3952480814406307,0.4820932749222056,0.34425899740950294,0.4896597622125459,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,3,10000,0.003620099665347746
0.24690670634245893,0.9565861541764142,0.6066631229513026,0.6115798156431687,0.4429445873078365,0.7752983512866349,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,3,10000,0.006962297636682657
0.22248034668994734,0.9722297199289216,0.5777623254596789,0.5581696176099232,0.3764950462020566,0.7594368968675456,4,huy0.005,4,4,4,3,3,3,3,2,2,2,1,1,1,3,10000,0.00934520079225106
0.14882855787380087,0.9040026930075921,0.5527082407330924,0.5790008560254885,0.26245426194506405,0.8692548348135168,4,score,4,3,3,3,3,2,2,2,2,2,2,2,1,3,10000,0.029026553661782306
0.17648044347216332,0.5233335665396186,0.37747773354026715,0.4050484620746433,0.2857367371072896,0.49678945850762085,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,3,10000,0.013740991019132601
0.2547468998231155,0.9614700991272341,0.6900896809656026,0.7294113021834644,0.6644289752950587,0.8403911283991404,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,2,1,3,10000,0.005183922505452321
0.20390796874656397,0.9831340709543315,0.6202489623020832,0.6199087586198049,0.5350063773259953,0.7592876358637202,5,huy0.005,5,5,5,4,4,4,4,4,4,3,2,1,1,3,10000,0.01834668428997426
0.046744081061418696,0.9912240185433279,0.4592658165817145,0.33490713018118085,0.20632102351917572,0.7171328296034695,5,score,4,4,4,3,3,2,2,2,2,2,2,1,1,3,10000,0.01824802083598902
0.017302242041194193,0.8321416908266865,0.48071627291900076,0.51168097115388,0.30607733339196525,0.7363791271812777,5,lda,4,4,4,4,4,3,3,3,3,2,2,1,0,3,10000,0.021172113460241858
0.2575130029479201,0.9848469249989265,0.6861589931176841,0.8049500281931488,0.5171401094457916,0.8338553854305031,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,3,10000,0.005042134240060362
0.26469674929242415,0.979327769696707,0.6188816646425647,0.6219659477391091,0.4916082609176072,0.7383748929929765,6,huy0.005,6,6,6,6,5,5,5,5,4,3,2,1,1,3,10000,0.018781632742268368
0.04028302740414882,0.8867183547176429,0.42150146062817134,0.3083253599507944,0.21297871131189935,0.6802014649727335,6,score,5,5,4,4,3,2,2,2,2,2,2,1,0,3,10000,0.05498437642309122
0.276872141290636,0.9066522872084858,0.540983910670419,0.4658360112136003,0.3952273669446906,0.6857208984842529,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,1,3,10000,0.012957584074330668
0.462175762680156,0.9854636369227017,0.7225926876688481,0.7804931139401202,0.589142089937504,0.8258660601319754,7,huyNC0.005,7,7,7,7,7,7,7,7,6,4,4,3,1,3,10000,0.0028620330782869927
0.07526891113817853,0.9707279626954225,0.5776516294988447,0.6318584192430311,0.37120826622112973,0.8116447904865107,7,huy0.005,6,6,6,6,5,5,5,5,4,4,3,3,1,3,10000,0.02463067274578592
0.18330865911912014,0.939146039602043,0.4580258749928294,0.407042122684044,0.22730850920975404,0.6110336425625451,7,score,7,7,6,4,4,4,4,3,2,2,2,1,1,3,10000,0.03207396826424149
0.22213726115908788,0.9999999999993836,0.6698885889958794,0.7910410600432131,0.447056130288988,0.890964770595748,7,lda,7,7,7,6,6,6,6,5,4,4,4,3,2,3,10000,0.006195366412965316
0.46920056225911916,0.9849895320967682,0.7605092716548127,0.777394172286701,0.6612421414203946,0.8780434366956789,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,5,4,2,3,10000,0.0019357701351611395
0.08063445120264623,0.9740934507577013,0.5893822488629147,0.6165165626853354,0.45366409285779563,0.8224144971851233,8,huy0.005,7,7,7,7,6,6,6,6,6,4,3,3,1,3,10000,0.022192981675455407
0.026698391363700398,0.9034457305134185,0.43186554497870744,0.38637327552267464,0.2446663988794643,0.5555794399453173,8,score,7,7,7,6,5,5,4,3,2,2,2,2,1,3,10000,0.029725580248605388
0.23386232283906053,1,0.6395355601018317,0.6714773266399038,0.393202547927148,0.9167428675575536,8,lda,8,8,8,6,6,6,6,5,4,4,4,4,3,3,10000,0.018066733910930784
0.538216412090904,0.9961565006785851,0.776254942471771,0.7900514256142522,0.6534262437470665,0.9008433858672776,9,huyNC0.005,9,9,9,9,9,9,9,9,9,7,6,4,3,3,10000,0.0018694788148175328
0.20345628831734475,0.9744884324841055,0.6512362366122784,0.7167192472391495,0.43114754961859325,0.9047963080004114,9,huy0.005,9,9,9,8,7,7,7,6,6,5,5,4,3,3,10000,0.020862985640643053
0.04078904632467705,0.9558869993863689,0.5082280345951248,0.551017841976933,0.26825716673096345,0.6798629909734518,9,score,8,8,8,7,6,6,6,6,5,3,2,2,1,3,10000,0.017987673849954183
0.27673668844698834,0.99999999999919,0.709766061236174,0.7179904250393143,0.46326560297160224,0.9977419730630269,9,lda,9,9,9,9,8,8,7,7,6,6,5,4,4,3,10000,0.026074369030804054
0.029321049481050625,0.9969403959023385,0.7285219946473812,0.806641455955378,0.6309651084764986,0.9091923408995302,10,huyNC0.005,9,9,9,9,9,9,9,9,9,8,7,5,3,3,10000,0.005046645646828344
0.02616502962885182,0.9762956626666229,0.6432037062747411,0.785852329287057,0.38681551566071093,0.9382332183290788,10,huy0.005,9,9,9,8,8,8,7,7,6,6,5,5,4,3,10000,0.01846481830247039
9.333752491275675e-4,0.9378036135606018,0.4284651465719756,0.3947160204207677,0.22866302198957073,0.5320661168343417,10,score,9,9,8,7,6,6,5,4,3,2,2,2,1,3,10000,0.028134401561335676
0.26735877360175475,1,0.7766958783858425,0.883529044833254,0.7570808580622475,0.9274197889537819,10,lda,10,10,10,10,9,8,8,8,8,8,8,7,4,3,10000,0.023617228663444668
0.4831883672881983,0.9969247844662706,0.8259957192197723,0.8776828883692155,0.758631921889139,0.9160888441561155,11,huyNC0.005,11,11,11,11,11,11,11,11,10,10,9,8,3,3,10000,0.001540870951703917
9.676218077278991e-30,0.9988698746442017,0.6149155704213611,0.7119970960935078,0.4226333406379591,0.8595865426485934,11,huy0.005,10,10,10,9,9,9,8,8,7,6,6,5,2,3,10000,0.014102602213994654
0.19857102181410757,0.9538635732954542,0.5351788571638805,0.5796004004482995,0.2776426976637917,0.6845204908270859,11,score,11,11,10,9,7,7,7,7,7,3,3,2,1,3,10000,0.018946867945684998
0.24607774739033908,1,0.749064465840671,0.8664561743886577,0.5313047512367375,0.9453418568014409,11,lda,11,11,11,10,10,10,10,10,9,7,7,7,4,3,10000,0.026863606653701102
0.7269120243676896,0.9969468372243072,0.8720101857399938,0.8780304040222131,0.8462945948602307,0.9142831722471676,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,4,3,10000,7.869180613597019e-4
0.2643432576605645,0.9991312769392143,0.6626541728671943,0.7076466332207128,0.4483594354151831,0.9035524514900355,12,huy0.005,12,12,12,12,10,10,9,9,8,7,6,5,4,3,10000,0.014761229859297452
0.20270161761288794,0.9674452890098608,0.6175142703400289,0.69822899377473,0.29717172139141257,0.8139971947587683,12,score,12,12,12,10,8,8,8,8,8,8,6,3,3,3,10000,0.014172793763785555
0.13848263849329445,1,0.7701422244831734,0.8735688369898904,0.6955763294749514,0.998244889201241,12,lda,12,11,11,10,10,10,10,10,10,10,8,7,5,3,10000,0.05735259946905827
0.7787048837126971,0.9969623396469246,0.9017422519134923,0.9034923976097469,0.8759512901646398,0.9471731683902372,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,11,7,3,10000,4.970952881777339e-4
0.18850450617371453,0.998870028669844,0.6994018552391739,0.7871349975879044,0.5391025644402194,0.9268538957587816,13,huy0.005,13,13,12,12,12,11,10,10,10,8,7,6,5,3,10000,0.01579455246806769
0.22957782918432854,0.9731797598117556,0.6569346710975049,0.7519408392198514,0.38170588575273134,0.8822821191971065,13,score,13,13,13,12,11,10,9,9,9,8,7,5,3,3,10000,0.01404157758605357
0.3156288165647988,1,0.8016824296941404,0.9357116167205918,0.7364442788674165,0.9543339304639561,13,lda,13,13,13,13,13,11,11,11,11,10,10,9,7,3,10000,0.08143088113561649
0.25192789069999133,0.9979674675970153,0.8778749313162227,0.9275334346344446,0.8735232533098202,0.9567488621630854,14,huyNC0.005,14,14,14,14,13,13,13,13,13,13,13,13,10,3,10000,0.0013910915366616284
0.17731912719425047,0.9993142668291973,0.7154117747630199,0.8127278575557665,0.5488688495485008,0.9428202337694487,14,huy0.005,14,14,13,13,13,13,11,11,11,9,8,7,4,3,10000,0.01446463402248931
0.05250809676024207,0.9907761991226146,0.6517723742427691,0.7641389192289234,0.37743238501381826,0.9220531553241662,14,score,13,13,13,13,12,11,10,9,9,8,8,6,4,3,10000,0.018350667417460456
0.3401719600970987,1,0.756128519871149,0.7793163277349471,0.6141289632452225,0.9580727127088942,14,lda,14,14,14,14,14,13,13,13,11,10,10,6,5,3,10000,0.09413781446612521
0.8670260518888447,0.9986625796331631,0.9442365591445906,0.9537848966384183,0.9166269158673928,0.9736731392516846,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,12,3,10000,1.2101115576691309e-4
0.0766644341520629,0.9990588380919879,0.6274886231816187,0.7028071759596374,0.3081798221338103,0.9131770422324437,15,huy0.005,14,14,14,12,11,10,10,10,9,9,8,7,6,3,10000,0.021601226465368415
0.2656596373089463,0.9894237996649381,0.6900436214803756,0.8055298736408836,0.39062163073718215,0.9289691074237997,15,score,15,15,15,15,12,12,11,10,10,10,9,8,5,3,10000,0.01748389170849281
0.33659693449793693,1,0.7850982730990103,0.8864734893274057,0.5472480547449934,0.9994061142208683,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,3,10000,0.0931500922016533
0.9076791033427457,0.998809480798133,0.9625481877644103,0.96434355410976,0.9443842954813444,0.9824420235764386,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,3,10000,5.0183294836014805e-5
0.12282836717468422,0.9996750820901967,0.6914941310722427,0.739576206489704,0.502130348813551,0.9176995244464741,16,huy0.005,16,15,15,15,15,14,13,12,12,11,9,7,5,3,10000,0.014789268085046724
0.2909127528469158,0.9920325999544516,0.7085409816178866,0.7996652878981092,0.5459326594333013,0.9159690202968901,16,score,16,16,16,16,13,13,13,12,12,11,10,8,5,3,10000,0.023031047216332076
0.17598856430266083,0.8824569714497825,0.40031868638465345,0.3518931990656411,0.23444097930699928,0.5105320223362488,16,lda,16,16,13,11,9,8,7,7,5,2,1,1,0,3,10000,0.11839495568818098
0.9175211699871058,0.9992919081772759,0.9695228054682046,0.9660989527500841,0.9544793949223451,0.9911379106164672,17,huyNC0.005,17,17,17,17,17,17,17,17,17,17,17,17,17,3,10000,3.8067454406474335e-5
0.09760832463910317,0.9693250863028983,0.5912354780502833,0.7014461753062726,0.2784603373653124,0.8790278327451402,17,huy0.005,16,16,13,13,12,11,11,11,11,10,9,5,4,3,10000,0.02060119499995999
0.02465162556402511,0.9780970681956284,0.690822390607063,0.8830643270458312,0.44789411390360584,0.9537780092917949,17,score,16,16,16,16,14,13,13,12,12,11,10,9,7,3,10000,0.018910621312140483
0.32732637353182986,1,0.7787471475865534,0.8514267134266322,0.5267481821726505,0.9988324440437203,17,lda,17,17,17,17,17,16,15,14,13,12,12,11,8,3,10000,0.09886448614793633
0.780973382308895,0.999853905939349,0.9659470771036874,0.9791139844029861,0.960484428071515,0.9895561505749924,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,17,17,3,10000,5.3602185559579413e-5
0.21616728298875532,0.9971473765145988,0.7284527746046117,0.8567679076010912,0.44932772992112024,0.9536954872141814,18,huy0.005,18,18,18,17,16,16,15,13,12,12,12,10,8,3,10000,0.01649245282875903
0.0758237017971893,0.9983609192120585,0.7792023863460613,0.8548399712631038,0.6298452913296442,0.9439945213839169,18,score,17,17,17,17,17,17,17,17,17,14,12,11,8,3,10000,0.00569792497277918
0.15117625963991507,0.999999892544436,0.5365329005316051,0.5137913387118266,0.30845937701329723,0.7287503467007794,18,lda,18,18,17,14,13,13,11,10,10,7,6,3,2,3,10000,0.112627963562485
0.21903016178273244,0.6554861671899729,0.40932960151187237,0.35347247556291184,0.28625131867282216,0.5044793213764424,3,huyNC0.005,3,3,3,2,2,2,1,1,1,1,0,0,0,4,5000,0.046330344076913464
0.2377981512779625,0.6987608240965997,0.511712971502648,0.598579939133382,0.41818904520567224,0.6486703816149908,3,huy0.005,3,3,3,2,2,2,2,2,2,1,0,0,0,4,5000,0.02944649251331599
0.15931124942430572,0.6985486367499943,0.37030310032628444,0.25304941480455334,0.20618033211442954,0.47579902577727384,3,score,3,3,2,2,1,1,1,1,1,1,0,0,0,4,5000,0.05989255432297284
0.20465426406947368,0.5038674974576197,0.39879764635944803,0.48787117755125065,0.34626272081036213,0.4958693375044352,3,lda,3,3,3,2,2,2,2,2,1,0,0,0,0,4,5000,0.003559379807116625
0.24261090237670319,0.9425387202114555,0.6220347009247309,0.6514945905553824,0.43953346205853183,0.8339958294215815,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,1,1,4,5000,0.005642554877834531
0.2191924333541568,0.9609283391046759,0.5962486322609044,0.6024368782923925,0.3729405897412257,0.8257449208120712,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,4,5000,0.007469037754543402
0.14766034872020933,0.9148423956964415,0.5300303100929342,0.528809247977543,0.2618593837006766,0.7969801743698007,4,score,4,3,3,3,2,2,2,2,2,2,2,1,1,4,5000,0.03460073096929032
0.16997925844015405,0.5302561029186131,0.3785037305121503,0.40688978034491696,0.28242133864552166,0.5029721722115457,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,4,5000,0.013549819589744235
0.2478644411002554,0.9526747741619839,0.6918276849027062,0.7963714428402775,0.6618728080493734,0.8003549583616406,5,huyNC0.005,5,5,5,4,4,4,4,4,4,4,3,2,1,4,5000,0.004693802588128393
0.1910436084715894,0.922942867507896,0.6291910525977346,0.6496243106397307,0.535118553082184,0.8472259232872728,5,huy0.005,5,5,4,4,4,4,4,4,4,3,2,2,1,4,5000,0.016604604741179686
0.15751591057023118,0.9645466962390407,0.515065251880338,0.38428173129188925,0.2834720501344843,0.7855098711660445,5,score,5,5,4,4,3,3,2,2,2,2,2,1,1,4,5000,0.062205411875295914
0.2118584466101529,0.7910813234912857,0.5042264570613159,0.510894849058303,0.3460162278921193,0.6612814382547185,5,lda,5,5,5,4,4,3,3,3,3,2,1,0,0,4,5000,0.01702365750199324
0.26119009803734683,0.9912958731176437,0.6817320446378133,0.7899042970764047,0.5090177475819541,0.8295076778455585,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,4,5000,0.005049076452167226
0.2647144126890737,0.9171422198443073,0.6075249283164248,0.6684447198132846,0.4198112868162856,0.7592136963943058,6,huy0.005,6,6,6,6,5,5,4,4,4,4,3,1,1,4,5000,0.018769183704856474
0.20484389040438392,0.987082772140781,0.6064443051173604,0.581190479229247,0.3389239243182551,0.914939972571746,6,score,6,6,6,5,5,4,3,3,3,3,3,2,2,4,5000,0.010762384233296066
0.2808628000510395,0.8928672637898153,0.5402856137279888,0.4669232347691564,0.3978514744107192,0.6862130047154325,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,4,5000,0.013606458887358489
0.5225502322490833,0.9910894567249431,0.7223838284151233,0.7426355133245919,0.5781331494312323,0.82207264887239,7,huyNC0.005,7,7,7,7,7,7,7,7,7,5,4,3,1,4,5000,0.0028149302047470065
0.26512169986312545,0.9178771492653233,0.5975811726645894,0.6619025230999432,0.3757908541102265,0.7932925641016406,7,huy0.005,7,7,7,7,6,6,4,4,4,4,3,2,1,4,5000,0.017853959242729367
0.14418405744394266,0.9695459579140279,0.5855481288354357,0.6252291910499276,0.3378416291924747,0.8420972185276012,7,score,7,6,6,5,5,5,5,4,4,4,3,2,2,4,5000,0.016474175189364216
0.19827382373347233,0.9999999999823412,0.670401634589948,0.8054121612585325,0.47740084465904115,0.8671618839186035,7,lda,7,7,6,6,6,6,6,6,4,4,4,4,2,4,5000,0.0063023512770951345
0.43573628697257694,0.9904375017478773,0.7554106760530195,0.7694137016406082,0.6624400513716945,0.8861492004619804,8,huyNC0.005,8,8,8,8,8,8,8,7,7,7,5,3,1,4,5000,0.002079249421955587
0.2298149320268911,0.9374663586818974,0.5860001143461354,0.5256959476031384,0.4229448974435094,0.8354045091625271,8,huy0.005,8,8,8,7,7,6,6,6,4,3,3,3,1,4,5000,0.023944387797721185
0.1209818400165863,0.9761522334225617,0.5559181369043152,0.6014611483509749,0.22514759516260832,0.8528335679031769,8,score,8,6,6,6,5,5,5,5,5,4,3,3,2,4,5000,0.02276650951605638
0.19166731605443987,0.999999999999881,0.6330035935293773,0.6894748941340085,0.3832427368970809,0.9014304437126488,8,lda,8,8,7,6,6,6,6,5,5,4,4,4,2,4,5000,0.020183365691386186
0.2513438660629573,0.9938044714097707,0.7367973213655035,0.7634121843801684,0.668150771110636,0.9260427392970619,9,huyNC0.005,9,9,9,9,8,8,8,8,8,7,6,4,3,4,5000,0.003465773740770111
0.1249027734720801,0.95248164587188,0.6231222382332592,0.6990476837207573,0.35143106735073104,0.9039219980979035,9,huy0.005,9,8,8,8,7,7,6,6,6,6,4,3,3,4,5000,0.02314734314331694
0.16278007716851697,0.9364185384505316,0.5048801481188624,0.5246927867553884,0.26170975134670715,0.6885011679599238,9,score,9,9,7,7,6,5,5,5,5,3,2,2,1,4,5000,0.023449310960946254
0.2648416977770539,1,0.7342772209645541,0.7561741425966966,0.5790601904426489,0.9968963142106229,9,lda,9,9,9,9,8,7,7,7,7,6,6,4,4,4,5000,0.02551038110490553
0.5031555233263392,0.9985301271709001,0.7984288703178932,0.8318342802878884,0.7166714119288011,0.928997278219539,10,huyNC0.005,10,10,10,10,10,10,10,10,10,8,7,5,3,4,5000,0.0017724931247418733
0.08195077523938836,0.9422451300230315,0.5625472740763616,0.6711494756605528,0.2682191432251777,0.784801314666596,10,huy0.005,9,9,9,7,7,7,6,6,6,5,5,2,1,4,5000,0.032598126772396104
0.0844248467538669,0.9480884155578309,0.44932538515624587,0.41939396186265576,0.14230261812708986,0.6513395484373515,10,score,9,7,6,6,5,5,5,5,5,3,2,2,2,4,5000,0.0336348240717934
0.12980032126715882,0.9999999999995808,0.7367698050113944,0.863182286713422,0.6057968269660882,0.9624045315089964,10,lda,10,9,9,9,8,8,8,8,8,7,7,6,4,4,5000,0.02739501415659737
0.6226399603212495,0.9983876923567906,0.83841646722342,0.8780848436070088,0.795752083773159,0.9155637242882706,11,huyNC0.005,11,11,11,11,11,11,11,11,11,11,9,8,3,4,5000,0.0011718107907727478
0.03060133878610981,0.9550365444368318,0.5362440572844551,0.47803397795265656,0.25769888164491045,0.8348636742474482,11,huy0.005,10,9,9,8,8,7,7,6,5,5,5,3,3,4,5000,0.032238221359769996
0.14749465550843233,0.9266115225888907,0.45044895422894055,0.3621804384946217,0.2794945934331262,0.5840991343835826,11,score,11,10,9,9,7,6,5,5,4,3,2,2,1,4,5000,0.026229123016168424
0.1960707538459839,1,0.7173825475699331,0.8555513367870569,0.5181257701227678,0.9500073902425263,11,lda,11,11,9,9,9,9,9,9,8,7,7,7,5,4,5000,0.04618092301090923
0.6970039980465026,0.9984841721868866,0.8711539636229655,0.8839826826066914,0.8448552367375478,0.9127160922689682,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,11,10,4,4,5000,7.686427017350383e-4
3.96834337489618e-4,0.9913277663511676,0.5693890138125478,0.5819508897828998,0.35724151907542767,0.8424541542796454,12,huy0.005,11,11,11,10,10,9,8,6,6,6,6,4,1,4,5000,0.021972494690816184
0.024749131164059388,0.9603858931462903,0.5090004688764623,0.5064893154219334,0.3193694295042623,0.7052414478146732,12,score,11,10,10,10,10,7,7,7,6,5,3,3,1,4,5000,0.023847842283631952
0.14095556181408286,1,0.7410783992377238,0.770870919557423,0.6456456617793092,0.9939285298978641,12,lda,12,11,11,11,10,10,10,10,10,10,7,6,5,4,5000,0.05929728161492731
0.1531218762307204,0.9986854623869349,0.8492474924375671,0.9114315344268712,0.8953743088334545,0.9352316371322827,13,huyNC0.005,13,13,12,12,12,12,12,12,12,12,12,10,9,4,5000,0.0026095515890473073
0.035200206503633195,0.9918408868915306,0.6048132581771419,0.7362754251808645,0.3767245437600487,0.8720706717890834,13,huy0.005,12,12,12,11,11,10,9,8,7,7,7,5,2,4,5000,0.020502996637294792
0.1631602486702103,0.9535430379466281,0.5745975562466278,0.608514198628847,0.30037939079649306,0.765994522863683,13,score,13,13,12,12,10,9,9,9,8,7,5,3,1,4,5000,0.026382708967270876
0.3261925766705584,1,0.7623487056472651,0.841609976005604,0.5889969034328026,0.9325728837661944,13,lda,13,13,13,13,13,12,12,11,11,9,8,7,6,4,5000,0.07767696018902684
0.7797736243076157,0.9986488397144585,0.9270798678323834,0.9514865869537896,0.902147671891503,0.9595367449218141,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,13,10,4,5000,1.7004613690192388e-4
4.237775336023036e-5,0.9972651583194128,0.6614864273287052,0.7615076928476665,0.41569009382611954,0.9438411706801281,14,huy0.005,13,13,13,12,12,12,11,9,9,8,7,7,6,4,5000,0.01608701069279621
0.1134061639830687,0.9799847977900313,0.6418134316467582,0.7856507434494442,0.35146829495309256,0.8889515111604943,14,score,14,13,13,13,10,10,10,10,10,8,8,7,2,4,5000,0.021936800779398642
9.364827394162995e-4,1,0.6911717980643417,0.8252027623595559,0.49226623639095834,0.9546097831668232,14,lda,13,13,13,12,11,11,11,11,10,9,8,8,6,4,5000,0.07784441215755376
0.8306174854357536,0.9986507368355803,0.9380069479314304,0.9576791009841676,0.9165741982114555,0.9669984496350419,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,11,4,5000,1.417513172928153e-4
3.970129050762334e-4,0.9990227854044468,0.6907843283826004,0.8681818040091918,0.45420393169180184,0.9459803408432902,15,huy0.005,14,14,14,14,13,13,13,11,10,9,8,8,7,4,5000,0.014755799403823211
0.029950541374709618,0.9943904152036407,0.6661887030794826,0.7781665948321826,0.4290869807408768,0.9182509541848183,15,score,14,14,14,13,13,12,12,10,10,9,9,7,5,4,5000,0.010518262243703488
0.31298251763456414,1,0.7761525486098128,0.88291278519975,0.5487551969119981,0.9964097760775699,15,lda,15,15,15,15,15,13,13,13,13,10,10,9,7,4,5000,0.0954384489620268
0.8503433655005325,0.9986765623692698,0.9551229564172574,0.9651128387297638,0.9401044644948467,0.9802399178058221,16,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,4,5000,7.646815630482084e-5
0.014334601179249711,0.9992178034837879,0.7668692337772938,0.8595841322914664,0.6474095928728326,0.9602994537823053,16,huy0.005,15,15,15,15,15,15,15,15,15,13,10,9,7,4,5000,0.00896490279238058
0.10632723921914346,0.995346049838689,0.6434570404467395,0.6767241038314538,0.40058304910552045,0.869817224471928,16,score,16,15,15,15,14,13,12,11,11,10,7,7,3,4,5000,0.013013121498984436
0.16512175409294522,0.891352059333644,0.39439877255275635,0.33386038705035437,0.2359859978053845,0.497632905201858,16,lda,16,16,13,11,8,8,7,7,4,2,1,1,0,4,5000,0.11897903962253654
9.39858290507063e-6,0.9990771961760365,0.9086165028906047,0.9728292886135759,0.9496603337004699,0.9863989601814156,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,15,4,5000,5.819125214908683e-4
3.1411403922491064e-16,0.9991634202527515,0.813171784194968,0.8852317025586519,0.7802634452526318,0.959640687921773,17,huy0.005,16,16,16,16,16,16,16,16,16,15,14,12,8,4,5000,0.005545233274281782
0.2896927782545271,0.9877642506661061,0.6713814639001549,0.7004530519938903,0.47211129312913425,0.885191232860412,17,score,17,17,17,17,15,15,13,13,12,11,9,6,4,4,5000,0.01446108152034602
0.2406972098096746,1,0.7787345876704725,0.9284080653191531,0.5022308384435116,0.999181956553127,17,lda,17,17,17,16,16,14,14,13,13,12,12,11,9,4,5000,0.09140163897926137
0.5126456997964638,0.9994613302192389,0.9479383848842863,0.9826828495890811,0.9612681905843932,0.9927030565643474,18,huyNC0.005,18,18,18,18,18,18,18,18,18,17,17,17,17,4,5000,2.1488996393270005e-4
0.3287650954512585,0.9975025933277216,0.8208043084651881,0.8427296907927936,0.7402811471058951,0.9592458353102725,18,huy0.005,18,18,18,18,18,17,17,17,17,17,14,11,8,4,5000,0.00703366143351917
0.23849196698033842,0.9939882531617374,0.7347256132476211,0.8493752327119606,0.5638446296407263,0.9642523590925574,18,score,18,18,18,17,15,15,15,14,14,12,12,10,8,4,5000,0.010426333317402755
0.20649923644161147,0.9999996170262095,0.49137779117397934,0.40572384953419344,0.31988965826861165,0.6172291189947382,18,lda,18,18,18,17,15,12,9,8,7,5,3,2,2,4,5000,0.11788148347204083
0.26384422907137844,0.7647577411337074,0.5540762846647579,0.6336268837891879,0.4487355564302832,0.6991923124614476,3,huyNC0.005,3,3,3,3,2,2,2,2,2,2,1,0,0,4,10000,0.02801341304126903
0.2370744386953471,0.7186474437571678,0.5230079730994656,0.6133020368458818,0.42518823777061443,0.6659747403015248,3,huy0.005,3,3,3,2,2,2,2,2,2,2,1,0,0,4,10000,0.02642220170643661
0.16009987347932758,0.682279643584668,0.3730757113040045,0.27684761684801806,0.21847374516367282,0.479563630216343,3,score,3,3,2,2,1,1,1,1,1,1,0,0,0,4,10000,0.05731955332907627
0.20752034323221744,0.49589101482840997,0.3965419190785205,0.48621439917493403,0.34686737120357575,0.49105270700167203,3,lda,3,3,3,2,2,2,2,2,0,0,0,0,0,4,10000,0.003307087606110944
0.24475380569182728,0.9452414463899881,0.6255669841309405,0.6561363422209734,0.44374161135141665,0.8379617150004972,4,huyNC0.005,4,4,4,3,3,3,3,3,3,2,2,2,1,4,10000,0.005137750227069637
0.222061195938848,0.964309029390054,0.5996537952012463,0.6061224777380415,0.3759445962964757,0.8298316766428121,4,huy0.005,4,4,4,3,3,3,3,2,2,2,2,1,1,4,10000,0.007080538534756135
0.14966595716278674,0.8354593248736593,0.5310912048538333,0.5696197686894435,0.27672529694782305,0.8239856765954537,4,score,4,3,3,3,3,2,2,2,2,2,2,2,0,4,10000,0.03312064353878108
0.17567032362588708,0.5161466555889515,0.3743953349551065,0.40288218030279377,0.2805918178870681,0.49668569737083224,4,lda,4,4,3,3,3,2,2,2,1,0,0,0,0,4,10000,0.016069838351576438
0.27806282487432216,0.9689732273521319,0.6952452350611381,0.753581278733171,0.6896414604467955,0.7859673838992701,5,huyNC0.005,5,5,5,5,4,4,4,4,4,4,3,1,1,4,10000,0.0033825141455099627
0.1915761902022887,0.9500673783226742,0.6506544302891341,0.7224140096925895,0.5563754007967754,0.8328391724313423,5,huy0.005,5,5,4,4,4,4,4,4,4,3,3,2,1,4,10000,0.015470433164833475
0.06987446609535312,0.9755539307632854,0.4771468236345305,0.32465779396927585,0.17941656988700602,0.836231357457732,5,score,4,4,3,3,3,2,2,2,2,2,2,2,1,4,10000,0.027767588498748053
0.18574680892463316,0.7880008051560611,0.49487746105925995,0.5067375176819645,0.36606719019318057,0.6278349833404604,5,lda,5,5,4,4,4,4,3,3,3,2,1,0,0,4,10000,0.022112615807794955
0.2690671141178657,0.9879152145407519,0.6841113676121923,0.7964071378786461,0.5032996174558362,0.8360576524264197,6,huyNC0.005,6,6,6,6,5,5,5,4,4,4,4,3,1,4,10000,0.005194106774053253
0.23812520076287058,0.9652073384539198,0.6340968833455124,0.6529995889556754,0.5586596540151703,0.7392773276713671,6,huy0.005,6,6,6,5,5,5,5,5,5,4,2,1,1,4,10000,0.014448148791252018
0.09035222591671659,0.9446654114318348,0.4914213645186908,0.46531812089893554,0.2579674761096958,0.7118473153140636,6,score,5,5,5,4,4,4,3,3,3,2,2,1,1,4,10000,0.029471024468660026
0.2725868709583726,0.8920612902340161,0.5328025034194832,0.4660911608992748,0.40419265133587207,0.6538413322582358,6,lda,6,6,6,6,5,5,4,3,3,2,2,1,0,4,10000,0.015719881101496972
0.524759607625443,0.9885362110055368,0.7263079322751156,0.7602293851502563,0.5779580046053949,0.8273571564668916,7,huyNC0.005,7,7,7,7,7,7,7,7,7,4,4,3,1,4,10000,0.0028431763072604872
0.13099751182793434,0.9707884256077651,0.6373548944179886,0.7358822832653031,0.4348649706581159,0.8770430494543431,7,huy0.005,7,6,6,6,6,5,5,5,5,4,4,3,1,4,10000,0.007912088811951289
0.1714068271989257,0.9326422121557975,0.43370525569630797,0.3840704052816714,0.2367438996309697,0.5371647729879109,7,score,7,7,6,5,4,4,3,2,2,2,1,1,1,4,10000,0.0385606640612559
0.21367896675007916,0.9999999999930402,0.6598932749845023,0.7390744439476078,0.4776564820502166,0.855593275050178,7,lda,7,7,7,6,6,6,6,6,4,4,4,3,2,4,10000,0.008360738748862144
0.46465540256541954,0.9879438733050322,0.7632477154153188,0.7674811162892453,0.6911074144517713,0.8762329401896022,8,huyNC0.005,8,8,8,8,8,8,8,8,7,7,6,4,2,4,10000,0.001928453300040291
0.1336645397012836,0.969517445086759,0.6297148762546309,0.8037096096475043,0.3108039240161171,0.8909306612679285,8,huy0.005,8,7,6,6,6,6,5,5,5,5,5,4,2,4,10000,0.012844294625592572
0.06333134041749644,0.9295423775499256,0.40598091487984705,0.3320427561197588,0.2398557498815704,0.5348461475559255,8,score,7,7,6,6,5,4,3,3,2,2,1,1,1,4,10000,0.03740065825472296
0.18610739826349335,0.9999999999998703,0.6308852556604592,0.6738325223326871,0.40840062793858783,0.8945493389006374,8,lda,8,8,7,6,6,6,6,6,5,4,4,4,2,4,10000,0.022456683546446605
0.19685419001250876,0.9944617563395165,0.7339253076155664,0.7780136264285649,0.6633625728789815,0.914376871894677,9,huyNC0.005,9,9,8,8,8,8,8,8,8,7,6,4,3,4,10000,0.003822087847303177
0.21514472391354847,0.9792555238003847,0.6806338677522688,0.777505708158654,0.41380145150653225,0.8914885866729046,9,huy0.005,9,9,9,8,8,8,7,6,6,6,5,4,2,4,10000,0.013100521653739181
0.0662171968879592,0.9264510001799922,0.40235501949862545,0.3382572078867579,0.18244049930334424,0.5295148170757268,9,score,8,8,6,6,5,4,3,3,3,2,2,1,1,4,10000,0.042029591143047274
0.2893367739497879,1,0.7185571489634055,0.6937252475001748,0.4600157049673482,0.9814617342966889,9,lda,9,9,9,9,8,8,8,7,6,6,4,4,4,4,10000,0.016534393611624724
0.49761315284837765,0.9990393782970061,0.8001377732923847,0.8417316321258408,0.7116830629680417,0.9201982722100356,10,huyNC0.005,10,10,10,10,10,10,10,10,9,8,7,6,3,4,10000,0.0017244373949863877
0.137373378006565,0.9868642316518392,0.639581741693807,0.7594631507461769,0.4315693548909982,0.8749578502080267,10,huy0.005,10,9,9,8,8,8,8,6,6,6,6,4,2,4,10000,0.017241563471232714
0.06842330073699195,0.921270703964266,0.41215640033731904,0.3459945357083691,0.23456256666274042,0.5172348021206473,10,score,9,9,8,7,6,4,4,4,3,2,2,1,1,4,10000,0.03580063499596277
0.26253346646635073,1,0.7716721109041784,0.9024181167074489,0.6471608958842288,0.9516696951524785,10,lda,10,10,10,10,8,8,8,8,8,7,7,7,5,4,10000,0.019346849084926877
0.5810225720136812,0.9991165314235674,0.8244386215752668,0.8842157543460276,0.7405893865395758,0.9137555880193495,11,huyNC0.005,11,11,11,11,11,11,11,11,11,10,8,8,3,4,10000,0.0016969279033104715
0.09341001210069422,0.9875347330182308,0.6124611758852618,0.7592676440651579,0.3421398797921467,0.8849863067161947,11,huy0.005,10,10,9,8,8,8,8,7,7,6,6,4,2,4,10000,0.017874333731209103
0.07584289900679757,0.9588278042381471,0.43397371809215246,0.33121610614082736,0.18190161146196937,0.6213841596820153,11,score,10,8,8,7,6,5,5,5,5,3,2,2,1,4,10000,0.031729946705304844
0.2671700344893179,1,0.7420831040989427,0.8773504393825996,0.5195470245565644,0.959175813302718,11,lda,11,11,11,11,10,10,10,10,8,7,6,6,5,4,10000,0.02535927935514229
0.7236723070896507,0.9992465321139594,0.8791122081744833,0.8877009899162931,0.8498538294956683,0.9140791525195249,12,huyNC0.005,12,12,12,12,12,12,12,12,12,12,12,10,5,4,10000,6.445657946269359e-4
0.2476733560176527,0.9893558533969725,0.6850387415346839,0.7933006117235417,0.42749096949504944,0.9322722109696322,12,huy0.005,12,12,12,11,11,9,9,9,8,7,7,5,5,4,10000,0.01652489153184432
0.05607845975247923,0.9522634747152332,0.4725850606058079,0.47433552793669465,0.245246300057302,0.6392109889050351,12,score,11,11,9,9,7,7,7,6,6,4,3,2,2,4,10000,0.033564341510661386
0.22060980569530855,1,0.7403287160678588,0.8792436164328903,0.5311806477780127,0.9923441797251823,12,lda,12,12,12,11,11,10,10,10,10,8,7,7,5,4,10000,0.05985685491425063
0.7927474399559281,0.9992464683921006,0.9079194542122987,0.8979667728749668,0.8635300508035718,0.9557752807036671,13,huyNC0.005,13,13,13,13,13,13,13,13,13,13,13,12,6,4,10000,3.703621008902393e-4
0.2786105723784074,0.9950835625305025,0.7381545590447232,0.7928252181887248,0.543400634089498,0.9407429333924429,13,huy0.005,13,13,13,13,12,12,12,12,11,9,7,6,5,4,10000,0.012456880862403149
0.15459306936809378,0.9761943791350334,0.5657503271792508,0.6247656825957039,0.29960566020628615,0.7774843551159467,13,score,13,13,10,10,9,8,8,8,8,8,6,3,1,4,10000,0.020925312709342912
0.33004132547945914,1,0.7973995395519604,0.9310942127470652,0.6061819737816211,0.9599046873845715,13,lda,13,13,13,13,13,11,11,11,11,10,9,9,7,4,10000,0.079462152857805
0.7859051926362147,0.9991364476910525,0.9301776290679233,0.9419835682214779,0.9309163482941826,0.9615822231702861,14,huyNC0.005,14,14,14,14,14,14,14,14,14,14,14,13,11,4,10000,1.5948249292347633e-4
0.0022570351261108246,0.9937920654644417,0.7041237204153606,0.8000008598691177,0.504125606713439,0.9439962366074872,14,huy0.005,13,13,13,13,13,12,12,11,10,9,9,7,5,4,10000,0.013683830625911478
0.004312837198163225,0.9788828137306648,0.624650911749654,0.7085468767561842,0.35192098064384714,0.8783604051218195,14,score,13,13,13,12,11,10,9,9,9,9,7,6,3,4,10000,0.020458718850931215
0.02228999181049667,1,0.75067344045763,0.9000764508418346,0.6115658487399207,0.9540079796077803,14,lda,13,13,13,13,12,12,12,12,11,10,9,9,7,4,10000,0.08695874420735467
0.8905498052476764,0.9998089372508792,0.9491932180936421,0.9502798244304841,0.9387651482868566,0.9707714599166065,15,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,13,4,10000,8.935233784568603e-5
2.229265188432135e-6,0.9954293694593352,0.6728792174833782,0.8485149700982065,0.459835167680107,0.9433305833451819,15,huy0.005,13,13,13,13,13,13,11,11,11,10,9,8,5,4,10000,0.017060099441820666
0.11104022416872512,0.9846639317369197,0.6247235523947909,0.7824512407511858,0.34163605567354705,0.8527520656171746,15,score,15,14,14,13,11,11,11,9,9,9,9,7,3,4,10000,0.022068546539555263
0.32863756025618207,1,0.7739535923378595,0.8721318986161635,0.5470443148585281,0.9989389086180266,15,lda,15,15,15,15,15,14,13,13,13,10,9,9,6,4,10000,0.09567180792061238
5.478792734995421e-29,0.9998199655933944,0.9002342642826633,0.9600830557556408,0.9345442392966495,0.980027823948905,16,huyNC0.005,15,15,15,15,15,15,15,15,15,15,15,15,15,4,10000,6.239516945251007e-4
6.693364542378412e-7,0.9990840291620195,0.7033443663675907,0.7829282761067906,0.5481008195471292,0.9441166786189211,16,huy0.005,15,15,15,14,14,14,12,12,12,12,10,8,6,4,10000,0.018435333307557606
1.248655468279955e-4,0.9887472795848072,0.6585794371579523,0.7983365254271757,0.3848239989446297,0.869515148213177,16,score,15,15,15,15,14,12,12,11,10,10,10,8,3,4,10000,0.018788300569434004
0.17063595437297868,0.8940642176931495,0.41339172044988887,0.3646537832327895,0.26729412139031966,0.5192467099729519,16,lda,16,16,13,12,9,8,8,7,5,3,2,1,0,4,10000,0.11696474685455784
0.07611389801175455,0.9997996807177103,0.9172616298491726,0.970094245525051,0.9537722231486317,0.9831653126832597,17,huyNC0.005,16,16,16,16,16,16,16,16,16,16,16,16,16,4,10000,5.231731022522762e-4
0.23628040353399982,0.9999999999999909,0.7309011349216576,0.7477099690322339,0.6096529717562262,0.945928060908911,17,huy0.005,17,17,17,16,16,15,13,13,13,13,11,8,6,4,10000,0.018136889995711798
2.1534890182598216e-4,0.9907827743568743,0.6484794548128933,0.7585019111639019,0.4844929484483554,0.9454117063112056,17,score,16,15,14,14,13,13,13,13,12,11,9,7,6,4,10000,0.012350212323331333
0.21181544424448467,1,0.749808169259442,0.8548830239691932,0.4912955001980054,0.9988665161775185,17,lda,17,17,17,16,15,14,14,13,12,12,11,10,8,4,10000,0.09408314779538772
0.8299268332259536,0.9999999999999848,0.9704645434674368,0.982658402796472,0.9640265013990723,0.9916142021545994,18,huyNC0.005,18,18,18,18,18,18,18,18,18,18,18,18,17,4,10000,4.3746349121534434e-5
0.4710341076592875,0.9982684627362449,0.8443156923600901,0.9276793780222284,0.7661705498120335,0.988622265739411,18,huy0.005,18,18,18,18,18,18,18,18,17,16,14,10,10,4,10000,0.0064218860074600976
0.03807536847199704,0.9970763978132271,0.6878121821827621,0.7978986761244447,0.5313781358999339,0.9548599222633831,18,score,17,17,17,16,15,14,14,14,14,12,10,9,7,4,10000,0.011160668759290643
0.17168777282753805,0.9999999552427027,0.54992533917169,0.4994858458283771,0.37325952580148125,0.7568133097329244,18,lda,18,18,17,15,14,14,11,10,9,7,7,3,2,4,10000,0.11094133951517177

